Improved Residual Vector Quantization for High-dimensional Approximate Nearest Neighbor Search

Quantization methods have been introduced to perform large scale approximate nearest search tasks. Residual Vector Quantization (RVQ) is one of the effective quantization methods. RVQ uses a multi-stage codebook learning scheme to lower the quantization error stage by stage. However, there are two major limitations for RVQ when applied to on high-dimensional approximate nearest neighbor search: 1. The performance gain diminishes quickly with added stages. 2. Encoding a vector with RVQ is actually NP-hard. In this paper, we propose an improved residual vector quantization (IRVQ) method, our IRVQ learns codebook with a hybrid method of subspace clustering and warm-started k-means on each stage to prevent performance gain from dropping, and uses a multi-path encoding scheme to encode a vector with lower distortion. Experimental results on the benchmark datasets show that our method gives substantially improves RVQ and delivers better performance compared to the state-of-the-art.

==> data/ana_locality_mutual_info_GIST1M.txt <==
PQ:
    6.7357    1.4569    1.4974    1.4428    1.3233    1.2700    1.3009    1.0904
    1.4569    6.6080    1.4422    1.3794    1.2808    1.1941    1.2576    1.0334
    1.4974    1.4422    6.6702    1.4294    1.3115    1.2274    1.2937    1.0727
    1.4428    1.3794    1.4294    6.5313    1.2637    1.1948    1.2287    1.0280
    1.3233    1.2808    1.3115    1.2637    6.3781    1.1031    1.1564    0.9755
    1.2700    1.1941    1.2274    1.1948    1.1031    6.2391    1.1317    0.8917
    1.3009    1.2576    1.2937    1.2287    1.1564    1.1317    6.3592    0.9494
    1.0904    1.0334    1.0727    1.0280    0.9755    0.8917    0.9494    5.9566
	
DA:
    4.8461    1.1126    0.9348    0.9188    0.8822    0.8906    0.9029    0.9029
    1.1126    6.8116    1.7874    1.8838    1.8100    1.8611    1.8910    1.9015
    0.9348    1.7874    7.2029    2.1399    2.0556    2.1123    2.1476    2.1589
    0.9188    1.8838    2.1399    7.4573    2.2110    2.2797    2.3217    2.3299
    0.8822    1.8100    2.0556    2.2110    7.2929    2.2337    2.2529    2.2635
    0.8906    1.8611    2.1123    2.2797    2.2337    7.4456    2.3313    2.3341
    0.9029    1.8910    2.1476    2.3217    2.2529    2.3313    7.5058    2.3839
    0.9029    1.9015    2.1589    2.3299    2.2635    2.3341    2.3839    7.5208
	
OPQ:
    6.6586    1.3847    1.4434    1.3919    1.2660    1.1748    1.2138    1.0006
    1.3847    6.6151    1.4175    1.3687    1.2613    1.1329    1.2176    0.9820
    1.4434    1.4175    6.6858    1.4377    1.3019    1.1806    1.2610    1.0282
    1.3919    1.3687    1.4377    6.5594    1.2620    1.1535    1.2014    0.9932
    1.2660    1.2613    1.3019    1.2620    6.3925    1.0564    1.1225    0.9288
    1.1748    1.1329    1.1806    1.1535    1.0564    6.1507    1.0775    0.8294
    1.2138    1.2176    1.2610    1.2014    1.1225    1.0775    6.3301    0.8848
    1.0006    0.9820    1.0282    0.9932    0.9288    0.8294    0.8848    5.8535
	
RVQ:
    4.6487    0.7601    0.4674    0.3861    0.2612    0.2738    0.2174    0.1917
    0.7601    6.2314    0.8422    0.6879    0.4493    0.4717    0.3729    0.3287
    0.4674    0.8422    6.0144    0.5778    0.3505    0.3557    0.2708    0.2352
    0.3861    0.6879    0.5778    5.8768    0.3175    0.3215    0.2445    0.2078
    0.2612    0.4493    0.3505    0.3175    5.2239    0.2052    0.1597    0.1362
    0.2738    0.4717    0.3557    0.3215    0.2052    5.3203    0.1668    0.1465
    0.2174    0.3729    0.2708    0.2445    0.1597    0.1668    4.9672    0.1042
    0.1917    0.3287    0.2352    0.2078    0.1362    0.1465    0.1042    4.7875

==> data/ana_locality_mutual_info_SIFT1M.txt <==
AQ:
    6.7766    0.5851    0.8605    0.6585    1.3196    1.0095    1.4136    0.7052
    0.5851    4.2762    0.3868    0.3110    0.5729    0.5088    0.5717    0.3241
    0.8605    0.3868    5.1935    0.3797    0.8577    0.6334    0.8461    0.5014
    0.6585    0.3110    0.3797    4.2444    0.5497    0.4564    0.6099    0.3257
    1.3196    0.5729    0.8577    0.5497    6.4306    0.9852    1.2571    0.6546
    1.0095    0.5088    0.6334    0.4564    0.9852    5.6592    0.9703    0.5284
    1.4136    0.5717    0.8461    0.6099    1.2571    0.9703    6.5887    0.7639
    0.7052    0.3241    0.5014    0.3257    0.6546    0.5284    0.7639    4.6337
	
OPQ:
    5.8970    0.9834    1.0850    1.1551    1.0497    1.1622    1.2253    1.1917
    0.9834    5.9621    1.3800    1.1992    1.1264    1.2430    1.2995    1.2041
    1.0850    1.3800    6.2578    1.3295    1.2935    1.3991    1.3895    1.3998
    1.1551    1.1992    1.3295    6.5529    1.4697    1.5601    1.5656    1.4262
    1.0497    1.1264    1.2935    1.4697    6.2242    1.4518    1.4462    1.3155
    1.1622    1.2430    1.3991    1.5601    1.4518    6.6359    1.6002    1.4981
    1.2253    1.2995    1.3895    1.5656    1.4462    1.6002    6.6736    1.5352
    1.1917    1.2041    1.3998    1.4262    1.3155    1.4981    1.5352    6.5908

PQ:
    5.6893    0.9988    1.0657    1.1326    1.1099    1.1357    1.2357    1.2064
    0.9988    6.2098    1.5267    1.3476    1.3077    1.3221    1.3684    1.3454
    1.0657    1.5267    6.3485    1.3982    1.3974    1.3822    1.3848    1.4596
    1.1326    1.3476    1.3982    6.6030    1.6056    1.5654    1.5173    1.4965
    1.1099    1.3077    1.3974    1.6056    6.4719    1.5335    1.4930    1.4686
    1.1357    1.3221    1.3822    1.5654    1.5335    6.5331    1.4915    1.5205
    1.2357    1.3684    1.3848    1.5173    1.4930    1.4915    6.5018    1.5304
    1.2064    1.3454    1.4596    1.4965    1.4686    1.5205    1.5304    6.6096
	
DA-offline:
    4.3328    0.5876    0.7008    0.7198    0.7079    0.7028    0.7057    0.7029
    0.5876    6.0657    1.2007    1.2716    1.3130    1.3550    1.4027    1.4435
    0.7008    1.2007    6.6054    1.4496    1.5122    1.5658    1.6287    1.6858
    0.7198    1.2716    1.4496    6.8732    1.6314    1.6853    1.7549    1.8209
    0.7079    1.3130    1.5122    1.6314    7.0712    1.7942    1.8613    1.9309
    0.7028    1.3550    1.5658    1.6853    1.7942    7.2126    1.9570    2.0276
    0.7057    1.4027    1.6287    1.7549    1.8613    1.9570    7.3786    2.1429
    0.7029    1.4435    1.6858    1.8209    1.9309    2.0276    2.1429    7.5175
	
DA-online:
    4.5919    0.5697    0.6869    0.7212    0.7070    0.7325    0.7263    0.7304
    0.5697    5.9224    1.0872    1.1648    1.1983    1.2430    1.2693    1.2925
    0.6869    1.0872    6.4365    1.3504    1.3958    1.4492    1.4823    1.5114
    0.7212    1.1648    1.3504    6.7817    1.5436    1.5974    1.6405    1.6727
    0.7070    1.1983    1.3958    1.5436    6.9976    1.7011    1.7434    1.7718
    0.7325    1.2430    1.4492    1.5974    1.7011    7.1440    1.8353    1.8631
    0.7263    1.2693    1.4823    1.6405    1.7434    1.8353    7.2773    1.9468
    0.7304    1.2925    1.5114    1.6727    1.7718    1.8631    1.9468    7.3441

RVQ:
    4.1505    0.5650    0.6156    0.6099    0.5977    0.5647    0.5596    0.5144
    0.5650    6.2309    1.2557    1.2619    1.2727    1.2516    1.2805    1.2220
    0.6156    1.2557    6.6940    1.3858    1.4094    1.3741    1.4109    1.3514
    0.6099    1.2619    1.3858    6.8039    1.4291    1.3992    1.4431    1.3803
    0.5977    1.2727    1.4094    1.4291    6.9149    1.4393    1.4827    1.4159
    0.5647    1.2516    1.3741    1.3992    1.4393    6.9184    1.4634    1.3987
    0.5596    1.2805    1.4109    1.4431    1.4827    1.4634    7.0098    1.4474
    0.5144    1.2220    1.3514    1.3803    1.4159    1.3987    1.4474    6.9367

==> data/ana_mutualInfo_GIST1M.txt <==
DA:
    7.6980    0.3164    0.3285    0.2991    0.3051    0.3233    0.3111    0.2674
    0.3164    7.9005    0.2161    0.1951    0.2013    0.1977    0.1903    0.1633
    0.3285    0.2161    7.9232    0.1747    0.1821    0.1786    0.1783    0.1573
    0.2991    0.1951    0.1747    7.9231    0.1572    0.1642    0.1623    0.1491
    0.3051    0.2013    0.1821    0.1572    7.8773    0.1739    0.1646    0.1475
    0.3233    0.1977    0.1786    0.1642    0.1739    7.9191    0.1673    0.1451
    0.3111    0.1903    0.1783    0.1623    0.1646    0.1673    7.9320    0.1509
    0.2674    0.1633    0.1573    0.1491    0.1475    0.1451    0.1509    7.9153

DA-Online:
    7.8061    0.3694    0.3761    0.3673    0.3357    0.3583    0.3445    0.3031
    0.3694    7.8792    0.2958    0.2545    0.2273    0.2200    0.2158    0.1830
    0.3761    0.2958    7.7806    0.2144    0.1954    0.2005    0.1928    0.1703
    0.3673    0.2545    0.2144    7.8712    0.1682    0.1748    0.1704    0.1521
    0.3357    0.2273    0.1954    0.1682    7.8305    0.1603    0.1532    0.1380
    0.3583    0.2200    0.2005    0.1748    0.1603    7.8585    0.1600    0.1413
    0.3445    0.2158    0.1928    0.1704    0.1532    0.1600    7.8601    0.1582
    0.3031    0.1830    0.1703    0.1521    0.1380    0.1413    0.1582    7.8684

AQ:
    5.3884    0.3630    0.2201    0.2792    0.3462    0.4088    0.4286    0.2077
    0.3630    5.1483    0.1981    0.2542    0.2849    0.3549    0.4378    0.2047
    0.2201    0.1981    7.6631    0.1839    0.1936    0.2349    0.2565    0.1597
    0.2792    0.2542    0.1839    7.1357    0.2106    0.2807    0.3197    0.1854
    0.3462    0.2849    0.1936    0.2106    6.5466    0.2845    0.3440    0.1898
    0.4088    0.3549    0.2349    0.2807    0.2845    6.8860    0.5188    0.2577
    0.4286    0.4378    0.2565    0.3197    0.3440    0.5188    6.0388    0.2823
    0.2077    0.2047    0.1597    0.1854    0.1898    0.2577    0.2823    7.5857
	
OPQ:
    7.7330    0.2244    0.2094    0.2571    0.2318    0.2678    0.1932    0.2702
    0.2244    7.7488    0.2315    0.2639    0.2719    0.2581    0.2863    0.2770
    0.2094    0.2315    7.8127    0.2811    0.2568    0.2355    0.2328    0.2723
    0.2571    0.2639    0.2811    7.7654    0.3221    0.3036    0.2700    0.3489
    0.2318    0.2719    0.2568    0.3221    7.6986    0.3021    0.3011    0.3585
    0.2678    0.2581    0.2355    0.3036    0.3021    7.7891    0.3840    0.3121
    0.1932    0.2863    0.2328    0.2700    0.3011    0.3840    7.8524    0.3333
    0.2702    0.2770    0.2723    0.3489    0.3585    0.3121    0.3333    7.8988
	
PQ:
    7.7778    0.1924    0.1845    0.2218    0.2049    0.2284    0.1729    0.2678
    0.1924    7.7853    0.2427    0.2509    0.2487    0.2329    0.2606    0.2634
    0.1845    0.2427    7.8280    0.2684    0.2471    0.2280    0.2350    0.2733
    0.2218    0.2509    0.2684    7.7893    0.2963    0.2910    0.2499    0.3267
    0.2049    0.2487    0.2471    0.2963    7.7351    0.3042    0.3039    0.3723
    0.2284    0.2329    0.2280    0.2910    0.3042    7.8148    0.3823    0.3096
    0.1729    0.2606    0.2350    0.2499    0.3039    0.3823    7.8618    0.3391
    0.2678    0.2634    0.2733    0.3267    0.3723    0.3096    0.3391    7.9113


==> data/ana_mutualInfo_SIFT1M.txt <==
AQ:
    7.7518    0.6679    0.4465    0.7221    0.3232    0.4730    0.4449    0.5912
    0.6679    7.1294    1.2373    1.5818    0.8720    1.3974    0.9082    1.5105
    0.4465    1.2373    7.2840    0.9759    0.6996    0.8276    0.6390    1.1862
    0.7221    1.5818    0.9759    6.4205    0.6658    1.0442    0.8606    1.2176
    0.3232    0.8720    0.6996    0.6658    7.7047    0.6665    0.3981    0.6897
    0.4730    1.3974    0.8276    1.0442    0.6665    7.5214    0.6202    1.0375
    0.4449    0.9082    0.6390    0.8606    0.3981    0.6202    7.9010    1.0045
    0.5912    1.5105    1.1862    1.2176    0.6897    1.0375    1.0045    7.1582
	
OPQ:
    7.9461    0.7863    0.6485    0.5938    0.7890    0.5598    0.5643    0.6933
    0.7863    7.9445    0.9352    0.4540    0.6599    0.4992    0.5186    0.4759
    0.6485    0.9352    7.9613    0.4066    0.6338    0.4587    0.4296    0.4811
    0.5938    0.4540    0.4066    7.9480    0.6536    0.4176    0.3805    0.3263
    0.7890    0.6599    0.6338    0.6536    7.9492    0.5763    0.4737    0.4337
    0.5598    0.4992    0.4587    0.4176    0.5763    7.9385    0.4048    0.3789
    0.5643    0.5186    0.4296    0.3805    0.4737    0.4048    7.9470    0.3445
    0.6933    0.4759    0.4811    0.3263    0.4337    0.3789    0.3445    7.9400
	
PQ:
    7.9546    0.6772    0.6367    0.5658    0.5916    0.5574    0.7063    0.6540
    0.6772    7.9620    0.8625    0.4177    0.5175    0.4682    0.5158    0.4229
    0.6367    0.8625    7.9681    0.4087    0.5269    0.4466    0.4651    0.4476
    0.5658    0.4177    0.4087    7.9593    0.5050    0.4040    0.3728    0.2975
    0.5916    0.5175    0.5269    0.5050    7.9629    0.4574    0.4236    0.3422
    0.5574    0.4682    0.4466    0.4040    0.4574    7.9519    0.3859    0.3369
    0.7063    0.5158    0.4651    0.3728    0.4236    0.3859    7.9542    0.3533
    0.6540    0.4229    0.4476    0.2975    0.3422    0.3369    0.3533    7.9464
	
DA-offline:
    7.8883    1.1396    1.0158    0.9179    0.8046    0.7131    0.6048    0.4848
    1.1396    7.9514    0.5689    0.5130    0.4604    0.4141    0.3663    0.3043
    1.0158    0.5689    7.9440    0.3921    0.3535    0.3202    0.2867    0.2388
    0.9179    0.5130    0.3921    7.9452    0.2953    0.2692    0.2460    0.2089
    0.8046    0.4604    0.3535    0.2953    7.9406    0.2379    0.2204    0.1900
    0.7131    0.4141    0.3202    0.2692    0.2379    7.9311    0.1983    0.1706
    0.6048    0.3663    0.2867    0.2460    0.2204    0.1983    7.9592    0.1718
    0.4848    0.3043    0.2388    0.2089    0.1900    0.1706    0.1718    7.9781

DA-online:
    7.9208    1.3082    1.1367    0.9698    0.8417    0.7626    0.6826    0.6130
    1.3082    7.9613    0.6932    0.6004    0.5274    0.4839    0.4409    0.4014
    1.1367    0.6932    7.9419    0.4614    0.4086    0.3764    0.3438    0.3158
    0.9698    0.6004    0.4614    7.9430    0.3295    0.3031    0.2847    0.2595
    0.8417    0.5274    0.4086    0.3295    7.9447    0.2666    0.2499    0.2248
    0.7626    0.4839    0.3764    0.3031    0.2666    7.9532    0.2262    0.2011
    0.6826    0.4409    0.3438    0.2847    0.2499    0.2262    7.9661    0.1989
    0.6130    0.4014    0.3158    0.2595    0.2248    0.2011    0.1989    7.9728
	
RVQ:
    7.9455    1.0063    0.8849    0.8106    0.7298    0.6510    0.5724    0.4759
    1.0063    7.8902    0.4318    0.3938    0.3608    0.3372    0.3111    0.2683
    0.8849    0.4318    7.7946    0.2930    0.2650    0.2491    0.2269    0.2000
    0.8106    0.3938    0.2930    7.7110    0.2232    0.2051    0.1917    0.1682
    0.7298    0.3608    0.2650    0.2232    7.6488    0.1780    0.1616    0.1439
    0.6510    0.3372    0.2491    0.2051    0.1780    7.5325    0.1485    0.1295
    0.5724    0.3111    0.2269    0.1917    0.1616    0.1485    7.5536    0.1159
    0.4759    0.2683    0.2000    0.1682    0.1439    0.1295    0.1159    7.3841


==> data/encode_L-distortion.txt <==
GIST1M, DA-online dictionary
l 1, 0.669886
l 2, 0.648206
l 3, 0.638649
l 4, 0.633049
l 5, 0.629282
l 6, 0.626508
l 7, 0.624365
l 8, 0.622657
l 9, 0.621257
l 10, 0.620083
l 11, 0.619181
l 12, 0.618382
l 13, 0.617680
l 14, 0.617048
l 15, 0.616492
l 16, 0.615978
l 17, 0.615515
l 18, 0.615083
l 19, 0.614692
l 20, 0.614332
l 21, 0.613995
l 22, 0.613681
l 23, 0.613387
l 24, 0.613106
l 25, 0.612843
l 26, 0.612592
l 27, 0.612359
l 28, 0.612135
l 29, 0.611924
l 30, 0.611717
l 31, 0.611528
l 32, 0.611343
l 33, 0.611168
l 34, 0.610999
l 35, 0.610838
l 36, 0.610684
l 37, 0.610537
l 38, 0.610393
l 39, 0.610261
l 40, 0.610129
l 41, 0.610000
l 42, 0.609879
l 43, 0.609761
l 44, 0.609644
l 45, 0.609532
l 46, 0.609424
l 47, 0.609317
l 48, 0.609218
l 49, 0.609117
l 50, 0.609019

==> data/online-1Btraining-distortion.txt <==
iter:1
iter 1 mid: 74391.625000 final: 74391.617188
iter 2 mid: 55684.105469 final: 54644.242188
iter 3 mid: 44476.949219 final: 43607.683594
iter 4 mid: 36937.242188 final: 36311.453125
iter 5 mid: 31535.486328 final: 31087.853516
iter 6 mid: 27429.923828 final: 27122.070313
iter 7 mid: 24188.787109 final: 23965.679688
iter 8 mid: 21570.750000 final: 21409.228516
Distortion: 21409.208984
Distortion: 21117.429688
Distortion: 20952.556641
Distortion: 20806.552734
Distortion: 20683.388672
Distortion: 20574.972656
dropped:1 on 0
Distortion: 20477.402344
Distortion: 20382.417969
Distortion: 20287.011719
Distortion: 20196.386719
Distortion: 20142.289063
Distortion: 20090.744141
Distortion: 20042.357422
Distortion: 19993.878906
Distortion: 19944.171875
Distortion: 19891.386719
Distortion: 19834.296875
Distortion: 19790.566406
Distortion: 19761.531250
Distortion: 19731.111328
Distortion: 19699.496094
Distortion: 19664.691406
Distortion: 19626.429688
Distortion: 19584.134766
Final Distortion: 19535.619141
iter:2
Distortion: 21113.349609
Distortion: 20810.865234
Distortion: 20642.285156
Distortion: 20489.777344
Distortion: 20347.615234
Distortion: 20208.535156
Distortion: 20073.660156
Distortion: 19936.933594
Distortion: 19787.369141
Distortion: 19687.015625
Distortion: 19620.994141
Distortion: 19558.923828
Distortion: 19497.113281
Distortion: 19433.580078
Distortion: 19368.210938
Distortion: 19300.246094
Distortion: 19226.464844
Distortion: 19185.427734
Distortion: 19152.328125
Distortion: 19117.896484
Distortion: 19079.677734
Distortion: 19038.613281
Distortion: 18992.496094
Distortion: 18943.837891
Final Distortion: 18889.705078
iter:3
Distortion: 19916.789063
Distortion: 19700.042969
Distortion: 19558.357422
Distortion: 19426.201172
Distortion: 19307.240234
Distortion: 19190.824219
Distortion: 19075.761719
Distortion: 18957.003906
Distortion: 18827.982422
Distortion: 18771.255859
Distortion: 18721.888672
Distortion: 18674.007813
Distortion: 18625.777344
Distortion: 18573.166016
Distortion: 18519.181641
Distortion: 18463.824219
Distortion: 18406.810547
Distortion: 18391.636719
Distortion: 18369.210938
Distortion: 18344.431641
Distortion: 18317.224609
Distortion: 18285.419922
Distortion: 18249.896484
Distortion: 18212.439453
Final Distortion: 18172.384766
iter:4
Distortion: 19651.783203
Distortion: 19478.943359
dropped:1 on 0
Distortion: 19356.021484
Distortion: 19238.011719
Distortion: 19125.462891
Distortion: 19014.339844
Distortion: 18906.775391
Distortion: 18798.597656
Distortion: 18679.142578
Distortion: 18643.906250
Distortion: 18606.183594
Distortion: 18564.302734
Distortion: 18521.728516
Distortion: 18475.968750
Distortion: 18427.853516
Distortion: 18379.732422
Distortion: 18330.664063
Distortion: 18327.792969
Distortion: 18309.326172
Distortion: 18289.115234
Distortion: 18265.121094
Distortion: 18237.261719
Distortion: 18207.054688
Distortion: 18175.062500
Final Distortion: 18140.980469
iter:5
Distortion: 19235.253906
Distortion: 19076.314453
Distortion: 18951.628906
Distortion: 18837.632813
Distortion: 18726.884766
Distortion: 18620.544922
Distortion: 18516.998047
Distortion: 18413.767578
Distortion: 18304.962891
Distortion: 18275.619141
Distortion: 18239.195313
Distortion: 18204.736328
Distortion: 18165.810547
Distortion: 18124.873047
Distortion: 18081.562500
Distortion: 18039.017578
Distortion: 17995.656250
Distortion: 17992.644531
Distortion: 17978.123047
Distortion: 17959.742188
Distortion: 17940.187500
Distortion: 17916.095703
Distortion: 17889.916016
Distortion: 17861.859375
Final Distortion: 17832.535156
iter:6
Distortion: 19096.880859
dropped:1 on 0
Distortion: 18886.070313
Distortion: 18749.728516
Distortion: 18627.792969
Distortion: 18514.937500
Distortion: 18406.193359
Distortion: 18302.500000
Distortion: 18201.257813
Distortion: 18095.562500
Distortion: 18063.578125
Distortion: 18029.324219
Distortion: 17989.550781
Distortion: 17951.158203
Distortion: 17910.197266
Distortion: 17869.978516
Distortion: 17829.242188
Distortion: 17789.724609
Distortion: 17789.066406
Distortion: 17773.730469
Distortion: 17756.255859
Distortion: 17737.861328
Distortion: 17715.539063
Distortion: 17695.132813
Distortion: 17669.345703
Final Distortion: 17642.136719
iter:7
Distortion: 18466.142578
Distortion: 18317.269531
Distortion: 18196.101563
Distortion: 18085.414063
dropped:1 on 0
Distortion: 17976.462891
Distortion: 17876.648438
Distortion: 17776.619141
Distortion: 17679.404297
Distortion: 17577.689453
Distortion: 17555.792969
Distortion: 17521.404297
Distortion: 17488.697266
Distortion: 17453.652344
Distortion: 17416.378906
Distortion: 17377.130859
Distortion: 17337.880859
Distortion: 17300.386719
dropped:1 on 0
Distortion: 17312.593750
Distortion: 17300.269531
Distortion: 17283.466797
Distortion: 17266.167969
Distortion: 17244.886719
dropped:1 on 0
Distortion: 17221.000000
Distortion: 17195.867188
Final Distortion: 17170.753906
iter:8
Distortion: 18144.693359
Distortion: 18008.050781
Distortion: 17891.156250
Distortion: 17784.623047
Distortion: 17683.800781
Distortion: 17585.744141
Distortion: 17490.796875
Distortion: 17396.050781
Distortion: 17296.335938
Distortion: 17280.335938
Distortion: 17251.121094
Distortion: 17221.324219
Distortion: 17190.386719
Distortion: 17155.623047
Distortion: 17121.142578
Distortion: 17084.826172
Distortion: 17049.792969
dropped:1 on 0
Distortion: 17050.388672
Distortion: 17040.960938
Distortion: 17027.423828
Distortion: 17011.609375
Distortion: 16992.919922
Distortion: 16972.224609
Distortion: 16949.468750
Final Distortion: 16926.507813
iter:9
Distortion: 18188.480469
Distortion: 18060.378906
Distortion: 17952.517578
Distortion: 17847.861328
Distortion: 17752.208984
Distortion: 17658.048828
Distortion: 17565.263672
Distortion: 17473.273438
dropped:1 on 0
Distortion: 17377.283203
Distortion: 17362.847656
Distortion: 17336.751953
Distortion: 17307.638672
Distortion: 17275.091797
Distortion: 17241.572266
Distortion: 17207.113281
Distortion: 17172.097656
Distortion: 17137.046875
Distortion: 17138.605469
Distortion: 17129.853516
Distortion: 17117.773438
Distortion: 17102.396484
Distortion: 17086.046875
Distortion: 17066.183594
Distortion: 17044.488281
Final Distortion: 17022.306641
iter:10
Distortion: 18204.062500
Distortion: 18081.341797
Distortion: 17969.994141
dropped:1 on 0
Distortion: 17866.224609
Distortion: 17768.169922
Distortion: 17675.177734
Distortion: 17583.470703
Distortion: 17490.322266
Distortion: 17394.650391
Distortion: 17379.708984
Distortion: 17351.177734
Distortion: 17323.068359
Distortion: 17292.441406
Distortion: 17258.572266
Distortion: 17223.447266
Distortion: 17188.849609
Distortion: 17157.660156
Distortion: 17161.068359
Distortion: 17153.152344
Distortion: 17140.466797
Distortion: 17125.904297
Distortion: 17108.257813
Distortion: 17088.685547
Distortion: 17067.556641
Final Distortion: 17045.462891
iter:11
Distortion: 17814.714844
Distortion: 17682.589844
dropped:1 on 0
Distortion: 17568.804688
Distortion: 17462.625000
Distortion: 17366.162109
Distortion: 17271.980469
Distortion: 17179.925781
Distortion: 17086.724609
Distortion: 16990.488281
Distortion: 16973.814453
Distortion: 16947.992188
Distortion: 16921.472656
Distortion: 16889.736328
Distortion: 16858.234375
dropped:1 on 0
Distortion: 16825.646484
Distortion: 16790.435547
Distortion: 16757.958984
Distortion: 16760.744141
Distortion: 16751.666016
Distortion: 16739.443359
Distortion: 16724.246094
Distortion: 16706.886719
Distortion: 16687.132813
Distortion: 16666.101563
Final Distortion: 16645.236328
iter:12
Distortion: 18378.611328
dropped:1 on 0
Distortion: 17655.449219
Distortion: 17526.228516
Distortion: 17381.869141
Distortion: 17262.275391
Distortion: 17155.449219
Distortion: 17053.378906
dropped:1 on 0
Distortion: 16947.730469
Distortion: 16840.326172
Distortion: 16817.691406
dropped:1 on 0
Distortion: 16786.996094
Distortion: 16754.298828
Distortion: 16722.160156
Distortion: 16686.939453
dropped:1 on 0
Distortion: 16651.539063
Distortion: 16614.623047
Distortion: 16579.886719
dropped:1 on 0
Distortion: 16579.458984
Distortion: 16569.998047
Distortion: 16556.578125
Distortion: 16541.300781
Distortion: 16522.861328
Distortion: 16502.585938
Distortion: 16481.291016
Final Distortion: 16460.158203
iter:13
Distortion: 17686.693359
Distortion: 17559.833984
Distortion: 17452.238281
Distortion: 17342.230469
Distortion: 17243.333984
Distortion: 17144.488281
dropped:1 on 0
Distortion: 17048.105469
Distortion: 16951.751953
Distortion: 16854.085938
Distortion: 16836.085938
Distortion: 16809.019531
Distortion: 16779.976563
Distortion: 16747.621094
Distortion: 16715.369141
Distortion: 16681.566406
Distortion: 16647.351563
Distortion: 16614.787109
Distortion: 16617.833984
Distortion: 16611.652344
Distortion: 16600.105469
Distortion: 16586.613281
Distortion: 16571.347656
Distortion: 16552.953125
Distortion: 16532.828125
Final Distortion: 16512.509766
iter:14
Distortion: 17594.587891
Distortion: 17444.808594
Distortion: 17323.966797
Distortion: 17215.675781
Distortion: 17111.664063
Distortion: 17011.199219
Distortion: 16917.062500
Distortion: 16824.519531
Distortion: 16727.980469
Distortion: 16708.431641
dropped:1 on 0
Distortion: 16684.056641
Distortion: 16654.326172
Distortion: 16621.068359
Distortion: 16585.929688
Distortion: 16551.755859
Distortion: 16516.607422
Distortion: 16483.001953
Distortion: 16485.605469
Distortion: 16473.750000
Distortion: 16461.566406
Distortion: 16446.292969
Distortion: 16429.591797
Distortion: 16410.876953
Distortion: 16390.730469
Final Distortion: 16370.450195
iter:15
Distortion: 17771.402344
Distortion: 17594.898438
Distortion: 17479.359375
Distortion: 17374.982422
Distortion: 17274.283203
Distortion: 17181.732422
dropped:1 on 0
Distortion: 17090.017578
Distortion: 17000.107422
Distortion: 16906.535156
Distortion: 16901.472656
Distortion: 16874.904297
Distortion: 16848.287109
Distortion: 16817.777344
Distortion: 16785.921875
Distortion: 16753.710938
Distortion: 16719.882813
Distortion: 16687.335938
Distortion: 16689.031250
Distortion: 16681.408203
Distortion: 16670.367188
Distortion: 16656.287109
Distortion: 16640.291016
Distortion: 16622.771484
Distortion: 16603.269531
Final Distortion: 16583.658203
iter:16
Distortion: 17947.457031
Distortion: 17829.185547
Distortion: 17720.542969
Distortion: 17620.974609
Distortion: 17524.912109
Distortion: 17433.419922
Distortion: 17343.755859
Distortion: 17254.218750
Distortion: 17162.296875
Distortion: 17146.437500
dropped:1 on 0
Distortion: 17128.113281
Distortion: 17100.904297
Distortion: 17071.359375
Distortion: 17041.373047
Distortion: 17009.031250
Distortion: 16976.103516
Distortion: 16945.302734
Distortion: 16946.949219
Distortion: 16946.539063
Distortion: 16934.968750
Distortion: 16921.261719
Distortion: 16904.558594
Distortion: 16886.779297
Distortion: 16866.892578
Final Distortion: 16847.058594
iter:17
Distortion: 17656.648438
Distortion: 17536.294922
Distortion: 17428.462891
Distortion: 17326.378906
Distortion: 17231.623047
Distortion: 17138.568359
Distortion: 17049.171875
dropped:1 on 0
Distortion: 16959.839844
Distortion: 16866.451172
Distortion: 16851.560547
Distortion: 16826.240234
Distortion: 16798.994141
Distortion: 16770.408203
Distortion: 16740.527344
Distortion: 16709.562500
Distortion: 16677.517578
Distortion: 16646.847656
dropped:1 on 0
Distortion: 16647.691406
Distortion: 16640.707031
Distortion: 16629.337891
Distortion: 16618.138672
Distortion: 16603.500000
Distortion: 16585.876953
Distortion: 16567.861328
Final Distortion: 16548.914063
iter:18
Distortion: 17938.425781
Distortion: 17809.142578
Distortion: 17697.238281
Distortion: 17591.455078
Distortion: 17492.783203
Distortion: 17398.242188
Distortion: 17305.958984
Distortion: 17213.474609
Distortion: 17119.062500
Distortion: 17103.703125
Distortion: 17077.601563
Distortion: 17051.535156
dropped:1 on 0
Distortion: 17022.148438
Distortion: 16989.957031
Distortion: 16958.527344
Distortion: 16925.593750
Distortion: 16896.181641
Distortion: 16899.056641
Distortion: 16890.564453
Distortion: 16880.158203
Distortion: 16867.996094
Distortion: 16852.083984
Distortion: 16834.708984
Distortion: 16815.937500
Final Distortion: 16796.744141
iter:19
Distortion: 17713.193359
Distortion: 17597.203125
Distortion: 17489.480469
Distortion: 17389.041016
Distortion: 17294.851563
Distortion: 17201.183594
Distortion: 17111.437500
Distortion: 17020.337891
Distortion: 16926.884766
Distortion: 16914.796875
Distortion: 16891.095703
Distortion: 16864.660156
Distortion: 16836.523438
Distortion: 16805.376953
Distortion: 16774.890625
Distortion: 16742.433594
Distortion: 16711.451172
Distortion: 16714.304688
dropped:1 on 0
Distortion: 16709.558594
Distortion: 16696.960938
Distortion: 16683.001953
Distortion: 16668.109375
Distortion: 16651.054688
Distortion: 16632.031250
Final Distortion: 16613.230469
iter:20
Distortion: 17724.558594
Distortion: 17603.560547
Distortion: 17493.453125
Distortion: 17388.478516
Distortion: 17289.625000
Distortion: 17195.949219
Distortion: 17106.537109
Distortion: 17016.154297
Distortion: 16922.335938
Distortion: 16909.539063
Distortion: 16885.646484
Distortion: 16858.662109
Distortion: 16829.371094
Distortion: 16799.263672
Distortion: 16767.150391
Distortion: 16735.917969
Distortion: 16705.380859
Distortion: 16706.894531
Distortion: 16699.808594
Distortion: 16690.220703
Distortion: 16676.904297
Distortion: 16662.437500
Distortion: 16645.757813
Distortion: 16630.548828
Final Distortion: 16611.710938
iter:21
Distortion: 17548.244141
dropped:1 on 0
dropped:1 on 0
Distortion: 17421.685547
Distortion: 17315.343750
Distortion: 17216.771484
Distortion: 17121.185547
Distortion: 17027.892578
Distortion: 16939.712891
Distortion: 16850.744141
Distortion: 16757.468750
Distortion: 16743.000000
Distortion: 16719.250000
Distortion: 16691.240234
Distortion: 16662.179688
Distortion: 16633.130859
Distortion: 16602.218750
Distortion: 16570.218750
Distortion: 16538.457031
Distortion: 16540.984375
Distortion: 16543.957031
Distortion: 16531.933594
Distortion: 16518.220703
Distortion: 16502.296875
Distortion: 16484.507813
Distortion: 16465.695313
Final Distortion: 16446.246094
iter:22
Distortion: 17120.640625
Distortion: 17006.646484
dropped:1 on 0
Distortion: 16904.652344
Distortion: 16807.533203
Distortion: 16712.207031
dropped:1 on 0
Distortion: 16622.962891
Distortion: 16533.703125
Distortion: 16445.843750
Distortion: 16354.060547
dropped:1 on 0
Distortion: 16347.687500
Distortion: 16323.269531
Distortion: 16295.715820
Distortion: 16268.013672
Distortion: 16237.656250
Distortion: 16206.529297
Distortion: 16175.232422
Distortion: 16144.567383
Distortion: 16147.033203
dropped:2 on 0
Distortion: 16143.406250
Distortion: 16133.359375
Distortion: 16120.004883
Distortion: 16105.024414
Distortion: 16087.902344
Distortion: 16070.089844
Final Distortion: 16051.489258
iter:23
Distortion: 17812.492188
Distortion: 17694.054688
dropped:1 on 0
Distortion: 17583.638672
Distortion: 17479.408203
Distortion: 17382.285156
Distortion: 17289.921875
Distortion: 17197.863281
Distortion: 17109.435547
Distortion: 17018.052734
Distortion: 17004.623047
Distortion: 16977.843750
Distortion: 16951.326172
Distortion: 16922.765625
Distortion: 16893.951172
Distortion: 16862.013672
Distortion: 16829.527344
Distortion: 16798.404297
Distortion: 16799.919922
Distortion: 16790.285156
Distortion: 16780.837891
Distortion: 16767.044922
Distortion: 16751.529297
dropped:1 on 0
Distortion: 16737.714844
Distortion: 16718.455078
Final Distortion: 16698.929688
iter:24
Distortion: 17318.798828
Distortion: 17191.693359
Distortion: 17080.412109
Distortion: 16976.949219
Distortion: 16879.917969
Distortion: 16787.318359
Distortion: 16697.761719
Distortion: 16608.056641
Distortion: 16516.027344
Distortion: 16495.773438
Distortion: 16479.359375
Distortion: 16451.449219
Distortion: 16423.203125
Distortion: 16393.238281
Distortion: 16362.174805
Distortion: 16330.544922
Distortion: 16303.517578
Distortion: 16305.391602
Distortion: 16295.691406
Distortion: 16284.407227
Distortion: 16272.336914
Distortion: 16256.550781
Distortion: 16240.050781
Distortion: 16220.864258
Final Distortion: 16202.335938
iter:25
Distortion: 17680.582031
Distortion: 17561.078125
Distortion: 17454.800781
Distortion: 17355.701172
Distortion: 17260.458984
Distortion: 17169.107422
Distortion: 17080.994141
Distortion: 16992.328125
Distortion: 16902.255859
dropped:1 on 0
Distortion: 16893.009766
Distortion: 16867.947266
Distortion: 16840.640625
Distortion: 16813.884766
Distortion: 16784.435547
Distortion: 16753.361328
dropped:1 on 0
Distortion: 16723.185547
Distortion: 16692.531250
Distortion: 16693.830078
Distortion: 16686.830078
Distortion: 16676.615234
Distortion: 16663.455078
Distortion: 16648.990234
Distortion: 16632.142578
dropped:1 on 0
Distortion: 16614.171875
Final Distortion: 16595.962891
iter:26
Distortion: 17514.535156
Distortion: 17399.619141
Distortion: 17293.494141
Distortion: 17193.650391
Distortion: 17096.046875
Distortion: 17004.257813
Distortion: 16915.851563
Distortion: 16828.433594
Distortion: 16736.599609
dropped:1 on 1
Distortion: 16733.824219
Distortion: 16710.453125
Distortion: 16682.222656
Distortion: 16653.685547
Distortion: 16622.212891
Distortion: 16590.625000
Distortion: 16558.783203
Distortion: 16528.091797
Distortion: 16529.744141
Distortion: 16523.210938
Distortion: 16512.701172
Distortion: 16499.701172
dropped:1 on 0
Distortion: 16484.564453
Distortion: 16468.005859
Distortion: 16449.753906
Final Distortion: 16431.324219
iter:27
Distortion: 17450.716797
dropped:1 on 0
Distortion: 17335.718750
Distortion: 17230.113281
Distortion: 17129.406250
Distortion: 17032.265625
Distortion: 16940.210938
Distortion: 16851.277344
Distortion: 16764.730469
Distortion: 16674.816406
Distortion: 16661.751953
dropped:2 on 0
Distortion: 16636.826172
Distortion: 16610.894531
Distortion: 16583.408203
Distortion: 16555.039063
Distortion: 16524.187500
Distortion: 16493.246094
Distortion: 16463.986328
Distortion: 16467.291016
Distortion: 16458.414063
Distortion: 16449.208984
Distortion: 16437.763672
Distortion: 16423.068359
Distortion: 16406.791016
Distortion: 16389.566406
Final Distortion: 16372.152344
iter:28
Distortion: 18061.685547
Distortion: 17931.703125
Distortion: 17815.535156
Distortion: 17711.013672
Distortion: 17611.640625
Distortion: 17515.720703
Distortion: 17424.005859
Distortion: 17332.160156
dropped:1 on 0
Distortion: 17238.921875
Distortion: 17223.000000
Distortion: 17199.710938
Distortion: 17171.812500
Distortion: 17144.625000
Distortion: 17116.072266
Distortion: 17083.933594
Distortion: 17052.019531
Distortion: 17019.970703
Distortion: 17022.917969
Distortion: 17013.943359
Distortion: 17004.652344
Distortion: 16991.244141
Distortion: 16975.250000
Distortion: 16957.166016
Distortion: 16938.363281
Final Distortion: 16919.673828
iter:29
Distortion: 17726.453125
Distortion: 17609.425781
Distortion: 17498.697266
Distortion: 17395.292969
Distortion: 17296.736328
Distortion: 17202.765625
Distortion: 17110.478516
Distortion: 17019.013672
Distortion: 16925.998047
Distortion: 16913.714844
Distortion: 16893.367188
Distortion: 16864.269531
Distortion: 16835.626953
Distortion: 16805.287109
Distortion: 16774.677734
Distortion: 16742.474609
Distortion: 16712.515625
Distortion: 16714.509766
Distortion: 16706.716797
Distortion: 16695.722656
Distortion: 16684.113281
Distortion: 16668.701172
Distortion: 16651.687500
Distortion: 16634.458984
Final Distortion: 16616.681641
iter:30
Distortion: 17713.814453
Distortion: 17593.851563
Distortion: 17482.853516
Distortion: 17384.470703
Distortion: 17285.957031
Distortion: 17192.701172
Distortion: 17102.658203
Distortion: 17012.281250
Distortion: 16916.910156
Distortion: 16901.707031
Distortion: 16877.279297
Distortion: 16851.115234
Distortion: 16822.339844
Distortion: 16793.058594
Distortion: 16762.070313
Distortion: 16731.011719
Distortion: 16700.919922
Distortion: 16702.265625
Distortion: 16695.603516
Distortion: 16685.271484
Distortion: 16673.943359
Distortion: 16658.326172
dropped:1 on 0
Distortion: 16641.855469
Distortion: 16627.539063
Final Distortion: 16609.361328
iter:31
Distortion: 18263.605469
Distortion: 17685.888672
Distortion: 17450.210938
Distortion: 17307.037109
Distortion: 17154.720703
Distortion: 17039.794922
Distortion: 16931.611328
Distortion: 16833.175781
Distortion: 16729.718750
Distortion: 16694.531250
Distortion: 16650.404297
Distortion: 16612.666016
Distortion: 16571.980469
Distortion: 16532.281250
Distortion: 16496.179688
Distortion: 16460.673828
Distortion: 16425.468750
Distortion: 16426.529297
Distortion: 16413.359375
Distortion: 16398.029297
Distortion: 16379.412109
Distortion: 16360.087891
Distortion: 16339.792969
Distortion: 16318.217773
Final Distortion: 16296.998047
iter:32
Distortion: 17274.908203
dropped:1 on 0
Distortion: 17137.171875
Distortion: 17023.244141
Distortion: 16913.541016
Distortion: 16806.105469
Distortion: 16706.382813
Distortion: 16608.445313
Distortion: 16514.378906
Distortion: 16418.824219
Distortion: 16404.888672
Distortion: 16381.050781
Distortion: 16351.792969
Distortion: 16319.510742
dropped:1 on 0
Distortion: 16292.283203
Distortion: 16259.330078
Distortion: 16226.250000
Distortion: 16194.603516
Distortion: 16197.400391
Distortion: 16188.074219
Distortion: 16177.940430
Distortion: 16164.757813
Distortion: 16149.404297
Distortion: 16133.358398
Distortion: 16114.676758
Final Distortion: 16096.053711
iter:33
Distortion: 17181.205078
Distortion: 17052.566406
Distortion: 16947.023438
dropped:1 on 0
Distortion: 16845.816406
Distortion: 16748.810547
Distortion: 16656.037109
Distortion: 16567.730469
Distortion: 16480.880859
Distortion: 16390.496094
Distortion: 16374.664063
Distortion: 16349.754883
Distortion: 16323.015625
Distortion: 16294.275391
Distortion: 16265.128906
Distortion: 16235.783203
Distortion: 16204.898438
Distortion: 16174.924805
dropped:1 on 0
Distortion: 16175.176758
Distortion: 16168.423828
Distortion: 16158.005859
Distortion: 16145.684570
Distortion: 16130.857422
Distortion: 16115.046875
Distortion: 16097.065430
Final Distortion: 16079.084961
iter:34
Distortion: 17714.521484
Distortion: 17593.941406
Distortion: 17489.158203
Distortion: 17387.003906
Distortion: 17289.441406
Distortion: 17195.402344
Distortion: 17105.628906
Distortion: 17016.871094
Distortion: 16926.185547
Distortion: 16911.167969
Distortion: 16887.919922
Distortion: 16860.025391
Distortion: 16832.033203
Distortion: 16801.619141
Distortion: 16770.500000
Distortion: 16739.435547
Distortion: 16708.666016
Distortion: 16710.449219
dropped:1 on 0
Distortion: 16709.339844
Distortion: 16699.791016
Distortion: 16686.640625
Distortion: 16672.271484
Distortion: 16655.242188
Distortion: 16637.158203
Final Distortion: 16619.017578
iter:35
Distortion: 17453.480469
dropped:1 on 0
dropped:1 on 0
Distortion: 17343.103516
Distortion: 17239.203125
Distortion: 17138.791016
Distortion: 17041.279297
Distortion: 16949.183594
Distortion: 16860.138672
Distortion: 16771.533203
Distortion: 16680.755859
Distortion: 16667.800781
Distortion: 16644.298828
Distortion: 16617.591797
Distortion: 16591.324219
Distortion: 16560.810547
dropped:1 on 0
Distortion: 16529.728516
Distortion: 16498.916016
Distortion: 16468.400391
Distortion: 16470.791016
Distortion: 16464.134766
Distortion: 16455.603516
Distortion: 16443.181641
Distortion: 16428.294922
Distortion: 16412.796875
Distortion: 16394.816406
Final Distortion: 16376.606445
iter:36
Distortion: 17398.037109
Distortion: 17279.171875
dropped:1 on 0
Distortion: 17172.347656
Distortion: 17071.511719
Distortion: 16975.333984
Distortion: 16883.705078
Distortion: 16794.251953
Distortion: 16705.980469
Distortion: 16615.753906
Distortion: 16603.125000
Distortion: 16584.699219
Distortion: 16557.826172
Distortion: 16529.398438
Distortion: 16500.773438
Distortion: 16469.958984
Distortion: 16439.376953
Distortion: 16409.017578
Distortion: 16410.738281
Distortion: 16405.777344
Distortion: 16394.630859
Distortion: 16382.814453
Distortion: 16367.185547
Distortion: 16350.953125
Distortion: 16333.115234
Final Distortion: 16315.399414
iter:37
Distortion: 17586.736328
Distortion: 17465.292969
dropped:1 on 0
Distortion: 17366.890625
Distortion: 17264.886719
Distortion: 17170.048828
Distortion: 17080.091797
Distortion: 16991.611328
Distortion: 16903.216797
Distortion: 16811.849609
Distortion: 16795.279297
Distortion: 16773.439453
dropped:1 on 0
Distortion: 16745.925781
Distortion: 16718.328125
Distortion: 16688.294922
Distortion: 16657.558594
Distortion: 16627.207031
Distortion: 16596.748047
Distortion: 16596.755859
Distortion: 16596.767578
Distortion: 16586.373047
Distortion: 16573.871094
Distortion: 16558.205078
Distortion: 16541.707031
Distortion: 16523.990234
Final Distortion: 16506.001953
iter:38
Distortion: 17183.648438
dropped:1 on 0
Distortion: 17068.595703
Distortion: 16958.876953
Distortion: 16857.123047
Distortion: 16762.371094
Distortion: 16672.351563
Distortion: 16584.386719
dropped:1 on 0
Distortion: 16495.857422
Distortion: 16405.599609
Distortion: 16391.906250
Distortion: 16367.330078
Distortion: 16342.764648
Distortion: 16315.009766
Distortion: 16286.422852
Distortion: 16257.457031
Distortion: 16226.754883
Distortion: 16197.146484
dropped:1 on 0
Distortion: 16201.330078
dropped:1 on 0
Distortion: 16201.031250
Distortion: 16190.921875
Distortion: 16178.970703
Distortion: 16164.439453
Distortion: 16147.612305
Distortion: 16130.210938
Final Distortion: 16112.101563
iter:39
Distortion: 17012.017578
Distortion: 16890.759766
dropped:1 on 0
Distortion: 16782.164063
Distortion: 16678.072266
Distortion: 16580.322266
Distortion: 16488.406250
Distortion: 16398.269531
Distortion: 16310.132813
Distortion: 16219.184570
Distortion: 16205.000000
Distortion: 16179.481445
Distortion: 16152.973633
Distortion: 16125.277344
Distortion: 16095.744141
Distortion: 16065.582031
Distortion: 16035.002930
dropped:1 on 0
Distortion: 16005.603516
Distortion: 16006.433594
Distortion: 16000.719727
Distortion: 15991.476563
Distortion: 15978.516602
Distortion: 15962.845703
Distortion: 15946.867188
Distortion: 15929.664063
Final Distortion: 15912.071289
iter:40
Distortion: 17498.298828
dropped:1 on 0
Distortion: 17373.378906
dropped:1 on 0
Distortion: 17263.578125
Distortion: 17161.892578
Distortion: 17063.919922
Distortion: 16970.271484
Distortion: 16880.738281
Distortion: 16793.341797
Distortion: 16700.738281
Distortion: 16687.679688
Distortion: 16663.236328
Distortion: 16638.367188
Distortion: 16610.474609
Distortion: 16580.472656
Distortion: 16550.431641
Distortion: 16520.246094
Distortion: 16490.650391
Distortion: 16493.435547
Distortion: 16484.871094
Distortion: 16475.185547
Distortion: 16462.513672
Distortion: 16448.101563
Distortion: 16432.412109
Distortion: 16414.802734
Final Distortion: 16397.041016
iter:41
Distortion: 16727.207031
Distortion: 16560.207031
Distortion: 16407.306641
Distortion: 16290.129883
Distortion: 16191.563477
Distortion: 16091.702148
Distortion: 15999.422852
Distortion: 15907.192383
Distortion: 15813.375977
Distortion: 15792.404297
Distortion: 15761.282227
Distortion: 15734.106445
Distortion: 15704.606445
Distortion: 15675.221680
Distortion: 15642.830078
Distortion: 15610.030273
Distortion: 15579.123047
Distortion: 15578.552734
Distortion: 15571.512695
Distortion: 15560.497070
Distortion: 15556.500000
Distortion: 15544.324219
Distortion: 15525.973633
Distortion: 15506.711914
Final Distortion: 15487.310547
iter:42
Distortion: 17506.873047
Distortion: 17378.970703
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 17269.085938
Distortion: 17163.707031
Distortion: 17064.876953
Distortion: 16968.113281
Distortion: 16876.582031
Distortion: 16788.093750
Distortion: 16697.427734
Distortion: 16681.550781
Distortion: 16656.171875
Distortion: 16636.054688
Distortion: 16607.390625
Distortion: 16576.927734
Distortion: 16546.457031
Distortion: 16518.533203
Distortion: 16488.017578
dropped:1 on 0
Distortion: 16495.794922
Distortion: 16487.976563
Distortion: 16476.318359
Distortion: 16463.847656
Distortion: 16447.564453
Distortion: 16431.099609
Distortion: 16412.500000
Final Distortion: 16393.328125
iter:43
Distortion: 17549.570313
Distortion: 17437.271484
dropped:1 on 0
Distortion: 17332.423828
Distortion: 17234.667969
Distortion: 17138.478516
Distortion: 17047.597656
Distortion: 16958.072266
dropped:1 on 0
Distortion: 16870.558594
Distortion: 16781.468750
Distortion: 16767.257813
Distortion: 16749.023438
Distortion: 16725.591797
Distortion: 16697.285156
dropped:1 on 0
Distortion: 16667.218750
dropped:1 on 0
Distortion: 16637.310547
Distortion: 16606.005859
Distortion: 16575.863281
Distortion: 16579.166016
Distortion: 16573.263672
Distortion: 16564.078125
Distortion: 16551.685547
Distortion: 16537.214844
Distortion: 16521.224609
Distortion: 16503.712891
Final Distortion: 16486.197266
iter:44
Distortion: 17881.460938
Distortion: 17767.517578
Distortion: 17665.068359
Distortion: 17564.925781
Distortion: 17470.306641
Distortion: 17376.492188
Distortion: 17290.638672
Distortion: 17202.130859
Distortion: 17110.457031
Distortion: 17095.832031
Distortion: 17072.845703
dropped:2 on 0
Distortion: 17046.917969
Distortion: 17019.525391
Distortion: 16989.539063
Distortion: 16959.392578
Distortion: 16928.113281
Distortion: 16897.123047
Distortion: 16900.035156
Distortion: 16891.638672
Distortion: 16882.136719
Distortion: 16869.005859
Distortion: 16854.128906
Distortion: 16838.087891
Distortion: 16820.158203
Final Distortion: 16802.044922
iter:45
Distortion: 17697.416016
Distortion: 17575.080078
Distortion: 17471.781250
Distortion: 17369.863281
Distortion: 17274.353516
Distortion: 17180.673828
Distortion: 17091.699219
Distortion: 17003.230469
Distortion: 16912.492188
Distortion: 16898.322266
dropped:1 on 2
dropped:1 on 0
Distortion: 16874.140625
Distortion: 16849.976563
Distortion: 16821.312500
Distortion: 16792.033203
Distortion: 16761.832031
Distortion: 16730.857422
Distortion: 16703.833984
Distortion: 16706.306641
Distortion: 16701.283203
Distortion: 16691.585938
Distortion: 16679.648438
Distortion: 16664.298828
Distortion: 16648.253906
Distortion: 16630.230469
Final Distortion: 16611.906250
iter:46
Distortion: 17806.074219
Distortion: 17667.021484
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 17549.544922
Distortion: 17441.806641
Distortion: 17341.431641
Distortion: 17245.855469
Distortion: 17153.640625
Distortion: 17062.884766
Distortion: 16967.414063
dropped:1 on 0
Distortion: 16959.021484
Distortion: 16932.056641
Distortion: 16903.376953
Distortion: 16874.427734
Distortion: 16842.419922
Distortion: 16809.160156
Distortion: 16776.322266
Distortion: 16744.841797
Distortion: 16747.482422
Distortion: 16740.611328
Distortion: 16729.777344
Distortion: 16715.671875
Distortion: 16700.474609
Distortion: 16683.548828
Distortion: 16665.642578
Final Distortion: 16647.333984
iter:47
Distortion: 17474.742188
Distortion: 17349.308594
Distortion: 17238.531250
Distortion: 17133.482422
Distortion: 17033.880859
Distortion: 16938.843750
Distortion: 16847.201172
Distortion: 16756.953125
Distortion: 16663.080078
Distortion: 16650.951172
Distortion: 16631.644531
Distortion: 16605.212891
Distortion: 16575.994141
Distortion: 16544.236328
Distortion: 16512.212891
Distortion: 16480.527344
Distortion: 16449.953125
Distortion: 16452.785156
Distortion: 16447.128906
Distortion: 16437.980469
Distortion: 16425.404297
Distortion: 16410.501953
Distortion: 16393.966797
Distortion: 16379.230469
Final Distortion: 16360.605469
iter:48
Distortion: 17905.234375
Distortion: 17784.617188
Distortion: 17676.277344
Distortion: 17571.404297
Distortion: 17474.869141
Distortion: 17383.285156
Distortion: 17292.433594
Distortion: 17202.761719
Distortion: 17111.126953
Distortion: 17098.726563
Distortion: 17072.699219
Distortion: 17045.449219
Distortion: 17017.447266
Distortion: 16987.904297
Distortion: 16957.097656
Distortion: 16924.994141
Distortion: 16894.761719
Distortion: 16897.164063
Distortion: 16891.814453
Distortion: 16881.496094
Distortion: 16869.212891
Distortion: 16854.857422
Distortion: 16838.531250
Distortion: 16820.833984
Final Distortion: 16804.927734
iter:49
Distortion: 17720.007813
Distortion: 17603.328125
Distortion: 17497.621094
Distortion: 17399.607422
Distortion: 17304.281250
Distortion: 17211.339844
Distortion: 17123.957031
Distortion: 17034.007813
Distortion: 16941.886719
Distortion: 16926.591797
Distortion: 16902.908203
Distortion: 16876.835938
Distortion: 16849.695313
Distortion: 16820.068359
Distortion: 16790.722656
Distortion: 16760.248047
Distortion: 16730.468750
Distortion: 16731.976563
Distortion: 16726.142578
Distortion: 16716.375000
Distortion: 16704.013672
Distortion: 16689.751953
Distortion: 16673.765625
Distortion: 16656.156250
Final Distortion: 16637.943359
iter:50
Distortion: 18025.304688
Distortion: 17889.005859
Distortion: 17775.681641
Distortion: 17675.701172
Distortion: 17574.103516
Distortion: 17480.140625
Distortion: 17388.960938
Distortion: 17298.935547
Distortion: 17206.509766
Distortion: 17191.923828
Distortion: 17167.935547
Distortion: 17141.742188
Distortion: 17112.406250
Distortion: 17081.039063
Distortion: 17049.826172
dropped:1 on 0
Distortion: 17018.134766
Distortion: 16987.701172
dropped:1 on 0
Distortion: 16989.880859
Distortion: 16982.875000
Distortion: 16972.828125
Distortion: 16960.052734
Distortion: 16945.328125
Distortion: 16928.460938
Distortion: 16910.164063
Final Distortion: 16891.916016
iter:51
Distortion: 17837.816406
Distortion: 17705.662109
Distortion: 17589.970703
Distortion: 17480.941406
Distortion: 17383.343750
Distortion: 17288.710938
Distortion: 17198.406250
Distortion: 17106.162109
Distortion: 17012.978516
Distortion: 16998.304688
Distortion: 16972.132813
Distortion: 16945.134766
Distortion: 16917.355469
Distortion: 16886.062500
Distortion: 16855.349609
Distortion: 16823.046875
Distortion: 16792.503906
Distortion: 16793.583984
Distortion: 16785.892578
Distortion: 16775.062500
Distortion: 16763.822266
Distortion: 16748.835938
Distortion: 16732.021484
Distortion: 16714.341797
Final Distortion: 16696.072266
iter:52
Distortion: 17043.500000
Distortion: 16926.216797
Distortion: 16819.531250
Distortion: 16719.117188
Distortion: 16621.142578
Distortion: 16528.613281
Distortion: 16439.494141
Distortion: 16349.500977
Distortion: 16256.021484
Distortion: 16245.135742
Distortion: 16222.133789
Distortion: 16197.082031
Distortion: 16169.331055
Distortion: 16140.344727
Distortion: 16110.964844
Distortion: 16080.445313
Distortion: 16051.489258
Distortion: 16052.963867
Distortion: 16051.500977
Distortion: 16043.039063
Distortion: 16030.324219
Distortion: 16015.863281
Distortion: 16000.528320
Distortion: 15983.637695
Final Distortion: 15966.556641
iter:53
Distortion: 17592.232422
dropped:1 on 0
Distortion: 17451.763672
Distortion: 17334.054688
Distortion: 17228.330078
Distortion: 17130.560547
Distortion: 17038.679688
Distortion: 16949.050781
Distortion: 16859.066406
Distortion: 16767.953125
Distortion: 16747.656250
dropped:1 on 0
dropped:1 on 0
Distortion: 16728.986328
Distortion: 16702.066406
Distortion: 16672.636719
Distortion: 16641.722656
Distortion: 16611.001953
Distortion: 16579.074219
Distortion: 16548.718750
Distortion: 16549.451172
Distortion: 16541.996094
Distortion: 16531.808594
Distortion: 16518.750000
Distortion: 16503.919922
Distortion: 16487.964844
Distortion: 16470.765625
Final Distortion: 16452.808594
iter:54
Distortion: 17654.123047
Distortion: 17534.011719
dropped:1 on 0
Distortion: 17428.291016
Distortion: 17328.062500
Distortion: 17231.324219
Distortion: 17138.753906
Distortion: 17050.992188
Distortion: 16961.724609
Distortion: 16870.794922
Distortion: 16856.388672
Distortion: 16833.306641
Distortion: 16805.843750
dropped:1 on 0
Distortion: 16778.156250
dropped:1 on 0
Distortion: 16748.220703
Distortion: 16718.853516
Distortion: 16690.228516
Distortion: 16660.417969
Distortion: 16661.628906
Distortion: 16655.761719
Distortion: 16645.744141
Distortion: 16633.513672
Distortion: 16618.998047
Distortion: 16602.535156
Distortion: 16584.978516
Final Distortion: 16567.375000
iter:55
Distortion: 17339.123047
Distortion: 17225.751953
Distortion: 17119.283203
Distortion: 17020.275391
Distortion: 16923.462891
Distortion: 16832.414063
dropped:1 on 0
Distortion: 16746.865234
dropped:1 on 0
Distortion: 16657.232422
Distortion: 16565.888672
dropped:1 on 0
Distortion: 16562.808594
Distortion: 16536.970703
Distortion: 16510.404297
Distortion: 16481.316406
Distortion: 16452.195313
Distortion: 16421.625000
Distortion: 16390.857422
Distortion: 16360.613281
Distortion: 16361.648438
Distortion: 16360.738281

==> data/online-encode-256_8.txt <==
iter:2 distort:17581.087891
iter:3 distort:17406.187500
iter:4 distort:17405.511719
iter:5 distort:17346.953125
iter:6 distort:17564.492188
iter:7 distort:17330.296875
iter:8 distort:17541.931641
iter:9 distort:17538.642578
iter:10 distort:17548.001953
iter:11 distort:17345.921875
iter:12 distort:17646.710938
iter:13 distort:17290.738281
iter:14 distort:17687.388672
iter:15 distort:17606.966797
iter:16 distort:17605.003906
iter:17 distort:17511.470703
iter:18 distort:17403.753906
iter:19 distort:17588.916016
iter:20 distort:17730.896484
iter:21 distort:17663.380859
iter:22 distort:17606.041016
iter:23 distort:17507.507813
iter:24 distort:17645.257813
iter:25 distort:17722.912109
iter:26 distort:17478.746094
iter:27 distort:17424.552734
iter:28 distort:17356.886719
iter:29 distort:17444.523438
iter:30 distort:17550.257813
iter:31 distort:17446.773438
iter:32 distort:17558.648438
iter:33 distort:17498.345703
iter:34 distort:17544.871094
iter:35 distort:17475.949219
iter:36 distort:17425.968750
iter:37 distort:17457.876953
iter:38 distort:17353.597656
iter:39 distort:17646.869141
iter:40 distort:17617.599609
iter:41 distort:17492.507813
iter:42 distort:17814.242188
iter:43 distort:17532.300781
iter:44 distort:17526.837891
iter:45 distort:17405.988281
iter:46 distort:17633.958984
iter:47 distort:17575.666016
iter:48 distort:17650.929688
iter:49 distort:17735.277344
iter:50 distort:17714.019531
iter:51 distort:17681.423828
iter:52 distort:17518.966797
iter:53 distort:17670.759766
iter:54 distort:17492.203125
iter:55 distort:17571.103516
iter:56 distort:17496.039063
iter:57 distort:17320.724609
iter:58 distort:17667.587891
iter:59 distort:17512.408203
iter:60 distort:17724.111328
iter:61 distort:17636.884766
iter:62 distort:17557.535156
iter:63 distort:17632.710938
iter:64 distort:17578.757813
iter:65 distort:17512.302734
iter:66 distort:17464.003906
iter:67 distort:17565.363281
iter:68 distort:17704.425781
iter:69 distort:17587.941406
iter:70 distort:17535.626953
iter:71 distort:17405.582031
iter:72 distort:17683.419922
iter:73 distort:17573.744141
iter:74 distort:17505.111328
iter:75 distort:17665.404297
iter:76 distort:17642.275391
iter:77 distort:17653.503906
iter:78 distort:17598.884766
iter:79 distort:17407.839844
iter:80 distort:17543.451172
iter:81 distort:17666.984375
iter:82 distort:17672.640625
iter:83 distort:17745.302734
iter:84 distort:17774.816406
iter:85 distort:17587.566406
iter:86 distort:17572.707031
iter:87 distort:17469.439453
iter:88 distort:17474.205078
iter:89 distort:17390.880859
iter:90 distort:17602.173828
iter:91 distort:17589.292969
iter:92 distort:17546.662109
iter:93 distort:17554.632813
iter:94 distort:17625.333984
iter:95 distort:17619.634766
iter:96 distort:17682.894531
iter:97 distort:17526.783203
iter:98 distort:17878.441406
iter:99 distort:17623.644531
iter:100 distort:17688.363281
iter:101 distort:17570.894531
iter:102 distort:17700.781250
iter:103 distort:17708.015625
iter:104 distort:17643.917969
iter:105 distort:17456.259766
iter:106 distort:17363.865234
iter:107 distort:17687.011719
iter:108 distort:17719.525391
iter:109 distort:17648.869141
iter:110 distort:17726.355469
iter:111 distort:17597.964844
iter:112 distort:17521.882813
iter:113 distort:17519.607422
iter:114 distort:17478.107422
iter:115 distort:17652.871094
iter:116 distort:17596.146484
iter:117 distort:17565.708984
iter:118 distort:17502.728516
iter:119 distort:17596.691406
iter:120 distort:17437.736328
iter:121 distort:17741.767578
iter:122 distort:17700.830078
iter:123 distort:17591.617188
iter:124 distort:17432.214844
iter:125 distort:17700.933594
iter:126 distort:17441.156250
iter:127 distort:17583.353516
iter:128 distort:17749.646484
iter:129 distort:17648.740234
iter:130 distort:17495.470703
iter:131 distort:17518.039063
iter:132 distort:17618.001953
iter:133 distort:17540.980469
iter:134 distort:17610.927734
iter:135 distort:17480.498047
iter:136 distort:17508.335938
iter:137 distort:17558.326172
iter:138 distort:17547.599609
iter:139 distort:17646.515625
iter:140 distort:17567.451172
iter:141 distort:17553.296875
iter:142 distort:17580.025391
iter:143 distort:17470.150391
iter:144 distort:17492.279297
iter:145 distort:17551.279297
iter:146 distort:17595.705078
iter:147 distort:17566.933594
iter:148 distort:17649.554688
iter:149 distort:17476.242188
iter:150 distort:17556.591797
iter:151 distort:17559.296875
iter:152 distort:17585.119141
iter:153 distort:17698.951172
iter:154 distort:17666.417969
iter:155 distort:17469.126953
iter:156 distort:17687.044922
iter:157 distort:17731.835938
iter:158 distort:17562.888672
iter:159 distort:17573.429688
iter:160 distort:17575.330078
iter:161 distort:17410.527344
iter:162 distort:17497.693359
iter:163 distort:17551.306641
iter:164 distort:17449.580078
iter:165 distort:17379.876953
iter:166 distort:17476.939453
iter:167 distort:17445.152344
iter:168 distort:17608.554688
iter:169 distort:17585.656250
iter:170 distort:17571.484375
iter:171 distort:17728.017578
iter:172 distort:17740.316406
iter:173 distort:17543.529297
iter:174 distort:17496.498047
iter:175 distort:17544.246094
iter:176 distort:17493.634766
iter:177 distort:17523.341797
iter:178 distort:17577.394531
iter:179 distort:17634.144531
iter:180 distort:17572.046875
iter:181 distort:17574.289063
iter:182 distort:17625.970703
iter:183 distort:17808.582031
iter:184 distort:17492.460938
iter:185 distort:17667.486328
iter:186 distort:17572.125000
iter:187 distort:17417.107422
iter:188 distort:17661.277344
iter:189 distort:17527.898438
iter:190 distort:17622.380859
iter:191 distort:17525.595703
iter:192 distort:17577.988281
iter:193 distort:17602.091797
iter:194 distort:17535.046875
iter:195 distort:17637.652344
iter:196 distort:17626.136719
iter:197 distort:17561.150391
iter:198 distort:17569.888672
iter:199 distort:17509.011719
iter:200 distort:17498.025391
iter:201 distort:17617.091797
iter:202 distort:17422.511719
iter:203 distort:17426.390625
iter:204 distort:17627.683594
iter:205 distort:17636.521484
iter:206 distort:17694.507813
iter:207 distort:17665.519531
iter:208 distort:17658.617188
iter:209 distort:17678.732422
iter:210 distort:17504.351563
iter:211 distort:17587.101563
iter:212 distort:17549.644531
iter:213 distort:17633.125000
iter:214 distort:17534.472656
iter:215 distort:17613.449219
iter:216 distort:17494.041016
iter:217 distort:17656.177734
iter:218 distort:17631.269531
iter:219 distort:17645.326172
iter:220 distort:17545.931641
iter:221 distort:17615.716797
iter:222 distort:17574.158203
iter:223 distort:17689.710938
iter:224 distort:17478.798828
iter:225 distort:17679.119141
iter:226 distort:17606.431641
iter:227 distort:17488.707031
iter:228 distort:17581.726563
iter:229 distort:17511.468750
iter:230 distort:17480.140625
iter:231 distort:17448.714844
iter:232 distort:17585.757813
iter:233 distort:17515.253906
iter:234 distort:17514.658203
iter:235 distort:17486.761719
iter:236 distort:17538.490234
iter:237 distort:17607.412109
iter:238 distort:17622.849609
iter:239 distort:17547.835938
iter:240 distort:17427.054688
iter:241 distort:17532.488281
iter:242 distort:17606.000000
iter:243 distort:17553.658203
iter:244 distort:17581.185547
iter:245 distort:17571.302734
iter:246 distort:17423.992188
iter:247 distort:17546.394531
iter:248 distort:17440.275391
iter:249 distort:17415.943359
iter:250 distort:17531.632813
iter:251 distort:17561.804688
iter:252 distort:17532.822266
iter:253 distort:17506.748047
iter:254 distort:17552.714844
iter:255 distort:17542.824219
iter:256 distort:17473.277344
iter:257 distort:17480.029297
iter:258 distort:17527.496094
iter:259 distort:17695.695313
iter:260 distort:17669.078125
iter:261 distort:17628.726563
iter:262 distort:17562.289063
iter:263 distort:17714.732422
iter:264 distort:17852.484375
iter:265 distort:17576.986328
iter:266 distort:17540.091797
iter:267 distort:17566.351563
iter:268 distort:17686.011719
iter:269 distort:17394.544922
iter:270 distort:17484.181641
iter:271 distort:17478.099609
iter:272 distort:17461.511719
iter:273 distort:17541.925781
iter:274 distort:17595.355469
iter:275 distort:17623.599609
iter:276 distort:17650.998047
iter:277 distort:17517.833984
iter:278 distort:17532.255859
iter:279 distort:17635.970703
iter:280 distort:17550.802734
iter:281 distort:17608.759766
iter:282 distort:17537.511719
iter:283 distort:17563.955078
iter:284 distort:17792.888672
iter:285 distort:17598.769531
iter:286 distort:17523.960938
iter:287 distort:17577.476563
iter:288 distort:17567.566406
iter:289 distort:17704.341797
iter:290 distort:17678.076172
iter:291 distort:17650.046875
iter:292 distort:17598.214844
iter:293 distort:17602.462891
iter:294 distort:17534.003906
iter:295 distort:17714.044922
iter:296 distort:17652.935547
iter:297 distort:17666.068359
iter:298 distort:17630.224609
iter:299 distort:17659.859375
iter:300 distort:17585.365234
iter:301 distort:17525.712891
iter:302 distort:17553.699219
iter:303 distort:17582.976563
iter:304 distort:17578.271484
iter:305 distort:17581.990234
iter:306 distort:17713.025391
iter:307 distort:17524.703125
iter:308 distort:17673.919922
iter:309 distort:17581.105469
iter:310 distort:17566.216797
iter:311 distort:17482.414063
iter:312 distort:17587.031250
iter:313 distort:17545.216797
iter:314 distort:17542.710938
iter:315 distort:17530.611328
iter:316 distort:17613.859375
iter:317 distort:17516.914063
iter:318 distort:17685.121094
iter:319 distort:17711.625000
iter:320 distort:17494.474609
iter:321 distort:17569.978516
iter:322 distort:17642.654297
iter:323 distort:17630.597656
iter:324 distort:17741.167969
iter:325 distort:17645.818359
iter:326 distort:17548.619141
iter:327 distort:17624.974609
iter:328 distort:17500.843750
iter:329 distort:17508.343750
iter:330 distort:17662.259766
iter:331 distort:17626.107422
iter:332 distort:17614.572266
iter:333 distort:17609.994141
iter:334 distort:17472.878906
iter:335 distort:17609.300781
iter:336 distort:17475.480469
iter:337 distort:17627.960938
iter:338 distort:17655.718750
iter:339 distort:17504.228516
iter:340 distort:17774.890625
iter:341 distort:17524.466797
iter:342 distort:17567.775391
iter:343 distort:17529.791016
iter:344 distort:17609.583984
iter:345 distort:17523.898438
iter:346 distort:17742.501953
iter:347 distort:17610.861328
iter:348 distort:17516.730469
iter:349 distort:17661.726563
iter:350 distort:17415.626953
iter:351 distort:17463.958984
iter:352 distort:17436.572266
iter:353 distort:17508.806641
iter:354 distort:17643.763672
iter:355 distort:17619.447266
iter:356 distort:17672.191406
iter:357 distort:17604.003906
iter:358 distort:17608.632813
iter:359 distort:17547.755859
iter:360 distort:17521.339844
iter:361 distort:17759.361328
iter:362 distort:17452.482422
iter:363 distort:17606.865234
iter:364 distort:17533.675781
iter:365 distort:17659.054688
iter:366 distort:17539.058594
iter:367 distort:17593.695313
iter:368 distort:17472.605469
iter:369 distort:17621.914063
iter:370 distort:17563.287109
iter:371 distort:17656.871094
iter:372 distort:17674.619141
iter:373 distort:17652.191406
iter:374 distort:17414.693359
iter:375 distort:17595.244141
iter:376 distort:17561.853516
iter:377 distort:17472.416016
iter:378 distort:17649.310547
iter:379 distort:17690.730469
iter:380 distort:17706.197266
iter:381 distort:17521.781250
iter:382 distort:17660.447266
iter:383 distort:17664.121094
iter:384 distort:17479.570313
iter:385 distort:17584.380859
iter:386 distort:17955.066406
iter:387 distort:17592.974609
iter:388 distort:17643.525391
iter:389 distort:17537.310547
iter:390 distort:17722.406250
iter:391 distort:17680.333984
iter:392 distort:17382.605469
iter:393 distort:17736.662109
iter:394 distort:17502.632813
iter:395 distort:17547.417969
iter:396 distort:17630.435547
iter:397 distort:17571.957031
iter:398 distort:17552.599609
iter:399 distort:17599.373047
iter:400 distort:17558.683594
iter:401 distort:17570.304688
iter:402 distort:17681.791016
iter:403 distort:17514.433594
iter:404 distort:17564.123047
iter:405 distort:17533.480469
iter:406 distort:17606.603516
iter:407 distort:17596.912109
iter:408 distort:17660.574219
iter:409 distort:17536.777344
iter:410 distort:17364.416016
iter:411 distort:17511.164063
iter:412 distort:17683.830078
iter:413 distort:17552.501953
iter:414 distort:17399.849609
iter:415 distort:17497.953125
iter:416 distort:17392.630859
iter:417 distort:17676.486328
iter:418 distort:17575.515625
iter:419 distort:17586.152344
iter:420 distort:17552.923828
iter:421 distort:17592.455078
iter:422 distort:17587.123047
iter:423 distort:17577.767578
iter:424 distort:17375.234375
iter:425 distort:17638.417969
iter:426 distort:17720.429688
iter:427 distort:17659.839844
iter:428 distort:17602.097656
iter:429 distort:17682.869141
iter:430 distort:17447.126953
iter:431 distort:17519.222656
iter:432 distort:17553.488281
iter:433 distort:17547.322266
iter:434 distort:17552.888672
iter:435 distort:17453.203125
iter:436 distort:17674.980469
iter:437 distort:17470.734375
iter:438 distort:17735.818359
iter:439 distort:17519.373047
iter:440 distort:17689.164063
iter:441 distort:17587.175781
iter:442 distort:17466.607422
iter:443 distort:17553.412109
iter:444 distort:17638.736328
iter:445 distort:17720.916016
iter:446 distort:17569.837891
iter:447 distort:17708.257813
iter:448 distort:17450.218750
iter:449 distort:17542.605469
iter:450 distort:17650.996094
iter:451 distort:17559.882813
iter:452 distort:17567.666016
iter:453 distort:17735.892578
iter:454 distort:17637.347656
iter:455 distort:17466.437500
iter:456 distort:17638.664063
iter:457 distort:17537.691406
iter:458 distort:17686.548828
iter:459 distort:17613.730469
iter:460 distort:17665.466797
iter:461 distort:17594.568359
iter:462 distort:17564.753906
iter:463 distort:17681.853516
iter:464 distort:17382.439453
iter:465 distort:17774.224609
iter:466 distort:17807.052734
iter:467 distort:17633.986328
iter:468 distort:17581.531250
iter:469 distort:17355.250000
iter:470 distort:17540.773438
iter:471 distort:17584.861328
iter:472 distort:17630.830078
iter:473 distort:17750.207031
iter:474 distort:17544.337891
iter:475 distort:17570.058594
iter:476 distort:17592.716797
iter:477 distort:17686.562500
iter:478 distort:17484.943359
iter:479 distort:17671.757813
iter:480 distort:17484.576172
iter:481 distort:17584.082031
iter:482 distort:17562.851563
iter:483 distort:17333.158203
iter:484 distort:17562.003906
iter:485 distort:17538.539063
iter:486 distort:17633.478516
iter:487 distort:17593.574219
iter:488 distort:17640.775391
iter:489 distort:17583.906250
iter:490 distort:17532.228516
iter:491 distort:17611.462891
iter:492 distort:17628.746094
iter:493 distort:17577.421875
iter:494 distort:17410.060547
iter:495 distort:17767.546875
iter:496 distort:17660.804688
iter:497 distort:17717.904297
iter:498 distort:17579.214844
iter:499 distort:17504.142578
iter:500 distort:17564.308594
iter:501 distort:17738.505859
iter:502 distort:17741.853516
iter:503 distort:17678.796875
iter:504 distort:17576.751953
iter:505 distort:17530.367188
iter:506 distort:17623.224609
iter:507 distort:17567.613281
iter:508 distort:17482.306641
iter:509 distort:17713.146484
iter:510 distort:17497.480469
iter:511 distort:17562.537109
iter:512 distort:17662.142578
iter:513 distort:17847.947266
iter:514 distort:17627.843750
iter:515 distort:17447.271484
iter:516 distort:17652.011719
iter:517 distort:17726.363281
iter:518 distort:17521.705078
iter:519 distort:17559.066406
iter:520 distort:17589.882813
iter:521 distort:17525.767578
iter:522 distort:17433.460938
iter:523 distort:17303.572266
iter:524 distort:17564.044922
iter:525 distort:17535.162109
iter:526 distort:17666.380859
iter:527 distort:17770.302734
iter:528 distort:17672.750000
iter:529 distort:17540.294922
iter:530 distort:17439.648438
iter:531 distort:17505.111328
iter:532 distort:17569.550781
iter:533 distort:17793.593750
iter:534 distort:17463.621094
iter:535 distort:17709.326172
iter:536 distort:17648.308594
iter:537 distort:17694.857422
iter:538 distort:17531.468750
iter:539 distort:17621.787109
iter:540 distort:17591.615234
iter:541 distort:17527.263672
iter:542 distort:17765.867188
iter:543 distort:17761.873047
iter:544 distort:17445.457031
iter:545 distort:17540.330078
iter:546 distort:17548.382813
iter:547 distort:17667.501953
iter:548 distort:17629.527344
iter:549 distort:17581.669922
iter:550 distort:17673.974609
iter:551 distort:17738.798828
iter:552 distort:17421.509766
iter:553 distort:17556.119141
iter:554 distort:17724.425781
iter:555 distort:17576.640625
iter:556 distort:17690.351563
iter:557 distort:17582.416016
iter:558 distort:17499.451172
iter:559 distort:17516.546875
iter:560 distort:17641.308594
iter:561 distort:17466.273438
iter:562 distort:17570.744141
iter:563 distort:17741.820313
iter:564 distort:17523.564453
iter:565 distort:17417.414063
iter:566 distort:17597.097656
iter:567 distort:17671.492188
iter:568 distort:17545.640625
iter:569 distort:17587.125000
iter:570 distort:17496.919922
iter:571 distort:17430.208984
iter:572 distort:17648.634766
iter:573 distort:17651.074219
iter:574 distort:17416.259766
iter:575 distort:17461.468750
iter:576 distort:17477.015625
iter:577 distort:17524.162109
iter:578 distort:17617.632813
iter:579 distort:17615.205078
iter:580 distort:17818.300781
iter:581 distort:17721.011719
iter:582 distort:17461.164063
iter:583 distort:17468.562500
iter:584 distort:17585.371094
iter:585 distort:17596.064453
iter:586 distort:17769.730469
iter:587 distort:17627.388672
iter:588 distort:17532.031250
iter:589 distort:17775.021484
iter:590 distort:17843.546875
iter:591 distort:17683.886719
iter:592 distort:17642.197266
iter:593 distort:17518.132813
iter:594 distort:17594.974609
iter:595 distort:17716.203125
iter:596 distort:17524.306641
iter:597 distort:17667.705078
iter:598 distort:17761.558594
iter:599 distort:17623.343750
iter:600 distort:17573.810547
iter:601 distort:17750.667969
iter:602 distort:17717.005859
iter:603 distort:17710.359375
iter:604 distort:17667.914063
iter:605 distort:17682.179688
iter:606 distort:17821.699219
iter:607 distort:17835.242188
iter:608 distort:17788.705078
iter:609 distort:17711.033203
iter:610 distort:17928.097656
iter:611 distort:17809.595703
iter:612 distort:17746.453125
iter:613 distort:17735.041016
iter:614 distort:17742.222656
iter:615 distort:17839.625000
iter:616 distort:17793.718750
iter:617 distort:17796.042969
iter:618 distort:17943.664063
iter:619 distort:18078.244141
iter:620 distort:17729.138672
iter:621 distort:17718.626953
iter:622 distort:17651.103516
iter:623 distort:17761.080078
iter:624 distort:17752.302734
iter:625 distort:17541.166016
iter:626 distort:17872.107422
iter:627 distort:17715.048828
iter:628 distort:17700.466797
iter:629 distort:17695.488281
iter:630 distort:17541.976563
iter:631 distort:17613.316406
iter:632 distort:17700.035156
iter:633 distort:17835.144531
iter:634 distort:17901.810547
iter:635 distort:17785.078125
iter:636 distort:17646.984375
iter:637 distort:17673.240234
iter:638 distort:17692.371094
iter:639 distort:17796.621094
iter:640 distort:17729.599609
iter:641 distort:17846.505859
iter:642 distort:17476.119141
iter:643 distort:17628.974609
iter:644 distort:17837.187500
iter:645 distort:17580.369141
iter:646 distort:17436.050781
iter:647 distort:17674.833984
iter:648 distort:17690.662109
iter:649 distort:17480.251953
iter:650 distort:17640.771484
iter:651 distort:17775.505859
iter:652 distort:17669.199219
iter:653 distort:17715.015625
iter:654 distort:17711.675781
iter:655 distort:17859.843750
iter:656 distort:17718.779297
iter:657 distort:17776.667969
iter:658 distort:17774.236328
iter:659 distort:17658.085938
iter:660 distort:17698.785156
iter:661 distort:17864.587891
iter:662 distort:17743.751953
iter:663 distort:17759.203125
iter:664 distort:17953.546875
iter:665 distort:17847.496094
iter:666 distort:17831.417969
iter:667 distort:17771.533203
iter:668 distort:17777.585938
iter:669 distort:17685.253906
iter:670 distort:17793.214844
iter:671 distort:17736.541016
iter:672 distort:17843.281250
iter:673 distort:17915.343750
iter:674 distort:17956.867188
iter:675 distort:18023.468750
iter:676 distort:17650.562500
iter:677 distort:17857.392578
iter:678 distort:17833.513672
iter:679 distort:17815.404297
iter:680 distort:17795.921875
iter:681 distort:17637.380859
iter:682 distort:17593.664063
iter:683 distort:18005.263672
iter:684 distort:17778.265625
iter:685 distort:17747.318359
iter:686 distort:17856.261719
iter:687 distort:17725.119141
iter:688 distort:17656.039063
iter:689 distort:17715.763672
iter:690 distort:17575.808594
iter:691 distort:17598.906250
iter:692 distort:17657.775391
iter:693 distort:17515.224609
iter:694 distort:17610.679688
iter:695 distort:17499.849609
iter:696 distort:17716.222656
iter:697 distort:17706.978516
iter:698 distort:17426.535156
iter:699 distort:17494.179688
iter:700 distort:17623.816406
iter:701 distort:17756.380859
iter:702 distort:17585.189453
iter:703 distort:17219.011719
iter:704 distort:17758.285156
iter:705 distort:17436.062500
iter:706 distort:17492.132813
iter:707 distort:17563.638672
iter:708 distort:17614.246094
iter:709 distort:17786.937500
iter:710 distort:17735.384766
iter:711 distort:17350.269531
iter:712 distort:17647.931641
iter:713 distort:17636.218750
iter:714 distort:17702.865234
iter:715 distort:17659.785156
iter:716 distort:17392.058594
iter:717 distort:17660.771484
iter:718 distort:17595.630859
iter:719 distort:17549.359375
iter:720 distort:17576.734375
iter:721 distort:17583.933594
iter:722 distort:17421.669922
iter:723 distort:17669.074219
iter:724 distort:17636.044922
iter:725 distort:17718.554688
iter:726 distort:17649.556641
iter:727 distort:17330.074219
iter:728 distort:17573.710938
iter:729 distort:17571.654297
iter:730 distort:17601.220703
iter:731 distort:17762.074219
iter:732 distort:17418.748047
iter:733 distort:17459.750000
iter:734 distort:17520.892578
iter:735 distort:17508.570313
iter:736 distort:17485.634766
iter:737 distort:17532.003906
iter:738 distort:17752.191406
iter:739 distort:17515.414063
iter:740 distort:17650.240234
iter:741 distort:17481.919922
iter:742 distort:17594.000000
iter:743 distort:17649.953125
iter:744 distort:17712.492188
iter:745 distort:17657.644531
iter:746 distort:17605.529297
iter:747 distort:17677.728516
iter:748 distort:17429.089844
iter:749 distort:17588.242188
iter:750 distort:17626.804688
iter:751 distort:17651.056641
iter:752 distort:17655.953125
iter:753 distort:17542.564453
iter:754 distort:17478.525391
iter:755 distort:17476.906250
iter:756 distort:17767.531250
iter:757 distort:17493.365234
iter:758 distort:17504.113281
iter:759 distort:17534.927734
iter:760 distort:17753.457031
iter:761 distort:17676.685547
iter:762 distort:17509.162109
iter:763 distort:17670.757813
iter:764 distort:17752.441406
iter:765 distort:17740.408203
iter:766 distort:17563.343750
iter:767 distort:17631.755859
iter:768 distort:17706.220703
iter:769 distort:17526.021484
iter:770 distort:17564.777344
iter:771 distort:17610.095703
iter:772 distort:17599.113281
iter:773 distort:17611.599609
iter:774 distort:17571.781250
iter:775 distort:17460.222656
iter:776 distort:17522.416016
iter:777 distort:17531.951172
iter:778 distort:17705.132813
iter:779 distort:17625.445313
iter:780 distort:17634.652344
iter:781 distort:17548.904297
iter:782 distort:17687.789063
iter:783 distort:17446.212891
iter:784 distort:17443.947266
iter:785 distort:17684.720703
iter:786 distort:17541.503906
iter:787 distort:17633.968750
iter:788 distort:17548.509766
iter:789 distort:17596.525391
iter:790 distort:17467.835938
iter:791 distort:17578.925781
iter:792 distort:17469.384766
iter:793 distort:17806.802734
iter:794 distort:17524.972656
iter:795 distort:17522.701172
iter:796 distort:17501.953125
iter:797 distort:17457.326172
iter:798 distort:17676.085938
iter:799 distort:17455.160156
iter:800 distort:17497.705078
iter:801 distort:17494.083984
iter:802 distort:17653.658203
iter:803 distort:17662.501953
iter:804 distort:17615.757813
iter:805 distort:17603.484375
iter:806 distort:17890.060547
iter:807 distort:17757.578125
iter:808 distort:17541.677734
iter:809 distort:17470.738281
iter:810 distort:17579.134766
iter:811 distort:17515.458984
iter:812 distort:17417.972656
iter:813 distort:17622.773438
iter:814 distort:17422.046875
iter:815 distort:17520.837891
iter:816 distort:17587.900391
iter:817 distort:17684.876953
iter:818 distort:17475.654297
iter:819 distort:17503.830078
iter:820 distort:17550.728516
iter:821 distort:17548.185547
iter:822 distort:17632.386719
iter:823 distort:17606.945313
iter:824 distort:17600.617188
iter:825 distort:17636.974609
iter:826 distort:17557.166016
iter:827 distort:17512.509766
iter:828 distort:17543.312500
iter:829 distort:17486.193359
iter:830 distort:17730.031250
iter:831 distort:17548.611328
iter:832 distort:17558.835938
iter:833 distort:17527.560547
iter:834 distort:17558.664063
iter:835 distort:17614.335938
iter:836 distort:17572.984375
iter:837 distort:17590.083984
iter:838 distort:17557.972656
iter:839 distort:17474.474609
iter:840 distort:17613.378906
iter:841 distort:17520.621094
iter:842 distort:17535.541016
iter:843 distort:17448.562500
iter:844 distort:17512.882813
iter:845 distort:17524.328125
iter:846 distort:17572.357422
iter:847 distort:17704.460938
iter:848 distort:17459.250000
iter:849 distort:17634.443359
iter:850 distort:17742.208984
iter:851 distort:17575.345703
iter:852 distort:17701.962891
iter:853 distort:17547.718750
iter:854 distort:17504.759766
iter:855 distort:17614.974609
iter:856 distort:17495.316406
iter:857 distort:17549.894531
iter:858 distort:17611.689453
iter:859 distort:17690.910156
iter:860 distort:17624.085938
iter:861 distort:17521.134766
iter:862 distort:17443.312500
iter:863 distort:17574.453125
iter:864 distort:17612.927734
iter:865 distort:17506.009766
iter:866 distort:17468.644531
iter:867 distort:17331.824219
iter:868 distort:17542.835938
iter:869 distort:17604.056641
iter:870 distort:17528.839844
iter:871 distort:17473.669922
iter:872 distort:17561.029297
iter:873 distort:17575.720703
iter:874 distort:17531.363281
iter:875 distort:17488.814453
iter:876 distort:17487.619141
iter:877 distort:17506.224609
iter:878 distort:17557.582031
iter:879 distort:17779.927734
iter:880 distort:17544.785156
iter:881 distort:17574.162109
iter:882 distort:17548.816406
iter:883 distort:17403.126953
iter:884 distort:17548.845703
iter:885 distort:17694.888672
iter:886 distort:17468.197266
iter:887 distort:17727.615234
iter:888 distort:17584.195313
iter:889 distort:17569.699219
iter:890 distort:17565.751953
iter:891 distort:17474.566406
iter:892 distort:17562.765625
iter:893 distort:17579.462891
iter:894 distort:17604.515625
iter:895 distort:17372.300781
iter:896 distort:17545.146484
iter:897 distort:17631.175781
iter:898 distort:17603.787109
iter:899 distort:17569.097656
iter:900 distort:17566.281250
iter:901 distort:17652.191406
iter:902 distort:17294.392578
iter:903 distort:17531.660156
iter:904 distort:17614.095703
iter:905 distort:17518.662109
iter:906 distort:17392.630859
iter:907 distort:17304.724609
iter:908 distort:17451.632813
iter:909 distort:17410.990234
iter:910 distort:17694.958984
iter:911 distort:17481.007813
iter:912 distort:17595.580078
iter:913 distort:17500.746094
iter:914 distort:17612.056641
iter:915 distort:17475.009766
iter:916 distort:17469.177734
iter:917 distort:17668.537109
iter:918 distort:17636.425781
iter:919 distort:17528.404297
iter:920 distort:17571.912109
iter:921 distort:17391.960938
iter:922 distort:17497.685547
iter:923 distort:17609.644531
iter:924 distort:17398.345703
iter:925 distort:17688.818359
iter:926 distort:17619.322266
iter:927 distort:17701.183594
iter:928 distort:17606.707031
iter:929 distort:17409.945313
iter:930 distort:17724.517578
iter:931 distort:17376.394531
iter:932 distort:17414.623047
iter:933 distort:17485.714844
iter:934 distort:17433.046875
iter:935 distort:17504.394531
iter:936 distort:17609.976563
iter:937 distort:17570.808594
iter:938 distort:17443.015625
iter:939 distort:17468.693359
iter:940 distort:17617.013672
iter:941 distort:17598.568359
iter:942 distort:17590.322266
iter:943 distort:17282.970703
iter:944 distort:17571.837891
iter:945 distort:17619.621094
iter:946 distort:17555.589844
iter:947 distort:17567.896484
iter:948 distort:17711.128906
iter:949 distort:17622.089844
iter:950 distort:17459.609375
iter:951 distort:17562.578125
iter:952 distort:17653.251953
iter:953 distort:17681.375000
iter:954 distort:17474.050781
iter:955 distort:17485.869141
iter:956 distort:17597.025391
iter:957 distort:17409.810547
iter:958 distort:17626.357422
iter:959 distort:17701.146484
iter:960 distort:17452.562500
iter:961 distort:17800.480469
iter:962 distort:17591.628906
iter:963 distort:17730.240234
iter:964 distort:17524.244141
iter:965 distort:17628.681641
iter:966 distort:17667.277344
iter:967 distort:17509.167969
iter:968 distort:17495.007813
iter:969 distort:17669.582031
iter:970 distort:17597.068359
iter:971 distort:17497.054688
iter:972 distort:17517.623047
iter:973 distort:17541.507813
iter:974 distort:17589.759766
iter:975 distort:17367.869141
iter:976 distort:17733.509766
iter:977 distort:17583.820313
iter:978 distort:17625.740234
iter:979 distort:17459.656250
iter:980 distort:17572.470703
iter:981 distort:17605.083984
iter:982 distort:17599.406250
iter:983 distort:17611.455078
iter:984 distort:17553.998047
iter:985 distort:17628.351563
iter:986 distort:17577.373047
iter:987 distort:17388.785156
iter:988 distort:17430.468750
iter:989 distort:17541.808594
iter:990 distort:17643.763672
iter:991 distort:17448.402344
iter:992 distort:17635.875000
iter:993 distort:17651.992188
iter:994 distort:17535.398438
iter:995 distort:17394.388672
iter:996 distort:17497.642578
iter:997 distort:17464.710938
iter:998 distort:17530.767578
iter:999 distort:17614.248047

==> data/online_1024_8.txt <==

iter:1
iter 1dropped:3 on 0
dropped:2 on 1
 mid: 64137.753906 final: 64137.753906
iter 2dropped:1 on 0
dropped:3 on 1
dropped:2 on 1
 mid: 45861.531250 final: 45411.398438
iter 3dropped:1 on 1
 mid: 35975.699219 final: 35730.023438
iter 4dropped:2 on 0
dropped:1 on 1
dropped:1 on 1
 mid: 29609.820313 final: 29487.574219
iter 5dropped:1 on 0
dropped:1 on 1
 mid: 25030.113281 final: 24963.496094
iter 6dropped:2 on 0
dropped:2 on 1
dropped:1 on 1
 mid: 21464.224609 final: 21424.753906
iter 7dropped:4 on 0
dropped:3 on 1
dropped:1 on 1
 mid: 18646.123047 final: 18619.847656
iter 8dropped:1 on 0
dropped:3 on 1
dropped:3 on 1
 mid: 16297.681641 final: 16279.500000
Distortion: 16279.505859
dropped:4 on 0
dropped:1 on 2
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 16189.038086
dropped:2 on 0
dropped:1 on 0
Distortion: 16061.450195
dropped:1 on 0
Distortion: 15945.013672
dropped:1 on 0
dropped:1 on 1
Distortion: 15845.292969
dropped:1 on 0
Distortion: 15753.589844
dropped:1 on 0
Distortion: 15666.977539
dropped:3 on 0
dropped:1 on 1
Distortion: 15580.625977
dropped:2 on 0
dropped:2 on 1
Distortion: 15490.166016
dropped:5 on 0
dropped:1 on 0
dropped:4 on 0
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15501.516602
dropped:2 on 0
dropped:1 on 0
Distortion: 15486.548828
dropped:1 on 0
Distortion: 15465.113281
dropped:1 on 0
Distortion: 15438.026367
dropped:2 on 0
Distortion: 15403.299805
dropped:3 on 0
Distortion: 15360.732422
dropped:1 on 0
Distortion: 15311.537109
dropped:3 on 0
Distortion: 15260.089844
dropped:4 on 0
dropped:1 on 2
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 15291.810547
dropped:1 on 0
Distortion: 15291.232422
dropped:2 on 0
Distortion: 15284.938477
dropped:2 on 0
Distortion: 15269.832031
dropped:1 on 0
Distortion: 15247.171875
dropped:4 on 0
Distortion: 15217.458984
dropped:2 on 0
Distortion: 15180.630859
Final Distortion: 15140.836914
iter:2
Distortion: 19830.802734
dropped:8 on 0
dropped:1 on 0
dropped:3 on 0
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 19253.115234
dropped:1 on 0
Distortion: 18836.398438
dropped:1 on 0
Distortion: 18461.769531
dropped:2 on 0
dropped:1 on 0
Distortion: 18111.103516
dropped:2 on 0
Distortion: 17777.056641
dropped:1 on 0
Distortion: 17425.806641
Distortion: 17058.593750
dropped:3 on 0
Distortion: 16659.839844
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 16696.291016
dropped:1 on 1
Distortion: 16595.482422
dropped:1 on 0
Distortion: 16471.443359
Distortion: 16329.251953
dropped:4 on 0
dropped:1 on 1
Distortion: 16171.794922
dropped:2 on 0
Distortion: 15992.016602
dropped:4 on 0
Distortion: 15809.500000
dropped:1 on 0
Distortion: 15647.224609
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15729.236328
Distortion: 15709.031250
dropped:2 on 0
Distortion: 15661.372070
dropped:2 on 0
dropped:1 on 1
Distortion: 15589.907227
dropped:2 on 0
Distortion: 15497.642578
dropped:2 on 0
Distortion: 15387.791016
dropped:1 on 0
Distortion: 15265.254883
Final Distortion: 15145.990234
iter:3
Distortion: 18300.888672
dropped:5 on 0
dropped:4 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 17834.523438
dropped:2 on 0
dropped:1 on 0
Distortion: 17472.054688
dropped:3 on 0
Distortion: 17144.259766
dropped:3 on 0
Distortion: 16832.949219
dropped:1 on 0
Distortion: 16528.890625
dropped:3 on 0
Distortion: 16223.296875
dropped:2 on 0
Distortion: 15915.851563
dropped:3 on 0
Distortion: 15594.330078
dropped:5 on 0
dropped:1 on 1
dropped:1 on 3
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 15645.841797
dropped:3 on 0
dropped:1 on 0
Distortion: 15572.952148
Distortion: 15472.696289
dropped:2 on 0
Distortion: 15349.055664
dropped:2 on 0
Distortion: 15207.653320
dropped:1 on 0
Distortion: 15054.652344
dropped:2 on 0
Distortion: 14890.011719
dropped:3 on 0
Distortion: 14742.894531
dropped:2 on 0
dropped:2 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14833.796875
dropped:2 on 0
dropped:1 on 0
Distortion: 14822.653320
dropped:3 on 0
Distortion: 14786.530273
dropped:3 on 0
Distortion: 14722.647461
dropped:4 on 0
Distortion: 14639.345703
dropped:1 on 0
Distortion: 14541.701172
dropped:3 on 0
dropped:1 on 1
Distortion: 14431.974609
dropped:2 on 0
Final Distortion: 14324.804688
iter:4
Distortion: 17761.458984
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 17335.257813
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 17001.564453
dropped:3 on 0
Distortion: 16687.414063
dropped:1 on 0
dropped:1 on 1
Distortion: 16390.738281
dropped:2 on 0
Distortion: 16103.741211
dropped:1 on 0
dropped:1 on 1
Distortion: 15816.513672
dropped:3 on 0
dropped:1 on 1
Distortion: 15524.515625
dropped:3 on 0
dropped:1 on 0
Distortion: 15224.299805
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 15296.371094
dropped:1 on 0
Distortion: 15230.491211
Distortion: 15137.988281
dropped:2 on 0
Distortion: 15026.035156
dropped:4 on 0
Distortion: 14898.459961
Distortion: 14756.662109
Distortion: 14603.150391
dropped:3 on 0
Distortion: 14462.517578
dropped:7 on 0
dropped:1 on 1
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14560.478516
dropped:2 on 0
Distortion: 14558.793945
dropped:1 on 0
dropped:1 on 0
Distortion: 14529.124023
dropped:3 on 0
Distortion: 14471.336914
Distortion: 14397.271484
dropped:3 on 0
Distortion: 14306.567383
dropped:3 on 0
dropped:1 on 0
Distortion: 14203.579102
dropped:5 on 0
Final Distortion: 14100.567383
iter:5
Distortion: 17156.220703
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 16762.345703
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 16445.361328
dropped:2 on 0
Distortion: 16145.995117
Distortion: 15860.687500
dropped:1 on 0
Distortion: 15582.495117
dropped:3 on 0
Distortion: 15310.138672
dropped:1 on 0
Distortion: 15031.661133
dropped:1 on 0
Distortion: 14743.739258
dropped:5 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14816.250977
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14762.496094
dropped:2 on 0
Distortion: 14678.616211
Distortion: 14571.541992
dropped:2 on 0
dropped:1 on 1
Distortion: 14448.011719
dropped:4 on 0
Distortion: 14315.778320
dropped:2 on 0
Distortion: 14169.878906
dropped:4 on 0
Distortion: 14035.945313
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14129.160156
dropped:1 on 0
Distortion: 14129.774414
dropped:2 on 0
Distortion: 14100.593750
dropped:2 on 0
Distortion: 14050.380859
dropped:4 on 0
Distortion: 13979.842773
Distortion: 13895.956055
dropped:2 on 0
Distortion: 13799.332031
dropped:1 on 0
dropped:1 on 1
Final Distortion: 13702.953125
iter:6
Distortion: 16828.398438
dropped:9 on 0
dropped:3 on 1
dropped:1 on 2
dropped:5 on 0
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:7 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 16386.888672
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 16054.272461
dropped:1 on 0
Distortion: 15759.673828
dropped:1 on 0
Distortion: 15478.071289
dropped:2 on 0
Distortion: 15209.082031
dropped:2 on 0
Distortion: 14943.748047
dropped:2 on 0
dropped:1 on 0
Distortion: 14673.169922
dropped:4 on 0
Distortion: 14389.666992
dropped:5 on 0
dropped:1 on 2
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14459.468750
Distortion: 14406.373047
dropped:2 on 0
Distortion: 14326.676758
dropped:2 on 0
Distortion: 14225.321289
Distortion: 14108.110352
dropped:2 on 0
Distortion: 13979.858398
dropped:1 on 0
Distortion: 13839.019531
dropped:3 on 0
Distortion: 13708.523438
dropped:4 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13804.161133
dropped:2 on 0
Distortion: 13806.791992
dropped:3 on 0
Distortion: 13783.449219
dropped:2 on 0
Distortion: 13733.788086
dropped:2 on 0
Distortion: 13665.269531
dropped:1 on 0
dropped:1 on 1
Distortion: 13582.249023
Distortion: 13488.964844
dropped:2 on 0
Final Distortion: 13395.394531
iter:7
Distortion: 16160.609375
dropped:5 on 0
dropped:1 on 2
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15800.480469
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 15496.066406
dropped:2 on 0
dropped:1 on 0
Distortion: 15215.016602
dropped:2 on 0
Distortion: 14945.087891
dropped:1 on 0
Distortion: 14684.169922
dropped:4 on 0
Distortion: 14427.107422
dropped:3 on 0
dropped:1 on 0
Distortion: 14165.783203
dropped:1 on 0
Distortion: 13890.068359
dropped:4 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13969.057617
dropped:1 on 0
Distortion: 13921.661133
Distortion: 13844.686523
dropped:6 on 0
Distortion: 13748.461914
dropped:1 on 0
Distortion: 13635.115234
dropped:3 on 0
Distortion: 13512.440430
dropped:2 on 0
Distortion: 13376.346680
dropped:2 on 0
Distortion: 13249.031250
dropped:6 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13340.554688
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13355.916992
dropped:1 on 0
Distortion: 13331.085938
dropped:1 on 0
Distortion: 13282.894531
dropped:4 on 0
dropped:1 on 0
Distortion: 13217.639648
dropped:2 on 0
Distortion: 13139.043945
dropped:1 on 0
Distortion: 13050.159180
dropped:2 on 0
Final Distortion: 12960.303711
iter:8
Distortion: 15774.407227
dropped:8 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15434.166992
dropped:2 on 0
dropped:3 on 0
dropped:6 on 0
dropped:5 on 0
dropped:2 on 0
Distortion: 15146.624023
dropped:1 on 0
dropped:1 on 0
Distortion: 14873.314453
dropped:4 on 0
Distortion: 14612.578125
dropped:2 on 0
dropped:1 on 0
Distortion: 14355.938477
dropped:5 on 0
dropped:1 on 1
Distortion: 14104.617188
dropped:3 on 0
Distortion: 13850.157227
dropped:3 on 0
Distortion: 13578.348633
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:3 on 0
dropped:3 on 0
Distortion: 13655.412109
dropped:1 on 0
dropped:1 on 0
Distortion: 13615.596680
dropped:1 on 0
dropped:1 on 0
Distortion: 13543.283203
dropped:2 on 0
dropped:2 on 1
dropped:1 on 3
Distortion: 13451.440430
dropped:2 on 0
Distortion: 13344.122070
Distortion: 13223.463867
dropped:1 on 0
Distortion: 13093.250977
dropped:3 on 0
Distortion: 12970.695313
dropped:1 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 13069.609375
dropped:2 on 0
Distortion: 13073.585938
Distortion: 13050.478516
dropped:3 on 0
Distortion: 13007.828125
Distortion: 12944.136719
Distortion: 12870.884766
dropped:4 on 0
dropped:1 on 0
Distortion: 12786.410156
dropped:1 on 0
Final Distortion: 12699.666016
iter:9
Distortion: 15757.168945
dropped:7 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:4 on 0
dropped:5 on 0
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 15423.336914
dropped:4 on 0
dropped:2 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 15146.880859
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14878.707031
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14620.304688
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 14366.653320
dropped:2 on 0
Distortion: 14116.708008
Distortion: 13864.392578
dropped:4 on 0
dropped:1 on 1
Distortion: 13599.875000
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13677.750977
Distortion: 13642.879883
dropped:1 on 0
dropped:1 on 1
Distortion: 13574.244141
dropped:2 on 0
Distortion: 13481.936523
dropped:1 on 0
Distortion: 13376.705078
dropped:1 on 0
Distortion: 13257.090820
dropped:1 on 0
Distortion: 13128.582031
Distortion: 13008.164063
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 13106.995117
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13117.957031
Distortion: 13098.721680
Distortion: 13054.411133
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12993.373047
dropped:2 on 0
Distortion: 12918.970703
dropped:4 on 0
Distortion: 12835.924805
dropped:6 on 0
Final Distortion: 12751.143555
iter:10
Distortion: 15699.996094
dropped:6 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15370.316406
dropped:2 on 0
dropped:1 on 1
dropped:6 on 0
dropped:5 on 0
Distortion: 15093.045898
dropped:2 on 0
dropped:1 on 0
Distortion: 14820.997070
dropped:1 on 0
dropped:3 on 0
Distortion: 14562.557617
dropped:2 on 0
dropped:1 on 0
Distortion: 14309.835938
dropped:1 on 0
Distortion: 14059.786133
dropped:1 on 0
Distortion: 13809.778320
dropped:3 on 0
dropped:1 on 1
Distortion: 13546.475586
dropped:6 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13630.361328
dropped:3 on 0
Distortion: 13589.675781
dropped:1 on 0
dropped:1 on 1
Distortion: 13518.289063
dropped:3 on 0
Distortion: 13430.359375
dropped:2 on 0
Distortion: 13325.028320
Distortion: 13207.321289
dropped:4 on 0
Distortion: 13080.276367
dropped:1 on 0
dropped:1 on 1
Distortion: 12961.758789
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13063.864258
dropped:1 on 0
Distortion: 13071.983398
Distortion: 13052.377930
dropped:2 on 0
Distortion: 13010.260742
dropped:1 on 0
Distortion: 12948.341797
dropped:3 on 0
Distortion: 12875.607422
dropped:3 on 0
Distortion: 12795.097656
dropped:2 on 0
dropped:1 on 0
Final Distortion: 12710.694336
iter:11
Distortion: 15321.086914
dropped:3 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14983.117188
dropped:2 on 0
dropped:5 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14701.345703
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14435.216797
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14177.457031
dropped:5 on 0
dropped:1 on 0
Distortion: 13924.303711
dropped:2 on 0
Distortion: 13679.263672
dropped:1 on 0
Distortion: 13430.666016
dropped:1 on 0
Distortion: 13169.694336
dropped:7 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:5 on 0
Distortion: 13254.610352
dropped:2 on 0
dropped:1 on 0
Distortion: 13218.587891
dropped:1 on 0
Distortion: 13151.288086
dropped:1 on 0
Distortion: 13062.908203
dropped:6 on 0
dropped:1 on 0
Distortion: 12958.106445
dropped:2 on 0
dropped:1 on 1
Distortion: 12841.457031
dropped:1 on 0
Distortion: 12716.318359
dropped:2 on 0
Distortion: 12598.092773
dropped:3 on 0
dropped:3 on 1
dropped:2 on 0
dropped:3 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 12697.047852
dropped:3 on 0
dropped:1 on 0
Distortion: 12711.357422
dropped:2 on 0
dropped:1 on 0
Distortion: 12690.177734
dropped:2 on 0
Distortion: 12646.315430
dropped:3 on 0
Distortion: 12585.877930
dropped:5 on 0
dropped:1 on 1
Distortion: 12513.235352
dropped:4 on 0
Distortion: 12431.736328
dropped:4 on 0
dropped:1 on 1
Final Distortion: 12349.319336
iter:12
Distortion: 15711.172852
dropped:8 on 0
dropped:1 on 1
dropped:1 on 18
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:6 on 0
dropped:7 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14914.541016
dropped:2 on 0
dropped:3 on 0
dropped:7 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14600.283203
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 14308.643555
dropped:5 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14023.076172
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13757.358398
dropped:2 on 0
Distortion: 13502.364258
Distortion: 13252.460938
dropped:4 on 0
dropped:1 on 1
Distortion: 12989.900391
dropped:7 on 0
dropped:2 on 1
dropped:1 on 8
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13065.646484
dropped:1 on 0
Distortion: 13023.508789
dropped:1 on 0
Distortion: 12952.491211
dropped:2 on 0
Distortion: 12862.566406
dropped:6 on 0
Distortion: 12753.716797
dropped:4 on 0
Distortion: 12639.735352
dropped:3 on 0
Distortion: 12515.791016
dropped:2 on 0
Distortion: 12397.144531
dropped:8 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
dropped:5 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12498.121094
dropped:2 on 0
dropped:1 on 2
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12506.917969
Distortion: 12484.927734
dropped:3 on 0
Distortion: 12442.476563
Distortion: 12382.396484
dropped:4 on 0
dropped:1 on 1
Distortion: 12312.015625
dropped:4 on 0
Distortion: 12231.564453
dropped:3 on 0
Final Distortion: 12148.958984
iter:13
Distortion: 15138.839844
dropped:9 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
dropped:3 on 0
dropped:5 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14805.763672
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:7 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 14532.049805
dropped:5 on 0
dropped:5 on 0
dropped:3 on 0
Distortion: 14267.975586
dropped:1 on 0
dropped:1 on 1
dropped:3 on 0
dropped:3 on 0
Distortion: 14009.841797
dropped:4 on 0
dropped:1 on 0
Distortion: 13762.718750
dropped:2 on 0
Distortion: 13518.166992
dropped:3 on 0
dropped:1 on 0
Distortion: 13271.386719
dropped:4 on 0
Distortion: 13009.634766
dropped:7 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
Distortion: 13097.714844
dropped:2 on 0
dropped:1 on 0
Distortion: 13062.101563
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12999.984375
dropped:3 on 0
dropped:1 on 0
Distortion: 12913.058594
dropped:3 on 0
dropped:1 on 0
Distortion: 12812.917969
dropped:1 on 0
Distortion: 12699.261719
dropped:3 on 0
dropped:1 on 1
Distortion: 12577.984375
dropped:2 on 0
Distortion: 12463.588867
dropped:9 on 0
dropped:1 on 1
dropped:5 on 0
dropped:3 on 0
dropped:4 on 0
dropped:3 on 0
Distortion: 12569.805664
dropped:2 on 0
dropped:1 on 0
Distortion: 12583.678711
dropped:1 on 0
Distortion: 12558.237305
dropped:4 on 0
Distortion: 12517.566406
dropped:2 on 0
Distortion: 12459.225586
Distortion: 12389.022461
dropped:2 on 0
dropped:1 on 1
Distortion: 12309.400391
dropped:3 on 0
Final Distortion: 12226.516602
iter:14
Distortion: 15006.385742
dropped:6 on 0
dropped:1 on 1
dropped:3 on 0
dropped:4 on 0
dropped:3 on 0
dropped:4 on 0
Distortion: 14655.076172
dropped:3 on 0
dropped:1 on 0
dropped:6 on 0
dropped:7 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 14369.577148
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:4 on 0
Distortion: 14105.601563
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 13849.969727
dropped:2 on 0
dropped:1 on 0
Distortion: 13599.534180
dropped:1 on 0
Distortion: 13358.668945
dropped:3 on 0
Distortion: 13113.899414
Distortion: 12857.964844
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12938.539063
dropped:2 on 0
Distortion: 12898.726563
dropped:2 on 0
Distortion: 12836.044922
dropped:1 on 0
Distortion: 12750.536133
dropped:1 on 0
dropped:1 on 1
Distortion: 12649.627930
dropped:4 on 0
Distortion: 12536.713867
dropped:3 on 0
Distortion: 12414.668945
dropped:5 on 0
Distortion: 12302.593750
dropped:6 on 0
dropped:1 on 1
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12396.968750
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12406.586914
dropped:3 on 0
Distortion: 12389.845703
Distortion: 12347.066406
dropped:1 on 0
Distortion: 12288.967773
dropped:3 on 0
Distortion: 12218.187500
dropped:3 on 0
Distortion: 12139.184570
dropped:3 on 0
dropped:1 on 0
Final Distortion: 12059.138672
iter:15
Distortion: 15170.484375
dropped:3 on 0
dropped:2 on 0
dropped:4 on 0
dropped:4 on 0
Distortion: 14828.416016
dropped:3 on 0
dropped:1 on 0
dropped:7 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14545.664063
dropped:1 on 0
dropped:9 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14278.908203
dropped:5 on 0
dropped:3 on 0
dropped:3 on 0
Distortion: 14020.913086
dropped:2 on 0
dropped:1 on 0
Distortion: 13770.045898
dropped:1 on 0
Distortion: 13523.716797
dropped:1 on 0
Distortion: 13275.566406
dropped:2 on 0
Distortion: 13021.174805
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13101.675781
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13068.292969
dropped:2 on 0
dropped:1 on 0
Distortion: 13001.751953
dropped:1 on 0
Distortion: 12912.649414
dropped:2 on 0
Distortion: 12811.553711
dropped:2 on 0
Distortion: 12699.555664
dropped:2 on 0
Distortion: 12578.373047
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12464.491211
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12556.250000
dropped:1 on 0
dropped:1 on 0
Distortion: 12567.310547
dropped:1 on 0
Distortion: 12548.242188
dropped:1 on 0
Distortion: 12510.924805
dropped:3 on 0
Distortion: 12454.409180
dropped:4 on 0
Distortion: 12385.125000
Distortion: 12306.833008
dropped:2 on 0
Final Distortion: 12226.986328
iter:16
Distortion: 15314.971680
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:5 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15003.496094
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
dropped:6 on 0
dropped:10 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14734.361328
dropped:1 on 0
dropped:3 on 0
dropped:6 on 0
dropped:7 on 0
dropped:1 on 0
Distortion: 14470.537109
dropped:1 on 0
dropped:4 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 14218.908203
dropped:2 on 0
dropped:1 on 0
Distortion: 13971.817383
dropped:3 on 0
Distortion: 13726.705078
dropped:2 on 0
dropped:1 on 3
Distortion: 13481.653320
dropped:3 on 0
Distortion: 13226.695313
dropped:9 on 0
dropped:2 on 1
dropped:1 on 2
dropped:1 on 0
dropped:6 on 0
dropped:2 on 0
dropped:5 on 0
dropped:5 on 0
dropped:2 on 0
Distortion: 13312.834961
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13282.134766
dropped:1 on 0
Distortion: 13213.393555
dropped:1 on 0
Distortion: 13128.201172
dropped:5 on 0
dropped:1 on 0
Distortion: 13025.557617
dropped:2 on 0
Distortion: 12913.598633
dropped:3 on 0
Distortion: 12792.239258
dropped:2 on 0
Distortion: 12676.717773
dropped:6 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12776.926758
dropped:2 on 0
Distortion: 12787.103516
dropped:1 on 0
Distortion: 12766.825195
dropped:2 on 0
dropped:1 on 1
Distortion: 12726.151367
dropped:1 on 0
dropped:1 on 1
Distortion: 12668.115234
Distortion: 12599.035156
dropped:1 on 0
Distortion: 12521.243164
dropped:2 on 0
Final Distortion: 12441.314453
iter:17
Distortion: 15050.011719
dropped:9 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:3 on 0
dropped:3 on 0
Distortion: 14742.867188
dropped:6 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:5 on 0
dropped:5 on 0
dropped:6 on 0
dropped:1 on 0
Distortion: 14471.616211
dropped:1 on 1
dropped:2 on 0
dropped:8 on 0
dropped:4 on 0
dropped:5 on 0
Distortion: 14211.741211
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13955.805664
dropped:1 on 0
dropped:1 on 0
Distortion: 13708.422852
dropped:1 on 0
Distortion: 13461.322266
dropped:1 on 0
dropped:1 on 1
Distortion: 13215.543945
dropped:1 on 0
Distortion: 12959.996094
dropped:6 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13043.512695
dropped:6 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13009.932617
dropped:1 on 0
Distortion: 12945.536133
dropped:2 on 0
dropped:1 on 0
Distortion: 12860.167969
dropped:1 on 0
Distortion: 12758.306641
dropped:2 on 0
dropped:3 on 1
Distortion: 12646.589844
dropped:1 on 0
Distortion: 12528.348633
dropped:2 on 0
Distortion: 12415.627930
dropped:6 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12519.740234
dropped:1 on 0
dropped:1 on 0
Distortion: 12530.305664
dropped:4 on 0
Distortion: 12516.216797
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12475.581055
dropped:1 on 0
Distortion: 12419.053711
dropped:5 on 0
dropped:1 on 1
Distortion: 12351.966797
dropped:6 on 0
Distortion: 12275.729492
dropped:2 on 0
Final Distortion: 12196.190430
iter:18
Distortion: 15316.878906
dropped:5 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:5 on 0
dropped:5 on 0
dropped:3 on 0
Distortion: 14984.623047
dropped:1 on 1
dropped:2 on 0
dropped:11 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14707.877930
dropped:1 on 0
dropped:8 on 0
dropped:8 on 0
dropped:1 on 0
Distortion: 14441.710938
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14182.466797
dropped:4 on 0
dropped:1 on 0
Distortion: 13930.462891
dropped:2 on 0
dropped:1 on 1
Distortion: 13681.910156
dropped:1 on 0
dropped:1 on 1
Distortion: 13436.872070
Distortion: 13183.347656
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13271.910156
dropped:1 on 0
dropped:1 on 0
Distortion: 13237.117188
dropped:4 on 0
dropped:1 on 2
Distortion: 13168.086914
dropped:4 on 0
Distortion: 13081.538086
dropped:1 on 0
Distortion: 12979.531250
dropped:3 on 0
Distortion: 12866.241211
dropped:1 on 0
Distortion: 12745.244141
dropped:3 on 0
Distortion: 12630.727539
dropped:6 on 0
dropped:2 on 1
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:3 on 0
Distortion: 12737.586914
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12747.035156
dropped:2 on 0
Distortion: 12728.505859
dropped:2 on 0
Distortion: 12685.319336
dropped:1 on 0
Distortion: 12627.036133
dropped:3 on 1
Distortion: 12558.238281
dropped:1 on 0
dropped:1 on 1
Distortion: 12480.623047
dropped:1 on 0
Final Distortion: 12400.767578
iter:19
Distortion: 15101.025391
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14792.011719
dropped:4 on 0
dropped:1 on 0
dropped:4 on 0
dropped:13 on 0
dropped:7 on 0
dropped:6 on 0
dropped:1 on 0
Distortion: 14521.826172
dropped:7 on 0
dropped:9 on 0
dropped:3 on 0
Distortion: 14257.961914
dropped:2 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 14004.993164
dropped:2 on 0
dropped:1 on 0
Distortion: 13760.221680
dropped:5 on 0
Distortion: 13512.489258
dropped:2 on 0
Distortion: 13267.915039
dropped:2 on 0
Distortion: 13011.896484
dropped:9 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13092.700195
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13059.028320
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 12997.693359
dropped:2 on 0
dropped:1 on 0
Distortion: 12915.317383
dropped:2 on 0
Distortion: 12813.527344
dropped:4 on 0
dropped:1 on 1
Distortion: 12701.858398
dropped:1 on 0
dropped:1 on 1
Distortion: 12582.454102
dropped:3 on 0
Distortion: 12468.970703
dropped:8 on 0
dropped:4 on 1
dropped:1 on 2
dropped:1 on 3
dropped:4 on 0
dropped:3 on 0
dropped:3 on 0
dropped:5 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 12580.514648
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12590.925781
dropped:4 on 0
dropped:1 on 0
Distortion: 12571.970703
dropped:2 on 0
Distortion: 12530.875000
dropped:2 on 0
Distortion: 12473.514648
dropped:3 on 0
Distortion: 12404.102539
dropped:2 on 0
Distortion: 12325.712891
dropped:1 on 1
Final Distortion: 12245.265625
iter:20
Distortion: 15103.078125
dropped:5 on 0
dropped:1 on 1
dropped:2 on 0
dropped:3 on 0
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14787.343750
dropped:5 on 0
dropped:1 on 0
dropped:4 on 0
dropped:12 on 0
dropped:14 on 0
dropped:3 on 0
Distortion: 14513.247070
dropped:3 on 0
dropped:2 on 0
dropped:12 on 0
dropped:7 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14248.135742
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 13992.030273
dropped:3 on 0
dropped:1 on 0
Distortion: 13743.208008
dropped:2 on 0
dropped:1 on 0
Distortion: 13495.983398
dropped:3 on 0
dropped:5 on 1
Distortion: 13252.674805
dropped:1 on 0
dropped:1 on 1
Distortion: 13000.124023
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13078.821289
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13048.784180
Distortion: 12985.302734
dropped:4 on 0
dropped:1 on 0
Distortion: 12899.513672
dropped:2 on 0
Distortion: 12800.064453
dropped:1 on 0
Distortion: 12686.694336
dropped:4 on 0
dropped:1 on 1
Distortion: 12567.360352
dropped:1 on 0
Distortion: 12452.958984
dropped:7 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
dropped:5 on 0
Distortion: 12559.913086
dropped:3 on 0
Distortion: 12571.373047
dropped:3 on 0
Distortion: 12552.478516
dropped:1 on 0
dropped:1 on 2
Distortion: 12511.159180
dropped:1 on 0
Distortion: 12452.107422
dropped:3 on 0
Distortion: 12383.155273
dropped:6 on 0
Distortion: 12306.603516
dropped:2 on 0
Final Distortion: 12227.233398
iter:21
Distortion: 14937.858398
dropped:7 on 0
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 14635.678711
dropped:5 on 0
dropped:1 on 0
dropped:4 on 0
dropped:15 on 0
dropped:13 on 0
dropped:2 on 0
Distortion: 14362.639648
dropped:2 on 0
dropped:3 on 0
dropped:8 on 0
dropped:6 on 0
dropped:2 on 0
Distortion: 14104.225586
dropped:2 on 0
dropped:5 on 0
dropped:6 on 0
dropped:2 on 0
Distortion: 13848.604492
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 13598.530273
dropped:2 on 0
dropped:1 on 2
dropped:1 on 0
Distortion: 13357.953125
dropped:7 on 0
dropped:1 on 2
Distortion: 13114.964844
dropped:2 on 0
dropped:1 on 1
Distortion: 12865.409180
dropped:3 on 0
dropped:2 on 1
dropped:1 on 6
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12956.567383
dropped:1 on 0
Distortion: 12920.601563
dropped:3 on 0
Distortion: 12853.820313
dropped:2 on 0
Distortion: 12770.377930
dropped:1 on 0
Distortion: 12671.411133
dropped:1 on 0
Distortion: 12562.645508
dropped:2 on 0
dropped:1 on 1
Distortion: 12444.216797
dropped:1 on 0
Distortion: 12331.246094
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12435.066406
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12449.350586
dropped:1 on 0
Distortion: 12424.189453
dropped:1 on 0
Distortion: 12385.718750
dropped:3 on 0
Distortion: 12328.189453
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12259.490234
dropped:4 on 0
dropped:1 on 1
Distortion: 12184.811523
dropped:1 on 1
Final Distortion: 12106.407227
iter:22
Distortion: 14617.405273
dropped:10 on 0
dropped:1 on 1
dropped:2 on 3
dropped:1 on 4
dropped:6 on 0
dropped:2 on 0
dropped:2 on 0
dropped:7 on 0
dropped:5 on 0
dropped:6 on 0
Distortion: 14314.539063
dropped:1 on 0
dropped:3 on 0
dropped:12 on 0
dropped:10 on 0
dropped:2 on 0
Distortion: 14048.034180
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:14 on 0
dropped:10 on 0
dropped:3 on 0
Distortion: 13788.008789
dropped:2 on 0
dropped:1 on 0
dropped:6 on 0
dropped:8 on 0
dropped:2 on 0
Distortion: 13533.528320
dropped:5 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
Distortion: 13285.730469
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13044.418945
dropped:2 on 0
Distortion: 12802.759766
dropped:2 on 0
dropped:1 on 1
Distortion: 12553.614258
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12632.247070
Distortion: 12593.531250
dropped:3 on 0
dropped:1 on 2
Distortion: 12532.021484
dropped:4 on 0
dropped:1 on 1
Distortion: 12450.616211
Distortion: 12352.256836
dropped:1 on 1
Distortion: 12243.497070
dropped:5 on 0
dropped:1 on 2
Distortion: 12128.045898
dropped:2 on 0
Distortion: 12018.509766
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12107.579102
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12120.573242
Distortion: 12104.089844
dropped:3 on 0
dropped:1 on 0
Distortion: 12065.405273
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12015.980469
dropped:4 on 0
Distortion: 11951.659180
dropped:4 on 0
dropped:1 on 1
Distortion: 11880.757813
dropped:1 on 4
Final Distortion: 11807.348633
iter:23
Distortion: 15197.368164
dropped:2 on 0
dropped:1 on 2
dropped:1 on 3
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 14871.690430
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:6 on 0
dropped:17 on 0
dropped:12 on 0
dropped:3 on 0
Distortion: 14598.328125
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
dropped:11 on 0
dropped:10 on 0
dropped:4 on 0
Distortion: 14329.840820
dropped:3 on 0
dropped:1 on 1
dropped:5 on 0
dropped:12 on 0
dropped:3 on 0
Distortion: 14069.967773
dropped:2 on 0
dropped:3 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13817.179688
dropped:2 on 0
dropped:1 on 0
Distortion: 13569.774414
dropped:2 on 0
dropped:1 on 1
Distortion: 13325.910156
dropped:2 on 0
Distortion: 13077.267578
dropped:7 on 0
dropped:1 on 1
dropped:1 on 5
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 13180.190430
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13147.670898
dropped:1 on 0
dropped:1 on 0
Distortion: 13083.599609
dropped:1 on 0
Distortion: 12993.817383
dropped:4 on 0
dropped:1 on 1
Distortion: 12892.355469
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12779.553711
dropped:3 on 0
Distortion: 12658.800781
dropped:3 on 0
Distortion: 12541.870117
dropped:7 on 0
dropped:1 on 1
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12640.279297
dropped:1 on 0
Distortion: 12650.227539
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12630.249023
dropped:3 on 0
dropped:1 on 0
Distortion: 12593.133789
dropped:1 on 0
Distortion: 12536.084961
dropped:1 on 0
Distortion: 12467.629883
dropped:3 on 0
dropped:1 on 1
Distortion: 12390.936523
dropped:1 on 0
dropped:1 on 1
Final Distortion: 12311.710938
iter:24
Distortion: 14804.159180
dropped:6 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:6 on 0
dropped:7 on 0
dropped:4 on 0
Distortion: 14484.403320
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:8 on 0
dropped:14 on 0
dropped:12 on 0
dropped:1 on 0
Distortion: 14211.590820
dropped:3 on 0
dropped:1 on 0
dropped:12 on 0
dropped:12 on 0
dropped:2 on 0
Distortion: 13951.184570
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:5 on 0
dropped:8 on 0
dropped:3 on 0
Distortion: 13696.654297
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13446.874023
dropped:2 on 0
dropped:2 on 1
dropped:2 on 0
dropped:1 on 0
Distortion: 13200.716797
dropped:4 on 0
dropped:1 on 1
Distortion: 12956.930664
dropped:3 on 0
Distortion: 12702.868164
dropped:5 on 0
dropped:1 on 4
dropped:2 on 0
dropped:3 on 0
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12781.729492
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12751.851563
dropped:4 on 0
dropped:1 on 0
Distortion: 12688.555664
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12603.514648
dropped:1 on 0
Distortion: 12501.094727
dropped:3 on 0
Distortion: 12391.275391
dropped:1 on 0
dropped:1 on 1
Distortion: 12274.715820
dropped:3 on 0
dropped:2 on 1
Distortion: 12162.513672
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12253.895508
dropped:1 on 0
dropped:1 on 0
Distortion: 12264.957031
dropped:4 on 0
dropped:1 on 0
Distortion: 12248.752930
dropped:2 on 0
Distortion: 12209.092773
dropped:1 on 0
Distortion: 12153.833008
dropped:2 on 0
dropped:1 on 1
Distortion: 12086.793945
dropped:2 on 0
dropped:1 on 1
Distortion: 12011.556641
dropped:1 on 0
Final Distortion: 11934.578125
iter:25
Distortion: 15097.603516
dropped:8 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
dropped:7 on 0
dropped:2 on 0
Distortion: 14792.074219
dropped:2 on 0
dropped:9 on 0
dropped:19 on 0
dropped:11 on 0
dropped:4 on 0
Distortion: 14525.007813
dropped:2 on 0
dropped:1 on 0
dropped:12 on 0
dropped:10 on 0
dropped:2 on 0
Distortion: 14261.757813
dropped:1 on 0
dropped:1 on 0
dropped:7 on 0
dropped:8 on 0
dropped:1 on 0
Distortion: 14002.989258
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 13752.901367
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13505.767578
dropped:2 on 0
dropped:1 on 1
Distortion: 13261.549805
dropped:7 on 0
Distortion: 13009.210938
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13093.623047
Distortion: 13058.096680
dropped:4 on 0
dropped:1 on 0
Distortion: 13000.171875
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12921.809570
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12821.222656
dropped:3 on 0
dropped:1 on 1
Distortion: 12711.208984
dropped:2 on 1
Distortion: 12593.426758
dropped:1 on 0
Distortion: 12479.035156
dropped:3 on 0
Distortion: 12571.716797
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12584.308594
dropped:2 on 0
dropped:1 on 0
Distortion: 12568.309570
dropped:3 on 0
Distortion: 12527.360352
dropped:1 on 0
dropped:1 on 1
Distortion: 12471.847656
dropped:1 on 0
dropped:1 on 1
Distortion: 12404.083008
dropped:2 on 0
Distortion: 12329.166992
dropped:4 on 0
Final Distortion: 12251.518555
iter:26
Distortion: 15013.284180
dropped:12 on 0
dropped:2 on 1
dropped:5 on 0
dropped:2 on 0
dropped:4 on 0
dropped:6 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14702.415039
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:5 on 0
dropped:14 on 0
dropped:14 on 0
dropped:2 on 0
Distortion: 14430.830078
dropped:1 on 0
dropped:4 on 0
dropped:16 on 0
dropped:11 on 0
dropped:6 on 0
Distortion: 14162.823242
dropped:2 on 0
dropped:2 on 0
dropped:8 on 0
dropped:10 on 0
dropped:2 on 0
Distortion: 13904.733398
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:5 on 0
Distortion: 13651.489258
dropped:3 on 0
dropped:1 on 1
dropped:2 on 0
Distortion: 13406.730469
dropped:2 on 0
Distortion: 13159.922852
dropped:3 on 0
Distortion: 12906.489258
dropped:6 on 0
dropped:1 on 2
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12991.856445
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12961.382813
dropped:5 on 0
dropped:1 on 0
Distortion: 12894.666016
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12811.110352
dropped:1 on 0
dropped:1 on 1
Distortion: 12715.740234
dropped:1 on 0
dropped:1 on 1
Distortion: 12605.041016
dropped:5 on 0
dropped:4 on 1
dropped:1 on 2
dropped:1 on 3
Distortion: 12485.839844
dropped:2 on 0
Distortion: 12371.018555
dropped:7 on 0
dropped:1 on 2
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12464.231445
dropped:3 on 0
dropped:1 on 0
Distortion: 12477.632813
dropped:3 on 0
Distortion: 12458.878906
dropped:2 on 0
dropped:1 on 0
Distortion: 12418.594727
dropped:1 on 0
Distortion: 12365.771484
dropped:3 on 0
dropped:1 on 1
Distortion: 12298.123047
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12222.923828
dropped:2 on 0
Final Distortion: 12143.408203
iter:27
Distortion: 14944.333008
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:4 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14642.179688
dropped:1 on 0
dropped:4 on 0
dropped:18 on 0
dropped:11 on 0
dropped:6 on 0
Distortion: 14371.687500
dropped:2 on 0
dropped:14 on 0
dropped:13 on 0
dropped:8 on 0
Distortion: 14106.652344
dropped:2 on 0
dropped:1 on 0
dropped:10 on 0
dropped:7 on 0
dropped:3 on 0
Distortion: 13848.608398
dropped:1 on 0
dropped:2 on 0
dropped:6 on 0
Distortion: 13595.538086
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13348.067383
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13105.107422
dropped:4 on 0
Distortion: 12848.808594
dropped:8 on 0
dropped:1 on 1
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12942.335938
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12910.573242
dropped:1 on 0
dropped:1 on 0
Distortion: 12846.384766
dropped:2 on 0
dropped:1 on 0
Distortion: 12762.237305
dropped:1 on 0
dropped:1 on 1
Distortion: 12665.906250
dropped:3 on 0
Distortion: 12556.140625
dropped:3 on 0
dropped:5 on 1
Distortion: 12437.203125
dropped:1 on 0
Distortion: 12320.437500
dropped:7 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:4 on 0
Distortion: 12428.382813
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12441.059570
dropped:1 on 0
Distortion: 12421.087891
dropped:4 on 0
Distortion: 12380.708984
dropped:2 on 0
Distortion: 12324.637695
dropped:4 on 0
Distortion: 12255.621094
dropped:5 on 0
Distortion: 12178.606445
dropped:2 on 0
Final Distortion: 12100.425781
iter:28
Distortion: 15482.410156
dropped:7 on 0
dropped:1 on 1
dropped:1 on 4
dropped:2 on 0
dropped:1 on 0
dropped:7 on 0
dropped:4 on 0
dropped:3 on 0
Distortion: 15161.592773
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:19 on 0
dropped:8 on 0
dropped:4 on 0
Distortion: 14878.917969
dropped:3 on 0
dropped:1 on 0
dropped:4 on 0
dropped:17 on 0
dropped:10 on 0
dropped:8 on 0
Distortion: 14598.970703
dropped:4 on 0
dropped:4 on 0
dropped:11 on 0
dropped:5 on 0
dropped:2 on 0
Distortion: 14333.271484
dropped:3 on 0
dropped:5 on 0
dropped:6 on 0
dropped:2 on 0
Distortion: 14072.260742
dropped:1 on 0
dropped:1 on 0
Distortion: 13820.583984
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13575.840820
dropped:5 on 0
dropped:1 on 0
Distortion: 13320.193359
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13421.354492
Distortion: 13385.944336
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13316.744141
dropped:2 on 0
Distortion: 13231.605469
dropped:3 on 0
dropped:1 on 0
Distortion: 13130.052734
dropped:5 on 0
dropped:1 on 0
Distortion: 13016.071289
dropped:2 on 0
dropped:1 on 2
dropped:1 on 3
Distortion: 12894.738281
dropped:1 on 0
Distortion: 12777.241211
dropped:2 on 0
Distortion: 12877.107422
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12891.865234
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12872.535156
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12833.094727
dropped:2 on 0
dropped:1 on 1
Distortion: 12775.349609
dropped:1 on 0
Distortion: 12707.376953
dropped:6 on 0
dropped:3 on 1
dropped:1 on 2
Distortion: 12628.454102
Final Distortion: 12545.417969
iter:29
Distortion: 15245.166016
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:5 on 0
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14943.102539
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:12 on 0
dropped:22 on 0
dropped:10 on 0
dropped:3 on 0
Distortion: 14666.342773
dropped:1 on 0
dropped:4 on 0
dropped:14 on 0
dropped:10 on 0
dropped:7 on 0
Distortion: 14398.368164
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
dropped:12 on 0
dropped:11 on 0
dropped:2 on 0
Distortion: 14137.368164
dropped:1 on 0
dropped:1 on 1
dropped:3 on 0
dropped:9 on 0
dropped:5 on 0
Distortion: 13877.603516
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13626.654297
dropped:3 on 0
dropped:1 on 1
Distortion: 13377.065430
dropped:2 on 0
dropped:1 on 0
Distortion: 13119.298828
dropped:4 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13208.844727
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13179.592773
dropped:2 on 0
Distortion: 13117.038086
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13030.525391
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12923.533203
dropped:2 on 0
dropped:2 on 1
Distortion: 12812.628906
dropped:1 on 0
Distortion: 12690.665039
dropped:3 on 0
dropped:1 on 1
Distortion: 12573.362305
dropped:3 on 0
dropped:1 on 0
Distortion: 12663.687500
dropped:1 on 0
Distortion: 12674.954102
dropped:3 on 0
Distortion: 12656.230469
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12614.589844
dropped:1 on 0
Distortion: 12568.712891
Distortion: 12499.042969
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12421.636719
dropped:1 on 0
Final Distortion: 12340.674805
iter:30
Distortion: 15240.494141
dropped:8 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 14931.925781
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:9 on 0
dropped:21 on 0
dropped:18 on 0
dropped:6 on 0
Distortion: 14651.414063
dropped:2 on 0
dropped:1 on 0
dropped:4 on 0
dropped:11 on 0
dropped:14 on 0
dropped:6 on 0
Distortion: 14384.823242
dropped:1 on 0
dropped:1 on 1
dropped:2 on 0
dropped:12 on 0
dropped:14 on 0
dropped:7 on 0
Distortion: 14123.135742
dropped:3 on 0
dropped:1 on 0
dropped:7 on 0
dropped:7 on 0
dropped:5 on 0
Distortion: 13873.570313
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 13622.155273
dropped:6 on 0
dropped:2 on 1
dropped:1 on 3
dropped:1 on 5
Distortion: 13373.401367
dropped:3 on 0
Distortion: 13114.870117
dropped:6 on 0
dropped:3 on 1
dropped:2 on 2
dropped:4 on 0
dropped:3 on 0
dropped:2 on 0
dropped:4 on 0
dropped:4 on 0
Distortion: 13212.136719
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13179.364258
dropped:2 on 0
dropped:1 on 0
Distortion: 13115.802734
dropped:2 on 0
dropped:1 on 0
Distortion: 13031.273438
dropped:3 on 0
dropped:4 on 0
Distortion: 12932.162109
dropped:1 on 0
Distortion: 12817.095703
dropped:4 on 0
dropped:3 on 1
dropped:1 on 5
Distortion: 12693.724609
dropped:2 on 0
dropped:1 on 1
Distortion: 12575.387695
dropped:4 on 0
dropped:1 on 0
Distortion: 12678.299805
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12689.215820
dropped:1 on 0
Distortion: 12665.650391
dropped:2 on 0
dropped:1 on 0
Distortion: 12624.391602
dropped:1 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12567.519531
dropped:3 on 0
dropped:1 on 1
Distortion: 12500.275391
dropped:4 on 0
dropped:2 on 1
dropped:1 on 3
Distortion: 12421.405273
dropped:3 on 0
dropped:1 on 1
Final Distortion: 12338.998047
iter:31
Distortion: 15776.483398
dropped:8 on 0
dropped:5 on 1
dropped:1 on 2
dropped:6 on 0
dropped:1 on 0
dropped:2 on 0
dropped:5 on 0
dropped:6 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 14980.099609
dropped:2 on 0
dropped:3 on 0
dropped:20 on 0
dropped:16 on 0
dropped:3 on 0
Distortion: 14605.153320
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:20 on 0
dropped:11 on 0
dropped:6 on 0
Distortion: 14291.634766
dropped:1 on 0
dropped:2 on 0
dropped:8 on 0
dropped:12 on 0
dropped:6 on 0
Distortion: 14013.498047
dropped:3 on 0
dropped:2 on 1
dropped:1 on 3
dropped:5 on 0
dropped:13 on 0
dropped:3 on 0
Distortion: 13748.321289
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13489.038086
dropped:8 on 0
dropped:2 on 1
Distortion: 13237.757813
dropped:2 on 0
Distortion: 12975.255859
dropped:3 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 4
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:5 on 0
dropped:1 on 0
Distortion: 13059.151367
dropped:6 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13014.471680
Distortion: 12938.718750
dropped:1 on 0
dropped:1 on 1
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12854.184570
dropped:1 on 0
dropped:5 on 1
dropped:1 on 0
Distortion: 12754.699219
dropped:1 on 0
Distortion: 12636.040039
dropped:3 on 0
dropped:2 on 1
Distortion: 12508.606445
dropped:3 on 0
Distortion: 12387.084961
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12487.101563
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12501.783203
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12485.382813
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12445.708008
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12393.256836
dropped:2 on 0
dropped:1 on 1
Distortion: 12314.788086
dropped:3 on 0
dropped:1 on 1
Distortion: 12229.745117
dropped:2 on 0
Final Distortion: 12138.204102
iter:32
Distortion: 14931.787109
dropped:7 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:2 on 0
dropped:4 on 0
dropped:5 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14614.734375
dropped:1 on 0
dropped:2 on 0
dropped:8 on 0
dropped:25 on 0
dropped:17 on 0
dropped:7 on 0
Distortion: 14331.789063
dropped:2 on 0
dropped:2 on 0
dropped:15 on 0
dropped:15 on 0
dropped:8 on 0
Distortion: 14055.395508
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:15 on 0
dropped:13 on 0
dropped:6 on 0
Distortion: 13790.625000
dropped:4 on 0
dropped:3 on 1
dropped:1 on 2
dropped:9 on 0
dropped:17 on 0
dropped:4 on 0
Distortion: 13535.777344
dropped:1 on 0
dropped:2 on 0
Distortion: 13285.199219
dropped:7 on 0
dropped:1 on 1
dropped:1 on 3
Distortion: 13040.280273
dropped:4 on 0
Distortion: 12782.191406
dropped:9 on 0
dropped:1 on 1
dropped:5 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12866.459961
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12830.430664
dropped:1 on 0
Distortion: 12768.118164
dropped:1 on 0
Distortion: 12688.852539
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12588.192383
dropped:2 on 0
Distortion: 12475.806641
dropped:2 on 0
dropped:1 on 1
Distortion: 12355.408203
dropped:1 on 0
Distortion: 12237.614258
dropped:4 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12338.709961
dropped:2 on 0
Distortion: 12349.029297
dropped:3 on 0
Distortion: 12337.144531
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12303.063477
dropped:2 on 0
dropped:3 on 1
dropped:2 on 2
dropped:1 on 3
dropped:1 on 0
Distortion: 12253.227539
dropped:2 on 0
Distortion: 12184.050781
dropped:2 on 0
dropped:1 on 2
Distortion: 12104.416992
dropped:6 on 0
Final Distortion: 12019.195313
iter:33
Distortion: 14863.263672
dropped:6 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:4 on 0
dropped:6 on 0
dropped:4 on 0
dropped:5 on 0
Distortion: 14552.348633
dropped:2 on 0
dropped:1 on 0
dropped:7 on 0
dropped:21 on 0
dropped:17 on 0
dropped:6 on 0
Distortion: 14280.897461
dropped:3 on 0
dropped:2 on 0
dropped:15 on 0
dropped:12 on 0
dropped:4 on 0
Distortion: 14013.758789
dropped:1 on 0
dropped:1 on 1
dropped:12 on 0
dropped:18 on 0
dropped:5 on 0
dropped:1 on 0
Distortion: 13759.444336
dropped:1 on 0
dropped:2 on 1
dropped:4 on 0
dropped:17 on 0
dropped:4 on 0
Distortion: 13504.578125
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
Distortion: 13256.740234
dropped:2 on 0
dropped:2 on 1
Distortion: 13012.291992
dropped:1 on 0
Distortion: 12758.745117
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12848.383789
dropped:2 on 0
dropped:1 on 0
Distortion: 12814.495117
dropped:1 on 0
dropped:1 on 1
Distortion: 12757.498047
dropped:5 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12686.583008
dropped:4 on 0
dropped:3 on 1
Distortion: 12586.426758
dropped:4 on 0
Distortion: 12471.068359
dropped:2 on 0
dropped:1 on 2
Distortion: 12351.185547
dropped:2 on 0
Distortion: 12231.406250
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12347.249023
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12354.546875
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12344.374023
dropped:1 on 0
Distortion: 12309.613281
dropped:1 on 0
dropped:2 on 1
dropped:1 on 4
dropped:1 on 0
dropped:1 on 0
Distortion: 12258.608398
dropped:4 on 0
Distortion: 12187.049805
dropped:5 on 0
dropped:1 on 1
Distortion: 12105.057617
dropped:2 on 0
Final Distortion: 12016.918945
iter:34
Distortion: 15342.013672
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:8 on 0
dropped:5 on 0
dropped:2 on 0
Distortion: 15036.090820
dropped:4 on 0
dropped:1 on 0
dropped:6 on 0
dropped:21 on 0
dropped:17 on 0
dropped:7 on 0
Distortion: 14760.305664
dropped:2 on 0
dropped:7 on 0
dropped:16 on 0
dropped:25 on 0
dropped:2 on 0
Distortion: 14488.540039
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
dropped:15 on 0
dropped:21 on 0
dropped:7 on 0
dropped:1 on 0
Distortion: 14228.176758
dropped:1 on 0
dropped:2 on 1
dropped:1 on 0
dropped:2 on 0
dropped:6 on 0
dropped:19 on 0
dropped:6 on 0
Distortion: 13966.431641
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13715.276367
dropped:5 on 0
Distortion: 13465.463867
dropped:1 on 0
Distortion: 13207.786133
dropped:5 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13301.647461
dropped:2 on 0
dropped:1 on 0
Distortion: 13270.270508
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13209.822266
dropped:1 on 0
dropped:1 on 1
dropped:1 on 3
dropped:1 on 0
dropped:1 on 0
Distortion: 13132.450195
dropped:5 on 0
dropped:1 on 0
Distortion: 13031.763672
Distortion: 12917.995117
dropped:6 on 0
dropped:3 on 1
dropped:2 on 2
Distortion: 12795.051758
Distortion: 12672.975586
dropped:3 on 0
dropped:1 on 2
dropped:1 on 11
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12787.330078
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12804.212891
dropped:2 on 0
Distortion: 12784.148438
dropped:1 on 0
Distortion: 12755.424805
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12695.362305
dropped:1 on 0
dropped:1 on 0
Distortion: 12622.509766
dropped:3 on 0
Distortion: 12539.505859
dropped:2 on 0
dropped:1 on 1
Final Distortion: 12451.908203
iter:35
Distortion: 15148.972656
dropped:6 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:2 on 0
dropped:3 on 0
dropped:3 on 0
dropped:6 on 0
dropped:5 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14839.382813
dropped:5 on 0
dropped:2 on 0
dropped:1 on 0
dropped:4 on 0
dropped:20 on 0
dropped:20 on 0
dropped:7 on 0
Distortion: 14564.251953
dropped:7 on 0
dropped:5 on 0
dropped:27 on 0
dropped:22 on 0
dropped:3 on 0
Distortion: 14298.203125
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:12 on 0
dropped:19 on 0
dropped:8 on 0
Distortion: 14037.423828
dropped:1 on 0
dropped:1 on 0
dropped:12 on 0
dropped:21 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13778.301758
dropped:3 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13529.952148
dropped:5 on 0
dropped:2 on 2
dropped:1 on 3
Distortion: 13282.598633
dropped:3 on 0
Distortion: 13027.467773
dropped:8 on 0
dropped:1 on 2
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13122.899414
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13088.226563
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13034.580078
dropped:2 on 0
dropped:1 on 0
Distortion: 12955.440430
Distortion: 12856.486328
dropped:2 on 0
Distortion: 12742.228516
dropped:4 on 0
dropped:1 on 1
dropped:1 on 4
Distortion: 12620.272461
dropped:1 on 0
Distortion: 12497.924805
dropped:10 on 0
dropped:4 on 0
dropped:4 on 0
dropped:5 on 0
dropped:3 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 12599.208008
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12613.252930
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12608.745117
dropped:2 on 0
Distortion: 12573.586914
dropped:1 on 0
dropped:1 on 0
Distortion: 12518.912109
dropped:2 on 0
dropped:1 on 0
Distortion: 12448.365234
dropped:2 on 0
dropped:3 on 1
Distortion: 12367.123047
dropped:4 on 0
Final Distortion: 12278.664063
iter:36
Distortion: 15137.853516
dropped:12 on 0
dropped:6 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
dropped:10 on 0
dropped:7 on 0
dropped:6 on 0
dropped:1 on 0
Distortion: 14843.498047
dropped:6 on 0
dropped:22 on 0
dropped:21 on 0
dropped:2 on 0
Distortion: 14569.758789
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:28 on 0
dropped:22 on 0
dropped:5 on 0
Distortion: 14310.041992
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:13 on 0
dropped:22 on 0
dropped:5 on 0
Distortion: 14049.627930
dropped:2 on 0
dropped:9 on 0
dropped:26 on 0
dropped:5 on 0
Distortion: 13786.503906
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13539.302734
dropped:5 on 0
dropped:1 on 1
Distortion: 13291.781250
dropped:3 on 0
dropped:1 on 0
Distortion: 13035.637695
dropped:5 on 0
dropped:1 on 3
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13130.904297
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13101.091797
dropped:2 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
Distortion: 13050.069336
dropped:1 on 0
dropped:1 on 1
Distortion: 12968.821289
dropped:1 on 0
Distortion: 12871.241211
dropped:1 on 1
dropped:1 on 0
Distortion: 12756.256836
dropped:4 on 0
dropped:2 on 1
dropped:1 on 13
Distortion: 12632.402344
dropped:3 on 0
Distortion: 12510.373047
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12624.468750
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12642.866211
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12642.690430
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12609.584961
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12552.340820
Distortion: 12475.798828
dropped:5 on 0
dropped:4 on 1
dropped:2 on 2
dropped:1 on 0
Distortion: 12388.272461
dropped:2 on 0
Final Distortion: 12296.387695
iter:37
Distortion: 15309.523438
dropped:4 on 0
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:5 on 0
dropped:3 on 0
Distortion: 14998.886719
dropped:1 on 0
dropped:1 on 0
dropped:8 on 0
dropped:22 on 0
dropped:19 on 0
dropped:5 on 0
dropped:1 on 0
Distortion: 14727.151367
dropped:4 on 0
dropped:1 on 1
dropped:6 on 0
dropped:27 on 0
dropped:25 on 0
dropped:7 on 0
Distortion: 14463.249023
dropped:5 on 0
dropped:19 on 0
dropped:23 on 0
dropped:5 on 0
Distortion: 14197.113281
dropped:1 on 0
dropped:1 on 0
dropped:10 on 0
dropped:26 on 0
dropped:4 on 0
Distortion: 13942.934570
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13691.245117
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13442.281250
dropped:4 on 0
dropped:1 on 0
Distortion: 13186.579102
dropped:5 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:4 on 0
dropped:1 on 0
dropped:5 on 0
dropped:1 on 0
Distortion: 13288.205078
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13263.850586
dropped:2 on 0
dropped:1 on 1
Distortion: 13209.807617
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 13131.941406
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13030.249023
dropped:5 on 0
Distortion: 12913.572266
dropped:10 on 0
dropped:3 on 1
dropped:1 on 2
dropped:1 on 32
Distortion: 12787.385742
dropped:2 on 0
Distortion: 12661.373047
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12766.707031
dropped:1 on 0
dropped:1 on 0
Distortion: 12779.333984
dropped:4 on 0
dropped:1 on 0
Distortion: 12776.811523
dropped:1 on 0
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
Distortion: 12738.570313
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12676.878906
dropped:1 on 0
dropped:1 on 0
Distortion: 12603.148438
dropped:3 on 0
dropped:1 on 3
dropped:1 on 0
Distortion: 12518.875000
dropped:4 on 0
dropped:2 on 1
Final Distortion: 12429.976563
iter:38
Distortion: 15032.350586
dropped:4 on 0
dropped:2 on 0
dropped:5 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14719.506836
dropped:1 on 0
dropped:1 on 0
dropped:8 on 0
dropped:24 on 0
dropped:23 on 0
dropped:6 on 0
Distortion: 14448.465820
dropped:5 on 0
dropped:1 on 0
dropped:7 on 0
dropped:21 on 0
dropped:24 on 0
dropped:9 on 0
Distortion: 14182.767578
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
dropped:16 on 0
dropped:24 on 0
dropped:9 on 0
Distortion: 13920.313477
dropped:10 on 0
dropped:25 on 0
dropped:5 on 0
Distortion: 13668.354492
dropped:1 on 0
dropped:3 on 0
Distortion: 13419.863281
dropped:5 on 0
dropped:2 on 1
dropped:1 on 2
dropped:1 on 0
Distortion: 13171.933594
dropped:6 on 0
dropped:1 on 1
Distortion: 12912.847656
dropped:6 on 0
dropped:2 on 1
dropped:4 on 0
dropped:3 on 0
dropped:4 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13010.610352
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12974.125977
dropped:1 on 0
dropped:1 on 0
Distortion: 12918.145508
dropped:2 on 0
dropped:1 on 1
dropped:1 on 3
dropped:1 on 0
dropped:1 on 0
Distortion: 12844.857422
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12742.002930
dropped:5 on 0
dropped:1 on 2
Distortion: 12625.200195
dropped:3 on 0
dropped:5 on 1
dropped:1 on 2
dropped:1 on 5
dropped:1 on 0
dropped:1 on 0
Distortion: 12501.265625
Distortion: 12377.577148
dropped:7 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12483.468750
dropped:1 on 0
dropped:1 on 0
Distortion: 12496.412109
dropped:5 on 0
dropped:1 on 0
Distortion: 12497.447266
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12474.937500
dropped:1 on 0
dropped:1 on 0
Distortion: 12412.899414
dropped:6 on 0
dropped:3 on 1
Distortion: 12339.597656
dropped:6 on 0
dropped:1 on 5
dropped:1 on 0
Distortion: 12254.499023
Final Distortion: 12163.498047
iter:39
Distortion: 14873.153320
dropped:7 on 0
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14561.451172
dropped:1 on 0
dropped:4 on 0
dropped:23 on 0
dropped:17 on 0
dropped:4 on 0
Distortion: 14288.000000
dropped:3 on 0
dropped:2 on 1
dropped:1 on 3
dropped:5 on 0
dropped:24 on 0
dropped:22 on 0
dropped:7 on 0
Distortion: 14014.793945
dropped:3 on 0
dropped:4 on 0
dropped:14 on 0
dropped:28 on 0
dropped:6 on 0
Distortion: 13758.458008
dropped:3 on 0
dropped:1 on 1
dropped:1 on 5
dropped:1 on 0
dropped:2 on 0
dropped:17 on 0
dropped:26 on 0
dropped:6 on 0
Distortion: 13494.752930
dropped:7 on 0
dropped:1 on 0
dropped:4 on 0
Distortion: 13243.344727
dropped:5 on 0
dropped:4 on 1
dropped:1 on 2
dropped:1 on 3
dropped:1 on 0
Distortion: 12995.065430
dropped:2 on 0
Distortion: 12737.836914
dropped:8 on 0
dropped:2 on 1
dropped:5 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:4 on 0
Distortion: 12827.797852
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12798.038086
dropped:4 on 0
dropped:1 on 0
Distortion: 12753.512695
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12683.745117
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12584.947266
dropped:5 on 0
dropped:1 on 1
Distortion: 12469.150391
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12346.096680
dropped:2 on 0
dropped:1 on 1
Distortion: 12223.620117
dropped:6 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12332.328125
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12345.417969
dropped:3 on 0
dropped:1 on 0
Distortion: 12358.208984
dropped:1 on 0
Distortion: 12324.264648
dropped:2 on 0
dropped:1 on 0
Distortion: 12264.016602
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12189.059570
dropped:7 on 0
dropped:6 on 1
dropped:1 on 2
dropped:1 on 3
dropped:1 on 4
dropped:1 on 0
Distortion: 12100.936523
dropped:2 on 0
Final Distortion: 12009.555664
iter:40
Distortion: 15313.791016
dropped:9 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
dropped:4 on 0
dropped:3 on 0
dropped:7 on 0
dropped:7 on 0
Distortion: 14994.813477
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:22 on 0
dropped:15 on 0
dropped:5 on 0
Distortion: 14718.539063
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:30 on 0
dropped:24 on 0
dropped:5 on 0
Distortion: 14449.152344
dropped:1 on 0
dropped:2 on 1
dropped:1 on 0
dropped:2 on 0
dropped:22 on 0
dropped:36 on 0
dropped:11 on 0
Distortion: 14184.663086
dropped:1 on 0
dropped:14 on 0
dropped:29 on 0
dropped:8 on 0
Distortion: 13919.276367
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13665.512695
dropped:2 on 0
dropped:4 on 1
dropped:2 on 2
Distortion: 13418.446289
dropped:2 on 0
Distortion: 13165.655273
dropped:7 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:5 on 0
dropped:4 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13270.450195
dropped:4 on 0
dropped:1 on 1
dropped:2 on 0
Distortion: 13240.264648
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 13189.224609
dropped:2 on 0
dropped:3 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 13105.030273
dropped:1 on 0
dropped:1 on 0
Distortion: 13000.383789
dropped:3 on 0
Distortion: 12880.362305
dropped:6 on 0
dropped:2 on 1
dropped:1 on 2
Distortion: 12754.534180
dropped:4 on 0
dropped:2 on 1
Distortion: 12629.142578
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12742.054688
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12759.785156
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12745.640625
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
Distortion: 12713.597656
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12656.011719
dropped:2 on 0
Distortion: 12578.554688
dropped:9 on 0
dropped:4 on 1
dropped:3 on 2
dropped:2 on 3
dropped:2 on 4
dropped:1 on 7
Distortion: 12490.747070
dropped:1 on 1
Final Distortion: 12397.447266
iter:41
Distortion: 14686.908203
dropped:9 on 0
dropped:2 on 1
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:7 on 0
dropped:11 on 0
dropped:11 on 0
dropped:2 on 0
Distortion: 14326.256836
dropped:1 on 0
dropped:7 on 0
dropped:24 on 0
dropped:23 on 0
dropped:10 on 0
Distortion: 14040.462891
dropped:5 on 0
dropped:2 on 1
dropped:2 on 0
dropped:5 on 0
dropped:28 on 0
dropped:23 on 0
dropped:13 on 0
Distortion: 13762.393555
dropped:3 on 0
dropped:1 on 1
dropped:2 on 0
dropped:29 on 0
dropped:35 on 0
dropped:8 on 0
Distortion: 13506.265625
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:13 on 0
dropped:31 on 0
dropped:12 on 0
Distortion: 13247.563477
dropped:4 on 0
dropped:2 on 1
dropped:1 on 0
dropped:2 on 0
Distortion: 12999.114258
dropped:15 on 0
dropped:5 on 1
dropped:4 on 2
dropped:2 on 3
dropped:1 on 0
Distortion: 12751.049805
Distortion: 12487.198242
dropped:5 on 0
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12577.610352
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12545.989258
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12499.761719
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 12424.230469
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
Distortion: 12319.434570
dropped:5 on 0
dropped:1 on 0
Distortion: 12201.185547
dropped:10 on 0
dropped:7 on 1
dropped:3 on 2
dropped:2 on 3
dropped:1 on 11
dropped:1 on 20
dropped:1 on 76
Distortion: 12077.718750
dropped:3 on 0
dropped:1 on 1
Distortion: 11955.559570
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12056.331055
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12064.585938
dropped:1 on 0
dropped:3 on 1
dropped:1 on 2
dropped:2 on 0
Distortion: 12072.523438
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12042.060547
dropped:4 on 0
dropped:4 on 0
Distortion: 11979.016602
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 11901.687500
dropped:10 on 0
dropped:1 on 1
dropped:2 on 2
dropped:1 on 4
dropped:1 on 6
dropped:1 on 0
Distortion: 11814.913086
dropped:2 on 0
dropped:2 on 1
Final Distortion: 11723.755859
iter:42
Distortion: 15361.482422
dropped:4 on 0
dropped:2 on 0
dropped:5 on 0
dropped:5 on 0
dropped:6 on 0
dropped:2 on 0
Distortion: 15054.940430
dropped:1 on 0
dropped:1 on 0
dropped:8 on 0
dropped:22 on 0
dropped:23 on 0
dropped:6 on 0
Distortion: 14777.488281
dropped:2 on 1
dropped:1 on 2
dropped:1 on 0
dropped:4 on 0
dropped:27 on 0
dropped:30 on 0
dropped:7 on 0
Distortion: 14496.571289
dropped:5 on 0
dropped:1 on 0
dropped:23 on 0
dropped:37 on 0
dropped:8 on 0
Distortion: 14228.297852
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:9 on 0
dropped:35 on 0
dropped:11 on 0
Distortion: 13964.273438
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13709.132813
dropped:9 on 0
dropped:3 on 1
dropped:1 on 2
dropped:1 on 0
Distortion: 13460.385742
dropped:2 on 0
dropped:1 on 1
Distortion: 13201.889648
dropped:5 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13297.269531
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13267.955078
dropped:3 on 0
dropped:1 on 1
dropped:1 on 2
Distortion: 13222.826172
dropped:5 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13140.946289
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 13033.988281
dropped:2 on 0
Distortion: 12917.982422
dropped:6 on 0
dropped:4 on 1
dropped:1 on 10
Distortion: 12792.292969
dropped:5 on 0
Distortion: 12666.990234
dropped:5 on 0
dropped:1 on 1
dropped:1 on 6
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12776.440430
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12793.068359
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 12790.732422
dropped:2 on 0
dropped:2 on 1
dropped:1 on 4
dropped:1 on 0
dropped:5 on 0
dropped:3 on 0
Distortion: 12754.685547
dropped:1 on 0
Distortion: 12695.659180
dropped:2 on 0
dropped:1 on 0
Distortion: 12620.311523
dropped:8 on 0
dropped:3 on 1
dropped:3 on 2
dropped:2 on 3
dropped:1 on 6
dropped:1 on 9
dropped:1 on 82
Distortion: 12533.610352
dropped:1 on 0
Final Distortion: 12441.397461
iter:43
Distortion: 15411.681641
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:7 on 0
dropped:8 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 15106.864258
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:6 on 0
dropped:20 on 0
dropped:24 on 0
dropped:6 on 0
Distortion: 14840.885742
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:34 on 0
dropped:23 on 0
dropped:10 on 0
Distortion: 14569.579102
dropped:3 on 0
dropped:3 on 0
dropped:26 on 0
dropped:39 on 0
dropped:9 on 0
Distortion: 14302.142578
dropped:2 on 0
dropped:1 on 1
dropped:4 on 0
dropped:12 on 0
dropped:40 on 0
dropped:7 on 0
Distortion: 14039.480469
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13787.760742
dropped:9 on 0
dropped:5 on 1
dropped:4 on 2
dropped:3 on 3
dropped:2 on 4
dropped:1 on 5
dropped:1 on 6
dropped:1 on 0
Distortion: 13539.781250
dropped:5 on 0
Distortion: 13281.687500
dropped:2 on 0
dropped:1 on 1
dropped:1 on 3
dropped:1 on 4
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13368.581055
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13351.546875
dropped:1 on 0
dropped:1 on 1


==> data/online_256_8_encode.txt <==
iter:2 distort:17581.087891
iter:3 distort:17406.187500
iter:4 distort:17405.511719
iter:5 distort:17346.953125
iter:6 distort:17564.492188
iter:7 distort:17330.296875
iter:8 distort:17541.931641
iter:9 distort:17538.642578
iter:10 distort:17548.001953
iter:11 distort:17345.921875
iter:12 distort:17646.710938
iter:13 distort:17290.738281
iter:14 distort:17687.388672
iter:15 distort:17606.966797
iter:16 distort:17605.003906
iter:17 distort:17511.470703
iter:18 distort:17403.753906
iter:19 distort:17588.916016
iter:20 distort:17730.896484
iter:21 distort:17663.380859
iter:22 distort:17606.041016
iter:23 distort:17507.507813
iter:24 distort:17645.257813
iter:25 distort:17722.912109
iter:26 distort:17478.746094
iter:27 distort:17424.552734
iter:28 distort:17356.886719
iter:29 distort:17444.523438
iter:30 distort:17550.257813
iter:31 distort:17446.773438
iter:32 distort:17558.648438
iter:33 distort:17498.345703
iter:34 distort:17544.871094
iter:35 distort:17475.949219
iter:36 distort:17425.968750
iter:37 distort:17457.876953
iter:38 distort:17353.597656
iter:39 distort:17646.869141
iter:40 distort:17617.599609
iter:41 distort:17492.507813
iter:42 distort:17814.242188
iter:43 distort:17532.300781
iter:44 distort:17526.837891
iter:45 distort:17405.988281
iter:46 distort:17633.958984
iter:47 distort:17575.666016
iter:48 distort:17650.929688
iter:49 distort:17735.277344
iter:50 distort:17714.019531
iter:51 distort:17681.423828
iter:52 distort:17518.966797
iter:53 distort:17670.759766
iter:54 distort:17492.203125
iter:55 distort:17571.103516
iter:56 distort:17496.039063
iter:57 distort:17320.724609
iter:58 distort:17667.587891
iter:59 distort:17512.408203
iter:60 distort:17724.111328
iter:61 distort:17636.884766
iter:62 distort:17557.535156
iter:63 distort:17632.710938
iter:64 distort:17578.757813
iter:65 distort:17512.302734
iter:66 distort:17464.003906
iter:67 distort:17565.363281
iter:68 distort:17704.425781
iter:69 distort:17587.941406
iter:70 distort:17535.626953
iter:71 distort:17405.582031
iter:72 distort:17683.419922
iter:73 distort:17573.744141
iter:74 distort:17505.111328
iter:75 distort:17665.404297
iter:76 distort:17642.275391
iter:77 distort:17653.503906
iter:78 distort:17598.884766
iter:79 distort:17407.839844
iter:80 distort:17543.451172
iter:81 distort:17666.984375
iter:82 distort:17672.640625
iter:83 distort:17745.302734
iter:84 distort:17774.816406
iter:85 distort:17587.566406
iter:86 distort:17572.707031
iter:87 distort:17469.439453
iter:88 distort:17474.205078
iter:89 distort:17390.880859
iter:90 distort:17602.173828
iter:91 distort:17589.292969
iter:92 distort:17546.662109
iter:93 distort:17554.632813
iter:94 distort:17625.333984
iter:95 distort:17619.634766
iter:96 distort:17682.894531
iter:97 distort:17526.783203
iter:98 distort:17878.441406
iter:99 distort:17623.644531
iter:100 distort:17688.363281
iter:101 distort:17570.894531
iter:102 distort:17700.781250
iter:103 distort:17708.015625
iter:104 distort:17643.917969
iter:105 distort:17456.259766
iter:106 distort:17363.865234
iter:107 distort:17687.011719
iter:108 distort:17719.525391
iter:109 distort:17648.869141
iter:110 distort:17726.355469
iter:111 distort:17597.964844
iter:112 distort:17521.882813
iter:113 distort:17519.607422
iter:114 distort:17478.107422
iter:115 distort:17652.871094
iter:116 distort:17596.146484
iter:117 distort:17565.708984
iter:118 distort:17502.728516
iter:119 distort:17596.691406
iter:120 distort:17437.736328
iter:121 distort:17741.767578
iter:122 distort:17700.830078
iter:123 distort:17591.617188
iter:124 distort:17432.214844
iter:125 distort:17700.933594
iter:126 distort:17441.156250
iter:127 distort:17583.353516
iter:128 distort:17749.646484
iter:129 distort:17648.740234
iter:130 distort:17495.470703
iter:131 distort:17518.039063
iter:132 distort:17618.001953
iter:133 distort:17540.980469
iter:134 distort:17610.927734
iter:135 distort:17480.498047
iter:136 distort:17508.335938
iter:137 distort:17558.326172
iter:138 distort:17547.599609
iter:139 distort:17646.515625
iter:140 distort:17567.451172
iter:141 distort:17553.296875
iter:142 distort:17580.025391
iter:143 distort:17470.150391
iter:144 distort:17492.279297
iter:145 distort:17551.279297
iter:146 distort:17595.705078
iter:147 distort:17566.933594
iter:148 distort:17649.554688
iter:149 distort:17476.242188
iter:150 distort:17556.591797
iter:151 distort:17559.296875
iter:152 distort:17585.119141
iter:153 distort:17698.951172
iter:154 distort:17666.417969
iter:155 distort:17469.126953
iter:156 distort:17687.044922
iter:157 distort:17731.835938
iter:158 distort:17562.888672
iter:159 distort:17573.429688
iter:160 distort:17575.330078
iter:161 distort:17410.527344
iter:162 distort:17497.693359
iter:163 distort:17551.306641
iter:164 distort:17449.580078
iter:165 distort:17379.876953
iter:166 distort:17476.939453
iter:167 distort:17445.152344
iter:168 distort:17608.554688
iter:169 distort:17585.656250
iter:170 distort:17571.484375
iter:171 distort:17728.017578
iter:172 distort:17740.316406
iter:173 distort:17543.529297
iter:174 distort:17496.498047
iter:175 distort:17544.246094
iter:176 distort:17493.634766
iter:177 distort:17523.341797
iter:178 distort:17577.394531
iter:179 distort:17634.144531
iter:180 distort:17572.046875
iter:181 distort:17574.289063
iter:182 distort:17625.970703
iter:183 distort:17808.582031
iter:184 distort:17492.460938
iter:185 distort:17667.486328
iter:186 distort:17572.125000
iter:187 distort:17417.107422
iter:188 distort:17661.277344
iter:189 distort:17527.898438
iter:190 distort:17622.380859
iter:191 distort:17525.595703
iter:192 distort:17577.988281
iter:193 distort:17602.091797
iter:194 distort:17535.046875
iter:195 distort:17637.652344
iter:196 distort:17626.136719
iter:197 distort:17561.150391
iter:198 distort:17569.888672
iter:199 distort:17509.011719
iter:200 distort:17498.025391
iter:201 distort:17617.091797
iter:202 distort:17422.511719
iter:203 distort:17426.390625
iter:204 distort:17627.683594
iter:205 distort:17636.521484
iter:206 distort:17694.507813
iter:207 distort:17665.519531
iter:208 distort:17658.617188
iter:209 distort:17678.732422
iter:210 distort:17504.351563
iter:211 distort:17587.101563
iter:212 distort:17549.644531
iter:213 distort:17633.125000
iter:214 distort:17534.472656
iter:215 distort:17613.449219
iter:216 distort:17494.041016
iter:217 distort:17656.177734
iter:218 distort:17631.269531
iter:219 distort:17645.326172
iter:220 distort:17545.931641
iter:221 distort:17615.716797
iter:222 distort:17574.158203
iter:223 distort:17689.710938
iter:224 distort:17478.798828
iter:225 distort:17679.119141
iter:226 distort:17606.431641
iter:227 distort:17488.707031
iter:228 distort:17581.726563
iter:229 distort:17511.468750
iter:230 distort:17480.140625
iter:231 distort:17448.714844
iter:232 distort:17585.757813
iter:233 distort:17515.253906
iter:234 distort:17514.658203
iter:235 distort:17486.761719
iter:236 distort:17538.490234
iter:237 distort:17607.412109
iter:238 distort:17622.849609
iter:239 distort:17547.835938
iter:240 distort:17427.054688
iter:241 distort:17532.488281
iter:242 distort:17606.000000
iter:243 distort:17553.658203
iter:244 distort:17581.185547
iter:245 distort:17571.302734
iter:246 distort:17423.992188
iter:247 distort:17546.394531
iter:248 distort:17440.275391
iter:249 distort:17415.943359
iter:250 distort:17531.632813
iter:251 distort:17561.804688
iter:252 distort:17532.822266
iter:253 distort:17506.748047
iter:254 distort:17552.714844
iter:255 distort:17542.824219
iter:256 distort:17473.277344
iter:257 distort:17480.029297
iter:258 distort:17527.496094
iter:259 distort:17695.695313
iter:260 distort:17669.078125
iter:261 distort:17628.726563
iter:262 distort:17562.289063
iter:263 distort:17714.732422
iter:264 distort:17852.484375
iter:265 distort:17576.986328
iter:266 distort:17540.091797
iter:267 distort:17566.351563
iter:268 distort:17686.011719
iter:269 distort:17394.544922
iter:270 distort:17484.181641
iter:271 distort:17478.099609
iter:272 distort:17461.511719
iter:273 distort:17541.925781
iter:274 distort:17595.355469
iter:275 distort:17623.599609
iter:276 distort:17650.998047
iter:277 distort:17517.833984
iter:278 distort:17532.255859
iter:279 distort:17635.970703
iter:280 distort:17550.802734
iter:281 distort:17608.759766
iter:282 distort:17537.511719
iter:283 distort:17563.955078
iter:284 distort:17792.888672
iter:285 distort:17598.769531
iter:286 distort:17523.960938
iter:287 distort:17577.476563
iter:288 distort:17567.566406
iter:289 distort:17704.341797
iter:290 distort:17678.076172
iter:291 distort:17650.046875
iter:292 distort:17598.214844
iter:293 distort:17602.462891
iter:294 distort:17534.003906
iter:295 distort:17714.044922
iter:296 distort:17652.935547
iter:297 distort:17666.068359
iter:298 distort:17630.224609
iter:299 distort:17659.859375
iter:300 distort:17585.365234
iter:301 distort:17525.712891
iter:302 distort:17553.699219
iter:303 distort:17582.976563
iter:304 distort:17578.271484
iter:305 distort:17581.990234
iter:306 distort:17713.025391
iter:307 distort:17524.703125
iter:308 distort:17673.919922
iter:309 distort:17581.105469
iter:310 distort:17566.216797
iter:311 distort:17482.414063
iter:312 distort:17587.031250
iter:313 distort:17545.216797
iter:314 distort:17542.710938
iter:315 distort:17530.611328
iter:316 distort:17613.859375
iter:317 distort:17516.914063
iter:318 distort:17685.121094
iter:319 distort:17711.625000
iter:320 distort:17494.474609
iter:321 distort:17569.978516
iter:322 distort:17642.654297
iter:323 distort:17630.597656
iter:324 distort:17741.167969
iter:325 distort:17645.818359
iter:326 distort:17548.619141
iter:327 distort:17624.974609
iter:328 distort:17500.843750
iter:329 distort:17508.343750
iter:330 distort:17662.259766
iter:331 distort:17626.107422
iter:332 distort:17614.572266
iter:333 distort:17609.994141
iter:334 distort:17472.878906
iter:335 distort:17609.300781
iter:336 distort:17475.480469
iter:337 distort:17627.960938
iter:338 distort:17655.718750
iter:339 distort:17504.228516
iter:340 distort:17774.890625
iter:341 distort:17524.466797
iter:342 distort:17567.775391
iter:343 distort:17529.791016
iter:344 distort:17609.583984
iter:345 distort:17523.898438
iter:346 distort:17742.501953
iter:347 distort:17610.861328
iter:348 distort:17516.730469
iter:349 distort:17661.726563
iter:350 distort:17415.626953
iter:351 distort:17463.958984
iter:352 distort:17436.572266
iter:353 distort:17508.806641
iter:354 distort:17643.763672
iter:355 distort:17619.447266
iter:356 distort:17672.191406
iter:357 distort:17604.003906
iter:358 distort:17608.632813
iter:359 distort:17547.755859
iter:360 distort:17521.339844
iter:361 distort:17759.361328
iter:362 distort:17452.482422
iter:363 distort:17606.865234
iter:364 distort:17533.675781
iter:365 distort:17659.054688
iter:366 distort:17539.058594
iter:367 distort:17593.695313
iter:368 distort:17472.605469
iter:369 distort:17621.914063
iter:370 distort:17563.287109
iter:371 distort:17656.871094
iter:372 distort:17674.619141
iter:373 distort:17652.191406
iter:374 distort:17414.693359
iter:375 distort:17595.244141
iter:376 distort:17561.853516
iter:377 distort:17472.416016
iter:378 distort:17649.310547
iter:379 distort:17690.730469
iter:380 distort:17706.197266
iter:381 distort:17521.781250
iter:382 distort:17660.447266
iter:383 distort:17664.121094
iter:384 distort:17479.570313
iter:385 distort:17584.380859
iter:386 distort:17955.066406
iter:387 distort:17592.974609
iter:388 distort:17643.525391
iter:389 distort:17537.310547
iter:390 distort:17722.406250
iter:391 distort:17680.333984
iter:392 distort:17382.605469
iter:393 distort:17736.662109
iter:394 distort:17502.632813
iter:395 distort:17547.417969
iter:396 distort:17630.435547
iter:397 distort:17571.957031
iter:398 distort:17552.599609
iter:399 distort:17599.373047
iter:400 distort:17558.683594
iter:401 distort:17570.304688
iter:402 distort:17681.791016
iter:403 distort:17514.433594
iter:404 distort:17564.123047
iter:405 distort:17533.480469
iter:406 distort:17606.603516
iter:407 distort:17596.912109
iter:408 distort:17660.574219
iter:409 distort:17536.777344
iter:410 distort:17364.416016
iter:411 distort:17511.164063
iter:412 distort:17683.830078
iter:413 distort:17552.501953
iter:414 distort:17399.849609
iter:415 distort:17497.953125
iter:416 distort:17392.630859
iter:417 distort:17676.486328
iter:418 distort:17575.515625
iter:419 distort:17586.152344
iter:420 distort:17552.923828
iter:421 distort:17592.455078
iter:422 distort:17587.123047
iter:423 distort:17577.767578
iter:424 distort:17375.234375
iter:425 distort:17638.417969
iter:426 distort:17720.429688
iter:427 distort:17659.839844
iter:428 distort:17602.097656
iter:429 distort:17682.869141
iter:430 distort:17447.126953
iter:431 distort:17519.222656
iter:432 distort:17553.488281
iter:433 distort:17547.322266
iter:434 distort:17552.888672
iter:435 distort:17453.203125
iter:436 distort:17674.980469
iter:437 distort:17470.734375
iter:438 distort:17735.818359
iter:439 distort:17519.373047
iter:440 distort:17689.164063
iter:441 distort:17587.175781
iter:442 distort:17466.607422
iter:443 distort:17553.412109
iter:444 distort:17638.736328
iter:445 distort:17720.916016
iter:446 distort:17569.837891
iter:447 distort:17708.257813
iter:448 distort:17450.218750
iter:449 distort:17542.605469
iter:450 distort:17650.996094
iter:451 distort:17559.882813
iter:452 distort:17567.666016
iter:453 distort:17735.892578
iter:454 distort:17637.347656
iter:455 distort:17466.437500
iter:456 distort:17638.664063
iter:457 distort:17537.691406
iter:458 distort:17686.548828
iter:459 distort:17613.730469
iter:460 distort:17665.466797
iter:461 distort:17594.568359
iter:462 distort:17564.753906
iter:463 distort:17681.853516
iter:464 distort:17382.439453
iter:465 distort:17774.224609
iter:466 distort:17807.052734
iter:467 distort:17633.986328
iter:468 distort:17581.531250
iter:469 distort:17355.250000
iter:470 distort:17540.773438
iter:471 distort:17584.861328
iter:472 distort:17630.830078
iter:473 distort:17750.207031
iter:474 distort:17544.337891
iter:475 distort:17570.058594
iter:476 distort:17592.716797
iter:477 distort:17686.562500
iter:478 distort:17484.943359
iter:479 distort:17671.757813
iter:480 distort:17484.576172
iter:481 distort:17584.082031
iter:482 distort:17562.851563
iter:483 distort:17333.158203
iter:484 distort:17562.003906
iter:485 distort:17538.539063
iter:486 distort:17633.478516
iter:487 distort:17593.574219
iter:488 distort:17640.775391
iter:489 distort:17583.906250
iter:490 distort:17532.228516
iter:491 distort:17611.462891
iter:492 distort:17628.746094
iter:493 distort:17577.421875
iter:494 distort:17410.060547
iter:495 distort:17767.546875
iter:496 distort:17660.804688
iter:497 distort:17717.904297
iter:498 distort:17579.214844
iter:499 distort:17504.142578
iter:500 distort:17564.308594
iter:501 distort:17738.505859
iter:502 distort:17741.853516
iter:503 distort:17678.796875
iter:504 distort:17576.751953
iter:505 distort:17530.367188
iter:506 distort:17623.224609
iter:507 distort:17567.613281
iter:508 distort:17482.306641
iter:509 distort:17713.146484
iter:510 distort:17497.480469
iter:511 distort:17562.537109
iter:512 distort:17662.142578
iter:513 distort:17847.947266
iter:514 distort:17627.843750
iter:515 distort:17447.271484
iter:516 distort:17652.011719
iter:517 distort:17726.363281
iter:518 distort:17521.705078
iter:519 distort:17559.066406
iter:520 distort:17589.882813
iter:521 distort:17525.767578
iter:522 distort:17433.460938
iter:523 distort:17303.572266
iter:524 distort:17564.044922
iter:525 distort:17535.162109
iter:526 distort:17666.380859
iter:527 distort:17770.302734
iter:528 distort:17672.750000
iter:529 distort:17540.294922
iter:530 distort:17439.648438
iter:531 distort:17505.111328
iter:532 distort:17569.550781
iter:533 distort:17793.593750
iter:534 distort:17463.621094
iter:535 distort:17709.326172
iter:536 distort:17648.308594
iter:537 distort:17694.857422
iter:538 distort:17531.468750
iter:539 distort:17621.787109
iter:540 distort:17591.615234
iter:541 distort:17527.263672
iter:542 distort:17765.867188
iter:543 distort:17761.873047
iter:544 distort:17445.457031
iter:545 distort:17540.330078
iter:546 distort:17548.382813
iter:547 distort:17667.501953
iter:548 distort:17629.527344
iter:549 distort:17581.669922
iter:550 distort:17673.974609
iter:551 distort:17738.798828
iter:552 distort:17421.509766
iter:553 distort:17556.119141
iter:554 distort:17724.425781
iter:555 distort:17576.640625
iter:556 distort:17690.351563
iter:557 distort:17582.416016
iter:558 distort:17499.451172
iter:559 distort:17516.546875
iter:560 distort:17641.308594
iter:561 distort:17466.273438
iter:562 distort:17570.744141
iter:563 distort:17741.820313
iter:564 distort:17523.564453
iter:565 distort:17417.414063
iter:566 distort:17597.097656
iter:567 distort:17671.492188
iter:568 distort:17545.640625
iter:569 distort:17587.125000
iter:570 distort:17496.919922
iter:571 distort:17430.208984
iter:572 distort:17648.634766
iter:573 distort:17651.074219
iter:574 distort:17416.259766
iter:575 distort:17461.468750
iter:576 distort:17477.015625
iter:577 distort:17524.162109
iter:578 distort:17617.632813
iter:579 distort:17615.205078
iter:580 distort:17818.300781
iter:581 distort:17721.011719
iter:582 distort:17461.164063
iter:583 distort:17468.562500
iter:584 distort:17585.371094
iter:585 distort:17596.064453
iter:586 distort:17769.730469
iter:587 distort:17627.388672
iter:588 distort:17532.031250
iter:589 distort:17775.021484
iter:590 distort:17843.546875
iter:591 distort:17683.886719
iter:592 distort:17642.197266
iter:593 distort:17518.132813
iter:594 distort:17594.974609
iter:595 distort:17716.203125
iter:596 distort:17524.306641
iter:597 distort:17667.705078
iter:598 distort:17761.558594
iter:599 distort:17623.343750
iter:600 distort:17573.810547
iter:601 distort:17750.667969
iter:602 distort:17717.005859
iter:603 distort:17710.359375
iter:604 distort:17667.914063
iter:605 distort:17682.179688
iter:606 distort:17821.699219
iter:607 distort:17835.242188
iter:608 distort:17788.705078
iter:609 distort:17711.033203
iter:610 distort:17928.097656
iter:611 distort:17809.595703
iter:612 distort:17746.453125
iter:613 distort:17735.041016
iter:614 distort:17742.222656
iter:615 distort:17839.625000
iter:616 distort:17793.718750
iter:617 distort:17796.042969
iter:618 distort:17943.664063
iter:619 distort:18078.244141
iter:620 distort:17729.138672
iter:621 distort:17718.626953
iter:622 distort:17651.103516
iter:623 distort:17761.080078
iter:624 distort:17752.302734
iter:625 distort:17541.166016
iter:626 distort:17872.107422
iter:627 distort:17715.048828
iter:628 distort:17700.466797
iter:629 distort:17695.488281
iter:630 distort:17541.976563
iter:631 distort:17613.316406
iter:632 distort:17700.035156
iter:633 distort:17835.144531
iter:634 distort:17901.810547
iter:635 distort:17785.078125
iter:636 distort:17646.984375
iter:637 distort:17673.240234
iter:638 distort:17692.371094
iter:639 distort:17796.621094
iter:640 distort:17729.599609
iter:641 distort:17846.505859
iter:642 distort:17476.119141
iter:643 distort:17628.974609
iter:644 distort:17837.187500
iter:645 distort:17580.369141
iter:646 distort:17436.050781
iter:647 distort:17674.833984
iter:648 distort:17690.662109
iter:649 distort:17480.251953
iter:650 distort:17640.771484
iter:651 distort:17775.505859
iter:652 distort:17669.199219
iter:653 distort:17715.015625
iter:654 distort:17711.675781
iter:655 distort:17859.843750
iter:656 distort:17718.779297
iter:657 distort:17776.667969
iter:658 distort:17774.236328
iter:659 distort:17658.085938
iter:660 distort:17698.785156
iter:661 distort:17864.587891
iter:662 distort:17743.751953
iter:663 distort:17759.203125
iter:664 distort:17953.546875
iter:665 distort:17847.496094
iter:666 distort:17831.417969
iter:667 distort:17771.533203
iter:668 distort:17777.585938
iter:669 distort:17685.253906
iter:670 distort:17793.214844
iter:671 distort:17736.541016
iter:672 distort:17843.281250
iter:673 distort:17915.343750
iter:674 distort:17956.867188
iter:675 distort:18023.468750
iter:676 distort:17650.562500
iter:677 distort:17857.392578
iter:678 distort:17833.513672
iter:679 distort:17815.404297
iter:680 distort:17795.921875
iter:681 distort:17637.380859
iter:682 distort:17593.664063
iter:683 distort:18005.263672
iter:684 distort:17778.265625
iter:685 distort:17747.318359
iter:686 distort:17856.261719
iter:687 distort:17725.119141
iter:688 distort:17656.039063
iter:689 distort:17715.763672
iter:690 distort:17575.808594
iter:691 distort:17598.906250
iter:692 distort:17657.775391
iter:693 distort:17515.224609
iter:694 distort:17610.679688
iter:695 distort:17499.849609
iter:696 distort:17716.222656
iter:697 distort:17706.978516
iter:698 distort:17426.535156
iter:699 distort:17494.179688
iter:700 distort:17623.816406
iter:701 distort:17756.380859
iter:702 distort:17585.189453
iter:703 distort:17219.011719
iter:704 distort:17758.285156
iter:705 distort:17436.062500
iter:706 distort:17492.132813
iter:707 distort:17563.638672
iter:708 distort:17614.246094
iter:709 distort:17786.937500
iter:710 distort:17735.384766
iter:711 distort:17350.269531
iter:712 distort:17647.931641
iter:713 distort:17636.218750
iter:714 distort:17702.865234
iter:715 distort:17659.785156
iter:716 distort:17392.058594
iter:717 distort:17660.771484
iter:718 distort:17595.630859
iter:719 distort:17549.359375
iter:720 distort:17576.734375
iter:721 distort:17583.933594
iter:722 distort:17421.669922
iter:723 distort:17669.074219
iter:724 distort:17636.044922
iter:725 distort:17718.554688
iter:726 distort:17649.556641
iter:727 distort:17330.074219
iter:728 distort:17573.710938
iter:729 distort:17571.654297
iter:730 distort:17601.220703
iter:731 distort:17762.074219
iter:732 distort:17418.748047
iter:733 distort:17459.750000
iter:734 distort:17520.892578
iter:735 distort:17508.570313
iter:736 distort:17485.634766
iter:737 distort:17532.003906
iter:738 distort:17752.191406
iter:739 distort:17515.414063
iter:740 distort:17650.240234
iter:741 distort:17481.919922
iter:742 distort:17594.000000
iter:743 distort:17649.953125
iter:744 distort:17712.492188
iter:745 distort:17657.644531
iter:746 distort:17605.529297
iter:747 distort:17677.728516
iter:748 distort:17429.089844
iter:749 distort:17588.242188
iter:750 distort:17626.804688
iter:751 distort:17651.056641
iter:752 distort:17655.953125
iter:753 distort:17542.564453
iter:754 distort:17478.525391
iter:755 distort:17476.906250
iter:756 distort:17767.531250
iter:757 distort:17493.365234
iter:758 distort:17504.113281
iter:759 distort:17534.927734
iter:760 distort:17753.457031
iter:761 distort:17676.685547
iter:762 distort:17509.162109
iter:763 distort:17670.757813
iter:764 distort:17752.441406
iter:765 distort:17740.408203
iter:766 distort:17563.343750
iter:767 distort:17631.755859
iter:768 distort:17706.220703
iter:769 distort:17526.021484
iter:770 distort:17564.777344
iter:771 distort:17610.095703
iter:772 distort:17599.113281
iter:773 distort:17611.599609
iter:774 distort:17571.781250
iter:775 distort:17460.222656
iter:776 distort:17522.416016
iter:777 distort:17531.951172
iter:778 distort:17705.132813
iter:779 distort:17625.445313
iter:780 distort:17634.652344
iter:781 distort:17548.904297
iter:782 distort:17687.789063
iter:783 distort:17446.212891
iter:784 distort:17443.947266
iter:785 distort:17684.720703
iter:786 distort:17541.503906
iter:787 distort:17633.968750
iter:788 distort:17548.509766
iter:789 distort:17596.525391
iter:790 distort:17467.835938
iter:791 distort:17578.925781
iter:792 distort:17469.384766
iter:793 distort:17806.802734
iter:794 distort:17524.972656
iter:795 distort:17522.701172
iter:796 distort:17501.953125
iter:797 distort:17457.326172
iter:798 distort:17676.085938
iter:799 distort:17455.160156
iter:800 distort:17497.705078
iter:801 distort:17494.083984
iter:802 distort:17653.658203
iter:803 distort:17662.501953
iter:804 distort:17615.757813
iter:805 distort:17603.484375
iter:806 distort:17890.060547
iter:807 distort:17757.578125
iter:808 distort:17541.677734
iter:809 distort:17470.738281
iter:810 distort:17579.134766
iter:811 distort:17515.458984
iter:812 distort:17417.972656
iter:813 distort:17622.773438
iter:814 distort:17422.046875
iter:815 distort:17520.837891
iter:816 distort:17587.900391
iter:817 distort:17684.876953
iter:818 distort:17475.654297
iter:819 distort:17503.830078
iter:820 distort:17550.728516
iter:821 distort:17548.185547
iter:822 distort:17632.386719
iter:823 distort:17606.945313
iter:824 distort:17600.617188
iter:825 distort:17636.974609
iter:826 distort:17557.166016
iter:827 distort:17512.509766
iter:828 distort:17543.312500
iter:829 distort:17486.193359
iter:830 distort:17730.031250
iter:831 distort:17548.611328
iter:832 distort:17558.835938
iter:833 distort:17527.560547
iter:834 distort:17558.664063
iter:835 distort:17614.335938
iter:836 distort:17572.984375
iter:837 distort:17590.083984
iter:838 distort:17557.972656
iter:839 distort:17474.474609
iter:840 distort:17613.378906
iter:841 distort:17520.621094
iter:842 distort:17535.541016
iter:843 distort:17448.562500
iter:844 distort:17512.882813
iter:845 distort:17524.328125
iter:846 distort:17572.357422
iter:847 distort:17704.460938
iter:848 distort:17459.250000
iter:849 distort:17634.443359
iter:850 distort:17742.208984
iter:851 distort:17575.345703
iter:852 distort:17701.962891
iter:853 distort:17547.718750
iter:854 distort:17504.759766
iter:855 distort:17614.974609
iter:856 distort:17495.316406
iter:857 distort:17549.894531
iter:858 distort:17611.689453
iter:859 distort:17690.910156
iter:860 distort:17624.085938
iter:861 distort:17521.134766
iter:862 distort:17443.312500
iter:863 distort:17574.453125
iter:864 distort:17612.927734
iter:865 distort:17506.009766
iter:866 distort:17468.644531
iter:867 distort:17331.824219
iter:868 distort:17542.835938
iter:869 distort:17604.056641
iter:870 distort:17528.839844
iter:871 distort:17473.669922
iter:872 distort:17561.029297
iter:873 distort:17575.720703
iter:874 distort:17531.363281
iter:875 distort:17488.814453
iter:876 distort:17487.619141
iter:877 distort:17506.224609
iter:878 distort:17557.582031
iter:879 distort:17779.927734
iter:880 distort:17544.785156
iter:881 distort:17574.162109
iter:882 distort:17548.816406
iter:883 distort:17403.126953
iter:884 distort:17548.845703
iter:885 distort:17694.888672
iter:886 distort:17468.197266
iter:887 distort:17727.615234
iter:888 distort:17584.195313
iter:889 distort:17569.699219
iter:890 distort:17565.751953
iter:891 distort:17474.566406
iter:892 distort:17562.765625
iter:893 distort:17579.462891
iter:894 distort:17604.515625
iter:895 distort:17372.300781
iter:896 distort:17545.146484
iter:897 distort:17631.175781
iter:898 distort:17603.787109
iter:899 distort:17569.097656
iter:900 distort:17566.281250
iter:901 distort:17652.191406
iter:902 distort:17294.392578
iter:903 distort:17531.660156
iter:904 distort:17614.095703
iter:905 distort:17518.662109
iter:906 distort:17392.630859
iter:907 distort:17304.724609
iter:908 distort:17451.632813
iter:909 distort:17410.990234
iter:910 distort:17694.958984
iter:911 distort:17481.007813
iter:912 distort:17595.580078
iter:913 distort:17500.746094
iter:914 distort:17612.056641
iter:915 distort:17475.009766
iter:916 distort:17469.177734
iter:917 distort:17668.537109
iter:918 distort:17636.425781
iter:919 distort:17528.404297
iter:920 distort:17571.912109
iter:921 distort:17391.960938
iter:922 distort:17497.685547
iter:923 distort:17609.644531
iter:924 distort:17398.345703
iter:925 distort:17688.818359
iter:926 distort:17619.322266
iter:927 distort:17701.183594
iter:928 distort:17606.707031
iter:929 distort:17409.945313
iter:930 distort:17724.517578
iter:931 distort:17376.394531
iter:932 distort:17414.623047
iter:933 distort:17485.714844
iter:934 distort:17433.046875
iter:935 distort:17504.394531
iter:936 distort:17609.976563
iter:937 distort:17570.808594
iter:938 distort:17443.015625
iter:939 distort:17468.693359
iter:940 distort:17617.013672
iter:941 distort:17598.568359
iter:942 distort:17590.322266
iter:943 distort:17282.970703
iter:944 distort:17571.837891
iter:945 distort:17619.621094
iter:946 distort:17555.589844
iter:947 distort:17567.896484
iter:948 distort:17711.128906
iter:949 distort:17622.089844
iter:950 distort:17459.609375
iter:951 distort:17562.578125
iter:952 distort:17653.251953
iter:953 distort:17681.375000
iter:954 distort:17474.050781
iter:955 distort:17485.869141
iter:956 distort:17597.025391
iter:957 distort:17409.810547
iter:958 distort:17626.357422
iter:959 distort:17701.146484
iter:960 distort:17452.562500
iter:961 distort:17800.480469
iter:962 distort:17591.628906
iter:963 distort:17730.240234
iter:964 distort:17524.244141
iter:965 distort:17628.681641
iter:966 distort:17667.277344
iter:967 distort:17509.167969
iter:968 distort:17495.007813
iter:969 distort:17669.582031
iter:970 distort:17597.068359
iter:971 distort:17497.054688
iter:972 distort:17517.623047
iter:973 distort:17541.507813
iter:974 distort:17589.759766
iter:975 distort:17367.869141
iter:976 distort:17733.509766
iter:977 distort:17583.820313
iter:978 distort:17625.740234
iter:979 distort:17459.656250
iter:980 distort:17572.470703
iter:981 distort:17605.083984
iter:982 distort:17599.406250
iter:983 distort:17611.455078
iter:984 distort:17553.998047
iter:985 distort:17628.351563
iter:986 distort:17577.373047
iter:987 distort:17388.785156
iter:988 distort:17430.468750
iter:989 distort:17541.808594
iter:990 distort:17643.763672
iter:991 distort:17448.402344
iter:992 distort:17635.875000
iter:993 distort:17651.992188
iter:994 distort:17535.398438
iter:995 distort:17394.388672
iter:996 distort:17497.642578
iter:997 distort:17464.710938
iter:998 distort:17530.767578
iter:999 distort:17614.248047

==> data/online_SIFT1B-1024_8.txt <==

iter:1
iter 1dropped:3 on 0
dropped:2 on 1
 mid: 64137.753906 final: 64137.753906
iter 2dropped:1 on 0
dropped:3 on 1
dropped:2 on 1
 mid: 45861.531250 final: 45411.398438
iter 3dropped:1 on 1
 mid: 35975.699219 final: 35730.023438
iter 4dropped:2 on 0
dropped:1 on 1
dropped:1 on 1
 mid: 29609.820313 final: 29487.574219
iter 5dropped:1 on 0
dropped:1 on 1
 mid: 25030.113281 final: 24963.496094
iter 6dropped:2 on 0
dropped:2 on 1
dropped:1 on 1
 mid: 21464.224609 final: 21424.753906
iter 7dropped:4 on 0
dropped:3 on 1
dropped:1 on 1
 mid: 18646.123047 final: 18619.847656
iter 8dropped:1 on 0
dropped:3 on 1
dropped:3 on 1
 mid: 16297.681641 final: 16279.500000
Distortion: 16279.505859
dropped:4 on 0
dropped:1 on 2
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 16189.038086
dropped:2 on 0
dropped:1 on 0
Distortion: 16061.450195
dropped:1 on 0
Distortion: 15945.013672
dropped:1 on 0
dropped:1 on 1
Distortion: 15845.292969
dropped:1 on 0
Distortion: 15753.589844
dropped:1 on 0
Distortion: 15666.977539
dropped:3 on 0
dropped:1 on 1
Distortion: 15580.625977
dropped:2 on 0
dropped:2 on 1
Distortion: 15490.166016
dropped:5 on 0
dropped:1 on 0
dropped:4 on 0
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15501.516602
dropped:2 on 0
dropped:1 on 0
Distortion: 15486.548828
dropped:1 on 0
Distortion: 15465.113281
dropped:1 on 0
Distortion: 15438.026367
dropped:2 on 0
Distortion: 15403.299805
dropped:3 on 0
Distortion: 15360.732422
dropped:1 on 0
Distortion: 15311.537109
dropped:3 on 0
Distortion: 15260.089844
dropped:4 on 0
dropped:1 on 2
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 15291.810547
dropped:1 on 0
Distortion: 15291.232422
dropped:2 on 0
Distortion: 15284.938477
dropped:2 on 0
Distortion: 15269.832031
dropped:1 on 0
Distortion: 15247.171875
dropped:4 on 0
Distortion: 15217.458984
dropped:2 on 0
Distortion: 15180.630859
Final Distortion: 15140.836914
iter:2
Distortion: 19830.802734
dropped:8 on 0
dropped:1 on 0
dropped:3 on 0
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 19253.115234
dropped:1 on 0
Distortion: 18836.398438
dropped:1 on 0
Distortion: 18461.769531
dropped:2 on 0
dropped:1 on 0
Distortion: 18111.103516
dropped:2 on 0
Distortion: 17777.056641
dropped:1 on 0
Distortion: 17425.806641
Distortion: 17058.593750
dropped:3 on 0
Distortion: 16659.839844
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 16696.291016
dropped:1 on 1
Distortion: 16595.482422
dropped:1 on 0
Distortion: 16471.443359
Distortion: 16329.251953
dropped:4 on 0
dropped:1 on 1
Distortion: 16171.794922
dropped:2 on 0
Distortion: 15992.016602
dropped:4 on 0
Distortion: 15809.500000
dropped:1 on 0
Distortion: 15647.224609
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15729.236328
Distortion: 15709.031250
dropped:2 on 0
Distortion: 15661.372070
dropped:2 on 0
dropped:1 on 1
Distortion: 15589.907227
dropped:2 on 0
Distortion: 15497.642578
dropped:2 on 0
Distortion: 15387.791016
dropped:1 on 0
Distortion: 15265.254883
Final Distortion: 15145.990234
iter:3
Distortion: 18300.888672
dropped:5 on 0
dropped:4 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 17834.523438
dropped:2 on 0
dropped:1 on 0
Distortion: 17472.054688
dropped:3 on 0
Distortion: 17144.259766
dropped:3 on 0
Distortion: 16832.949219
dropped:1 on 0
Distortion: 16528.890625
dropped:3 on 0
Distortion: 16223.296875
dropped:2 on 0
Distortion: 15915.851563
dropped:3 on 0
Distortion: 15594.330078
dropped:5 on 0
dropped:1 on 1
dropped:1 on 3
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 15645.841797
dropped:3 on 0
dropped:1 on 0
Distortion: 15572.952148
Distortion: 15472.696289
dropped:2 on 0
Distortion: 15349.055664
dropped:2 on 0
Distortion: 15207.653320
dropped:1 on 0
Distortion: 15054.652344
dropped:2 on 0
Distortion: 14890.011719
dropped:3 on 0
Distortion: 14742.894531
dropped:2 on 0
dropped:2 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14833.796875
dropped:2 on 0
dropped:1 on 0
Distortion: 14822.653320
dropped:3 on 0
Distortion: 14786.530273
dropped:3 on 0
Distortion: 14722.647461
dropped:4 on 0
Distortion: 14639.345703
dropped:1 on 0
Distortion: 14541.701172
dropped:3 on 0
dropped:1 on 1
Distortion: 14431.974609
dropped:2 on 0
Final Distortion: 14324.804688
iter:4
Distortion: 17761.458984
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 17335.257813
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 17001.564453
dropped:3 on 0
Distortion: 16687.414063
dropped:1 on 0
dropped:1 on 1
Distortion: 16390.738281
dropped:2 on 0
Distortion: 16103.741211
dropped:1 on 0
dropped:1 on 1
Distortion: 15816.513672
dropped:3 on 0
dropped:1 on 1
Distortion: 15524.515625
dropped:3 on 0
dropped:1 on 0
Distortion: 15224.299805
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 15296.371094
dropped:1 on 0
Distortion: 15230.491211
Distortion: 15137.988281
dropped:2 on 0
Distortion: 15026.035156
dropped:4 on 0
Distortion: 14898.459961
Distortion: 14756.662109
Distortion: 14603.150391
dropped:3 on 0
Distortion: 14462.517578
dropped:7 on 0
dropped:1 on 1
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14560.478516
dropped:2 on 0
Distortion: 14558.793945
dropped:1 on 0
dropped:1 on 0
Distortion: 14529.124023
dropped:3 on 0
Distortion: 14471.336914
Distortion: 14397.271484
dropped:3 on 0
Distortion: 14306.567383
dropped:3 on 0
dropped:1 on 0
Distortion: 14203.579102
dropped:5 on 0
Final Distortion: 14100.567383
iter:5
Distortion: 17156.220703
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 16762.345703
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 16445.361328
dropped:2 on 0
Distortion: 16145.995117
Distortion: 15860.687500
dropped:1 on 0
Distortion: 15582.495117
dropped:3 on 0
Distortion: 15310.138672
dropped:1 on 0
Distortion: 15031.661133
dropped:1 on 0
Distortion: 14743.739258
dropped:5 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14816.250977
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14762.496094
dropped:2 on 0
Distortion: 14678.616211
Distortion: 14571.541992
dropped:2 on 0
dropped:1 on 1
Distortion: 14448.011719
dropped:4 on 0
Distortion: 14315.778320
dropped:2 on 0
Distortion: 14169.878906
dropped:4 on 0
Distortion: 14035.945313
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14129.160156
dropped:1 on 0
Distortion: 14129.774414
dropped:2 on 0
Distortion: 14100.593750
dropped:2 on 0
Distortion: 14050.380859
dropped:4 on 0
Distortion: 13979.842773
Distortion: 13895.956055
dropped:2 on 0
Distortion: 13799.332031
dropped:1 on 0
dropped:1 on 1
Final Distortion: 13702.953125
iter:6
Distortion: 16828.398438
dropped:9 on 0
dropped:3 on 1
dropped:1 on 2
dropped:5 on 0
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:7 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 16386.888672
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 16054.272461
dropped:1 on 0
Distortion: 15759.673828
dropped:1 on 0
Distortion: 15478.071289
dropped:2 on 0
Distortion: 15209.082031
dropped:2 on 0
Distortion: 14943.748047
dropped:2 on 0
dropped:1 on 0
Distortion: 14673.169922
dropped:4 on 0
Distortion: 14389.666992
dropped:5 on 0
dropped:1 on 2
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14459.468750
Distortion: 14406.373047
dropped:2 on 0
Distortion: 14326.676758
dropped:2 on 0
Distortion: 14225.321289
Distortion: 14108.110352
dropped:2 on 0
Distortion: 13979.858398
dropped:1 on 0
Distortion: 13839.019531
dropped:3 on 0
Distortion: 13708.523438
dropped:4 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13804.161133
dropped:2 on 0
Distortion: 13806.791992
dropped:3 on 0
Distortion: 13783.449219
dropped:2 on 0
Distortion: 13733.788086
dropped:2 on 0
Distortion: 13665.269531
dropped:1 on 0
dropped:1 on 1
Distortion: 13582.249023
Distortion: 13488.964844
dropped:2 on 0
Final Distortion: 13395.394531
iter:7
Distortion: 16160.609375
dropped:5 on 0
dropped:1 on 2
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15800.480469
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 15496.066406
dropped:2 on 0
dropped:1 on 0
Distortion: 15215.016602
dropped:2 on 0
Distortion: 14945.087891
dropped:1 on 0
Distortion: 14684.169922
dropped:4 on 0
Distortion: 14427.107422
dropped:3 on 0
dropped:1 on 0
Distortion: 14165.783203
dropped:1 on 0
Distortion: 13890.068359
dropped:4 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13969.057617
dropped:1 on 0
Distortion: 13921.661133
Distortion: 13844.686523
dropped:6 on 0
Distortion: 13748.461914
dropped:1 on 0
Distortion: 13635.115234
dropped:3 on 0
Distortion: 13512.440430
dropped:2 on 0
Distortion: 13376.346680
dropped:2 on 0
Distortion: 13249.031250
dropped:6 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13340.554688
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13355.916992
dropped:1 on 0
Distortion: 13331.085938
dropped:1 on 0
Distortion: 13282.894531
dropped:4 on 0
dropped:1 on 0
Distortion: 13217.639648
dropped:2 on 0
Distortion: 13139.043945
dropped:1 on 0
Distortion: 13050.159180
dropped:2 on 0
Final Distortion: 12960.303711
iter:8
Distortion: 15774.407227
dropped:8 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15434.166992
dropped:2 on 0
dropped:3 on 0
dropped:6 on 0
dropped:5 on 0
dropped:2 on 0
Distortion: 15146.624023
dropped:1 on 0
dropped:1 on 0
Distortion: 14873.314453
dropped:4 on 0
Distortion: 14612.578125
dropped:2 on 0
dropped:1 on 0
Distortion: 14355.938477
dropped:5 on 0
dropped:1 on 1
Distortion: 14104.617188
dropped:3 on 0
Distortion: 13850.157227
dropped:3 on 0
Distortion: 13578.348633
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:3 on 0
dropped:3 on 0
Distortion: 13655.412109
dropped:1 on 0
dropped:1 on 0
Distortion: 13615.596680
dropped:1 on 0
dropped:1 on 0
Distortion: 13543.283203
dropped:2 on 0
dropped:2 on 1
dropped:1 on 3
Distortion: 13451.440430
dropped:2 on 0
Distortion: 13344.122070
Distortion: 13223.463867
dropped:1 on 0
Distortion: 13093.250977
dropped:3 on 0
Distortion: 12970.695313
dropped:1 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 13069.609375
dropped:2 on 0
Distortion: 13073.585938
Distortion: 13050.478516
dropped:3 on 0
Distortion: 13007.828125
Distortion: 12944.136719
Distortion: 12870.884766
dropped:4 on 0
dropped:1 on 0
Distortion: 12786.410156
dropped:1 on 0
Final Distortion: 12699.666016
iter:9
Distortion: 15757.168945
dropped:7 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:4 on 0
dropped:5 on 0
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 15423.336914
dropped:4 on 0
dropped:2 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 15146.880859
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14878.707031
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14620.304688
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 14366.653320
dropped:2 on 0
Distortion: 14116.708008
Distortion: 13864.392578
dropped:4 on 0
dropped:1 on 1
Distortion: 13599.875000
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13677.750977
Distortion: 13642.879883
dropped:1 on 0
dropped:1 on 1
Distortion: 13574.244141
dropped:2 on 0
Distortion: 13481.936523
dropped:1 on 0
Distortion: 13376.705078
dropped:1 on 0
Distortion: 13257.090820
dropped:1 on 0
Distortion: 13128.582031
Distortion: 13008.164063
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 13106.995117
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13117.957031
Distortion: 13098.721680
Distortion: 13054.411133
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12993.373047
dropped:2 on 0
Distortion: 12918.970703
dropped:4 on 0
Distortion: 12835.924805
dropped:6 on 0
Final Distortion: 12751.143555
iter:10
Distortion: 15699.996094
dropped:6 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15370.316406
dropped:2 on 0
dropped:1 on 1
dropped:6 on 0
dropped:5 on 0
Distortion: 15093.045898
dropped:2 on 0
dropped:1 on 0
Distortion: 14820.997070
dropped:1 on 0
dropped:3 on 0
Distortion: 14562.557617
dropped:2 on 0
dropped:1 on 0
Distortion: 14309.835938
dropped:1 on 0
Distortion: 14059.786133
dropped:1 on 0
Distortion: 13809.778320
dropped:3 on 0
dropped:1 on 1
Distortion: 13546.475586
dropped:6 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13630.361328
dropped:3 on 0
Distortion: 13589.675781
dropped:1 on 0
dropped:1 on 1
Distortion: 13518.289063
dropped:3 on 0
Distortion: 13430.359375
dropped:2 on 0
Distortion: 13325.028320
Distortion: 13207.321289
dropped:4 on 0
Distortion: 13080.276367
dropped:1 on 0
dropped:1 on 1
Distortion: 12961.758789
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13063.864258
dropped:1 on 0
Distortion: 13071.983398
Distortion: 13052.377930
dropped:2 on 0
Distortion: 13010.260742
dropped:1 on 0
Distortion: 12948.341797
dropped:3 on 0
Distortion: 12875.607422
dropped:3 on 0
Distortion: 12795.097656
dropped:2 on 0
dropped:1 on 0
Final Distortion: 12710.694336
iter:11
Distortion: 15321.086914
dropped:3 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14983.117188
dropped:2 on 0
dropped:5 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14701.345703
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14435.216797
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14177.457031
dropped:5 on 0
dropped:1 on 0
Distortion: 13924.303711
dropped:2 on 0
Distortion: 13679.263672
dropped:1 on 0
Distortion: 13430.666016
dropped:1 on 0
Distortion: 13169.694336
dropped:7 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:5 on 0
Distortion: 13254.610352
dropped:2 on 0
dropped:1 on 0
Distortion: 13218.587891
dropped:1 on 0
Distortion: 13151.288086
dropped:1 on 0
Distortion: 13062.908203
dropped:6 on 0
dropped:1 on 0
Distortion: 12958.106445
dropped:2 on 0
dropped:1 on 1
Distortion: 12841.457031
dropped:1 on 0
Distortion: 12716.318359
dropped:2 on 0
Distortion: 12598.092773
dropped:3 on 0
dropped:3 on 1
dropped:2 on 0
dropped:3 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 12697.047852
dropped:3 on 0
dropped:1 on 0
Distortion: 12711.357422
dropped:2 on 0
dropped:1 on 0
Distortion: 12690.177734
dropped:2 on 0
Distortion: 12646.315430
dropped:3 on 0
Distortion: 12585.877930
dropped:5 on 0
dropped:1 on 1
Distortion: 12513.235352
dropped:4 on 0
Distortion: 12431.736328
dropped:4 on 0
dropped:1 on 1
Final Distortion: 12349.319336
iter:12
Distortion: 15711.172852
dropped:8 on 0
dropped:1 on 1
dropped:1 on 18
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:6 on 0
dropped:7 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14914.541016
dropped:2 on 0
dropped:3 on 0
dropped:7 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14600.283203
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 14308.643555
dropped:5 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14023.076172
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13757.358398
dropped:2 on 0
Distortion: 13502.364258
Distortion: 13252.460938
dropped:4 on 0
dropped:1 on 1
Distortion: 12989.900391
dropped:7 on 0
dropped:2 on 1
dropped:1 on 8
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13065.646484
dropped:1 on 0
Distortion: 13023.508789
dropped:1 on 0
Distortion: 12952.491211
dropped:2 on 0
Distortion: 12862.566406
dropped:6 on 0
Distortion: 12753.716797
dropped:4 on 0
Distortion: 12639.735352
dropped:3 on 0
Distortion: 12515.791016
dropped:2 on 0
Distortion: 12397.144531
dropped:8 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
dropped:5 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12498.121094
dropped:2 on 0
dropped:1 on 2
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12506.917969
Distortion: 12484.927734
dropped:3 on 0
Distortion: 12442.476563
Distortion: 12382.396484
dropped:4 on 0
dropped:1 on 1
Distortion: 12312.015625
dropped:4 on 0
Distortion: 12231.564453
dropped:3 on 0
Final Distortion: 12148.958984
iter:13
Distortion: 15138.839844
dropped:9 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
dropped:3 on 0
dropped:5 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14805.763672
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:7 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 14532.049805
dropped:5 on 0
dropped:5 on 0
dropped:3 on 0
Distortion: 14267.975586
dropped:1 on 0
dropped:1 on 1
dropped:3 on 0
dropped:3 on 0
Distortion: 14009.841797
dropped:4 on 0
dropped:1 on 0
Distortion: 13762.718750
dropped:2 on 0
Distortion: 13518.166992
dropped:3 on 0
dropped:1 on 0
Distortion: 13271.386719
dropped:4 on 0
Distortion: 13009.634766
dropped:7 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
Distortion: 13097.714844
dropped:2 on 0
dropped:1 on 0
Distortion: 13062.101563
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12999.984375
dropped:3 on 0
dropped:1 on 0
Distortion: 12913.058594
dropped:3 on 0
dropped:1 on 0
Distortion: 12812.917969
dropped:1 on 0
Distortion: 12699.261719
dropped:3 on 0
dropped:1 on 1
Distortion: 12577.984375
dropped:2 on 0
Distortion: 12463.588867
dropped:9 on 0
dropped:1 on 1
dropped:5 on 0
dropped:3 on 0
dropped:4 on 0
dropped:3 on 0
Distortion: 12569.805664
dropped:2 on 0
dropped:1 on 0
Distortion: 12583.678711
dropped:1 on 0
Distortion: 12558.237305
dropped:4 on 0
Distortion: 12517.566406
dropped:2 on 0
Distortion: 12459.225586
Distortion: 12389.022461
dropped:2 on 0
dropped:1 on 1
Distortion: 12309.400391
dropped:3 on 0
Final Distortion: 12226.516602
iter:14
Distortion: 15006.385742
dropped:6 on 0
dropped:1 on 1
dropped:3 on 0
dropped:4 on 0
dropped:3 on 0
dropped:4 on 0
Distortion: 14655.076172
dropped:3 on 0
dropped:1 on 0
dropped:6 on 0
dropped:7 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 14369.577148
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:4 on 0
Distortion: 14105.601563
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 13849.969727
dropped:2 on 0
dropped:1 on 0
Distortion: 13599.534180
dropped:1 on 0
Distortion: 13358.668945
dropped:3 on 0
Distortion: 13113.899414
Distortion: 12857.964844
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12938.539063
dropped:2 on 0
Distortion: 12898.726563
dropped:2 on 0
Distortion: 12836.044922
dropped:1 on 0
Distortion: 12750.536133
dropped:1 on 0
dropped:1 on 1
Distortion: 12649.627930
dropped:4 on 0
Distortion: 12536.713867
dropped:3 on 0
Distortion: 12414.668945
dropped:5 on 0
Distortion: 12302.593750
dropped:6 on 0
dropped:1 on 1
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12396.968750
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12406.586914
dropped:3 on 0
Distortion: 12389.845703
Distortion: 12347.066406
dropped:1 on 0
Distortion: 12288.967773
dropped:3 on 0
Distortion: 12218.187500
dropped:3 on 0
Distortion: 12139.184570
dropped:3 on 0
dropped:1 on 0
Final Distortion: 12059.138672
iter:15
Distortion: 15170.484375
dropped:3 on 0
dropped:2 on 0
dropped:4 on 0
dropped:4 on 0
Distortion: 14828.416016
dropped:3 on 0
dropped:1 on 0
dropped:7 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14545.664063
dropped:1 on 0
dropped:9 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14278.908203
dropped:5 on 0
dropped:3 on 0
dropped:3 on 0
Distortion: 14020.913086
dropped:2 on 0
dropped:1 on 0
Distortion: 13770.045898
dropped:1 on 0
Distortion: 13523.716797
dropped:1 on 0
Distortion: 13275.566406
dropped:2 on 0
Distortion: 13021.174805
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13101.675781
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13068.292969
dropped:2 on 0
dropped:1 on 0
Distortion: 13001.751953
dropped:1 on 0
Distortion: 12912.649414
dropped:2 on 0
Distortion: 12811.553711
dropped:2 on 0
Distortion: 12699.555664
dropped:2 on 0
Distortion: 12578.373047
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12464.491211
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12556.250000
dropped:1 on 0
dropped:1 on 0
Distortion: 12567.310547
dropped:1 on 0
Distortion: 12548.242188
dropped:1 on 0
Distortion: 12510.924805
dropped:3 on 0
Distortion: 12454.409180
dropped:4 on 0
Distortion: 12385.125000
Distortion: 12306.833008
dropped:2 on 0
Final Distortion: 12226.986328
iter:16
Distortion: 15314.971680
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:5 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 15003.496094
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
dropped:6 on 0
dropped:10 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14734.361328
dropped:1 on 0
dropped:3 on 0
dropped:6 on 0
dropped:7 on 0
dropped:1 on 0
Distortion: 14470.537109
dropped:1 on 0
dropped:4 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 14218.908203
dropped:2 on 0
dropped:1 on 0
Distortion: 13971.817383
dropped:3 on 0
Distortion: 13726.705078
dropped:2 on 0
dropped:1 on 3
Distortion: 13481.653320
dropped:3 on 0
Distortion: 13226.695313
dropped:9 on 0
dropped:2 on 1
dropped:1 on 2
dropped:1 on 0
dropped:6 on 0
dropped:2 on 0
dropped:5 on 0
dropped:5 on 0
dropped:2 on 0
Distortion: 13312.834961
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13282.134766
dropped:1 on 0
Distortion: 13213.393555
dropped:1 on 0
Distortion: 13128.201172
dropped:5 on 0
dropped:1 on 0
Distortion: 13025.557617
dropped:2 on 0
Distortion: 12913.598633
dropped:3 on 0
Distortion: 12792.239258
dropped:2 on 0
Distortion: 12676.717773
dropped:6 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12776.926758
dropped:2 on 0
Distortion: 12787.103516
dropped:1 on 0
Distortion: 12766.825195
dropped:2 on 0
dropped:1 on 1
Distortion: 12726.151367
dropped:1 on 0
dropped:1 on 1
Distortion: 12668.115234
Distortion: 12599.035156
dropped:1 on 0
Distortion: 12521.243164
dropped:2 on 0
Final Distortion: 12441.314453
iter:17
Distortion: 15050.011719
dropped:9 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:3 on 0
dropped:3 on 0
Distortion: 14742.867188
dropped:6 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:5 on 0
dropped:5 on 0
dropped:6 on 0
dropped:1 on 0
Distortion: 14471.616211
dropped:1 on 1
dropped:2 on 0
dropped:8 on 0
dropped:4 on 0
dropped:5 on 0
Distortion: 14211.741211
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13955.805664
dropped:1 on 0
dropped:1 on 0
Distortion: 13708.422852
dropped:1 on 0
Distortion: 13461.322266
dropped:1 on 0
dropped:1 on 1
Distortion: 13215.543945
dropped:1 on 0
Distortion: 12959.996094
dropped:6 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13043.512695
dropped:6 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13009.932617
dropped:1 on 0
Distortion: 12945.536133
dropped:2 on 0
dropped:1 on 0
Distortion: 12860.167969
dropped:1 on 0
Distortion: 12758.306641
dropped:2 on 0
dropped:3 on 1
Distortion: 12646.589844
dropped:1 on 0
Distortion: 12528.348633
dropped:2 on 0
Distortion: 12415.627930
dropped:6 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12519.740234
dropped:1 on 0
dropped:1 on 0
Distortion: 12530.305664
dropped:4 on 0
Distortion: 12516.216797
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12475.581055
dropped:1 on 0
Distortion: 12419.053711
dropped:5 on 0
dropped:1 on 1
Distortion: 12351.966797
dropped:6 on 0
Distortion: 12275.729492
dropped:2 on 0
Final Distortion: 12196.190430
iter:18
Distortion: 15316.878906
dropped:5 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:5 on 0
dropped:5 on 0
dropped:3 on 0
Distortion: 14984.623047
dropped:1 on 1
dropped:2 on 0
dropped:11 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14707.877930
dropped:1 on 0
dropped:8 on 0
dropped:8 on 0
dropped:1 on 0
Distortion: 14441.710938
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14182.466797
dropped:4 on 0
dropped:1 on 0
Distortion: 13930.462891
dropped:2 on 0
dropped:1 on 1
Distortion: 13681.910156
dropped:1 on 0
dropped:1 on 1
Distortion: 13436.872070
Distortion: 13183.347656
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13271.910156
dropped:1 on 0
dropped:1 on 0
Distortion: 13237.117188
dropped:4 on 0
dropped:1 on 2
Distortion: 13168.086914
dropped:4 on 0
Distortion: 13081.538086
dropped:1 on 0
Distortion: 12979.531250
dropped:3 on 0
Distortion: 12866.241211
dropped:1 on 0
Distortion: 12745.244141
dropped:3 on 0
Distortion: 12630.727539
dropped:6 on 0
dropped:2 on 1
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:3 on 0
Distortion: 12737.586914
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12747.035156
dropped:2 on 0
Distortion: 12728.505859
dropped:2 on 0
Distortion: 12685.319336
dropped:1 on 0
Distortion: 12627.036133
dropped:3 on 1
Distortion: 12558.238281
dropped:1 on 0
dropped:1 on 1
Distortion: 12480.623047
dropped:1 on 0
Final Distortion: 12400.767578
iter:19
Distortion: 15101.025391
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14792.011719
dropped:4 on 0
dropped:1 on 0
dropped:4 on 0
dropped:13 on 0
dropped:7 on 0
dropped:6 on 0
dropped:1 on 0
Distortion: 14521.826172
dropped:7 on 0
dropped:9 on 0
dropped:3 on 0
Distortion: 14257.961914
dropped:2 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 14004.993164
dropped:2 on 0
dropped:1 on 0
Distortion: 13760.221680
dropped:5 on 0
Distortion: 13512.489258
dropped:2 on 0
Distortion: 13267.915039
dropped:2 on 0
Distortion: 13011.896484
dropped:9 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13092.700195
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13059.028320
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 12997.693359
dropped:2 on 0
dropped:1 on 0
Distortion: 12915.317383
dropped:2 on 0
Distortion: 12813.527344
dropped:4 on 0
dropped:1 on 1
Distortion: 12701.858398
dropped:1 on 0
dropped:1 on 1
Distortion: 12582.454102
dropped:3 on 0
Distortion: 12468.970703
dropped:8 on 0
dropped:4 on 1
dropped:1 on 2
dropped:1 on 3
dropped:4 on 0
dropped:3 on 0
dropped:3 on 0
dropped:5 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 12580.514648
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12590.925781
dropped:4 on 0
dropped:1 on 0
Distortion: 12571.970703
dropped:2 on 0
Distortion: 12530.875000
dropped:2 on 0
Distortion: 12473.514648
dropped:3 on 0
Distortion: 12404.102539
dropped:2 on 0
Distortion: 12325.712891
dropped:1 on 1
Final Distortion: 12245.265625
iter:20
Distortion: 15103.078125
dropped:5 on 0
dropped:1 on 1
dropped:2 on 0
dropped:3 on 0
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14787.343750
dropped:5 on 0
dropped:1 on 0
dropped:4 on 0
dropped:12 on 0
dropped:14 on 0
dropped:3 on 0
Distortion: 14513.247070
dropped:3 on 0
dropped:2 on 0
dropped:12 on 0
dropped:7 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14248.135742
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 13992.030273
dropped:3 on 0
dropped:1 on 0
Distortion: 13743.208008
dropped:2 on 0
dropped:1 on 0
Distortion: 13495.983398
dropped:3 on 0
dropped:5 on 1
Distortion: 13252.674805
dropped:1 on 0
dropped:1 on 1
Distortion: 13000.124023
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13078.821289
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13048.784180
Distortion: 12985.302734
dropped:4 on 0
dropped:1 on 0
Distortion: 12899.513672
dropped:2 on 0
Distortion: 12800.064453
dropped:1 on 0
Distortion: 12686.694336
dropped:4 on 0
dropped:1 on 1
Distortion: 12567.360352
dropped:1 on 0
Distortion: 12452.958984
dropped:7 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
dropped:5 on 0
Distortion: 12559.913086
dropped:3 on 0
Distortion: 12571.373047
dropped:3 on 0
Distortion: 12552.478516
dropped:1 on 0
dropped:1 on 2
Distortion: 12511.159180
dropped:1 on 0
Distortion: 12452.107422
dropped:3 on 0
Distortion: 12383.155273
dropped:6 on 0
Distortion: 12306.603516
dropped:2 on 0
Final Distortion: 12227.233398
iter:21
Distortion: 14937.858398
dropped:7 on 0
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 14635.678711
dropped:5 on 0
dropped:1 on 0
dropped:4 on 0
dropped:15 on 0
dropped:13 on 0
dropped:2 on 0
Distortion: 14362.639648
dropped:2 on 0
dropped:3 on 0
dropped:8 on 0
dropped:6 on 0
dropped:2 on 0
Distortion: 14104.225586
dropped:2 on 0
dropped:5 on 0
dropped:6 on 0
dropped:2 on 0
Distortion: 13848.604492
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 13598.530273
dropped:2 on 0
dropped:1 on 2
dropped:1 on 0
Distortion: 13357.953125
dropped:7 on 0
dropped:1 on 2
Distortion: 13114.964844
dropped:2 on 0
dropped:1 on 1
Distortion: 12865.409180
dropped:3 on 0
dropped:2 on 1
dropped:1 on 6
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12956.567383
dropped:1 on 0
Distortion: 12920.601563
dropped:3 on 0
Distortion: 12853.820313
dropped:2 on 0
Distortion: 12770.377930
dropped:1 on 0
Distortion: 12671.411133
dropped:1 on 0
Distortion: 12562.645508
dropped:2 on 0
dropped:1 on 1
Distortion: 12444.216797
dropped:1 on 0
Distortion: 12331.246094
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12435.066406
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12449.350586
dropped:1 on 0
Distortion: 12424.189453
dropped:1 on 0
Distortion: 12385.718750
dropped:3 on 0
Distortion: 12328.189453
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12259.490234
dropped:4 on 0
dropped:1 on 1
Distortion: 12184.811523
dropped:1 on 1
Final Distortion: 12106.407227
iter:22
Distortion: 14617.405273
dropped:10 on 0
dropped:1 on 1
dropped:2 on 3
dropped:1 on 4
dropped:6 on 0
dropped:2 on 0
dropped:2 on 0
dropped:7 on 0
dropped:5 on 0
dropped:6 on 0
Distortion: 14314.539063
dropped:1 on 0
dropped:3 on 0
dropped:12 on 0
dropped:10 on 0
dropped:2 on 0
Distortion: 14048.034180
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:14 on 0
dropped:10 on 0
dropped:3 on 0
Distortion: 13788.008789
dropped:2 on 0
dropped:1 on 0
dropped:6 on 0
dropped:8 on 0
dropped:2 on 0
Distortion: 13533.528320
dropped:5 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
Distortion: 13285.730469
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13044.418945
dropped:2 on 0
Distortion: 12802.759766
dropped:2 on 0
dropped:1 on 1
Distortion: 12553.614258
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12632.247070
Distortion: 12593.531250
dropped:3 on 0
dropped:1 on 2
Distortion: 12532.021484
dropped:4 on 0
dropped:1 on 1
Distortion: 12450.616211
Distortion: 12352.256836
dropped:1 on 1
Distortion: 12243.497070
dropped:5 on 0
dropped:1 on 2
Distortion: 12128.045898
dropped:2 on 0
Distortion: 12018.509766
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12107.579102
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12120.573242
Distortion: 12104.089844
dropped:3 on 0
dropped:1 on 0
Distortion: 12065.405273
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12015.980469
dropped:4 on 0
Distortion: 11951.659180
dropped:4 on 0
dropped:1 on 1
Distortion: 11880.757813
dropped:1 on 4
Final Distortion: 11807.348633
iter:23
Distortion: 15197.368164
dropped:2 on 0
dropped:1 on 2
dropped:1 on 3
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:2 on 0
Distortion: 14871.690430
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:6 on 0
dropped:17 on 0
dropped:12 on 0
dropped:3 on 0
Distortion: 14598.328125
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
dropped:11 on 0
dropped:10 on 0
dropped:4 on 0
Distortion: 14329.840820
dropped:3 on 0
dropped:1 on 1
dropped:5 on 0
dropped:12 on 0
dropped:3 on 0
Distortion: 14069.967773
dropped:2 on 0
dropped:3 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13817.179688
dropped:2 on 0
dropped:1 on 0
Distortion: 13569.774414
dropped:2 on 0
dropped:1 on 1
Distortion: 13325.910156
dropped:2 on 0
Distortion: 13077.267578
dropped:7 on 0
dropped:1 on 1
dropped:1 on 5
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 13180.190430
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13147.670898
dropped:1 on 0
dropped:1 on 0
Distortion: 13083.599609
dropped:1 on 0
Distortion: 12993.817383
dropped:4 on 0
dropped:1 on 1
Distortion: 12892.355469
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12779.553711
dropped:3 on 0
Distortion: 12658.800781
dropped:3 on 0
Distortion: 12541.870117
dropped:7 on 0
dropped:1 on 1
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12640.279297
dropped:1 on 0
Distortion: 12650.227539
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12630.249023
dropped:3 on 0
dropped:1 on 0
Distortion: 12593.133789
dropped:1 on 0
Distortion: 12536.084961
dropped:1 on 0
Distortion: 12467.629883
dropped:3 on 0
dropped:1 on 1
Distortion: 12390.936523
dropped:1 on 0
dropped:1 on 1
Final Distortion: 12311.710938
iter:24
Distortion: 14804.159180
dropped:6 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:6 on 0
dropped:7 on 0
dropped:4 on 0
Distortion: 14484.403320
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:8 on 0
dropped:14 on 0
dropped:12 on 0
dropped:1 on 0
Distortion: 14211.590820
dropped:3 on 0
dropped:1 on 0
dropped:12 on 0
dropped:12 on 0
dropped:2 on 0
Distortion: 13951.184570
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:5 on 0
dropped:8 on 0
dropped:3 on 0
Distortion: 13696.654297
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13446.874023
dropped:2 on 0
dropped:2 on 1
dropped:2 on 0
dropped:1 on 0
Distortion: 13200.716797
dropped:4 on 0
dropped:1 on 1
Distortion: 12956.930664
dropped:3 on 0
Distortion: 12702.868164
dropped:5 on 0
dropped:1 on 4
dropped:2 on 0
dropped:3 on 0
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12781.729492
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12751.851563
dropped:4 on 0
dropped:1 on 0
Distortion: 12688.555664
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12603.514648
dropped:1 on 0
Distortion: 12501.094727
dropped:3 on 0
Distortion: 12391.275391
dropped:1 on 0
dropped:1 on 1
Distortion: 12274.715820
dropped:3 on 0
dropped:2 on 1
Distortion: 12162.513672
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12253.895508
dropped:1 on 0
dropped:1 on 0
Distortion: 12264.957031
dropped:4 on 0
dropped:1 on 0
Distortion: 12248.752930
dropped:2 on 0
Distortion: 12209.092773
dropped:1 on 0
Distortion: 12153.833008
dropped:2 on 0
dropped:1 on 1
Distortion: 12086.793945
dropped:2 on 0
dropped:1 on 1
Distortion: 12011.556641
dropped:1 on 0
Final Distortion: 11934.578125
iter:25
Distortion: 15097.603516
dropped:8 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
dropped:7 on 0
dropped:2 on 0
Distortion: 14792.074219
dropped:2 on 0
dropped:9 on 0
dropped:19 on 0
dropped:11 on 0
dropped:4 on 0
Distortion: 14525.007813
dropped:2 on 0
dropped:1 on 0
dropped:12 on 0
dropped:10 on 0
dropped:2 on 0
Distortion: 14261.757813
dropped:1 on 0
dropped:1 on 0
dropped:7 on 0
dropped:8 on 0
dropped:1 on 0
Distortion: 14002.989258
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 13752.901367
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13505.767578
dropped:2 on 0
dropped:1 on 1
Distortion: 13261.549805
dropped:7 on 0
Distortion: 13009.210938
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13093.623047
Distortion: 13058.096680
dropped:4 on 0
dropped:1 on 0
Distortion: 13000.171875
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12921.809570
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12821.222656
dropped:3 on 0
dropped:1 on 1
Distortion: 12711.208984
dropped:2 on 1
Distortion: 12593.426758
dropped:1 on 0
Distortion: 12479.035156
dropped:3 on 0
Distortion: 12571.716797
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12584.308594
dropped:2 on 0
dropped:1 on 0
Distortion: 12568.309570
dropped:3 on 0
Distortion: 12527.360352
dropped:1 on 0
dropped:1 on 1
Distortion: 12471.847656
dropped:1 on 0
dropped:1 on 1
Distortion: 12404.083008
dropped:2 on 0
Distortion: 12329.166992
dropped:4 on 0
Final Distortion: 12251.518555
iter:26
Distortion: 15013.284180
dropped:12 on 0
dropped:2 on 1
dropped:5 on 0
dropped:2 on 0
dropped:4 on 0
dropped:6 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14702.415039
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:5 on 0
dropped:14 on 0
dropped:14 on 0
dropped:2 on 0
Distortion: 14430.830078
dropped:1 on 0
dropped:4 on 0
dropped:16 on 0
dropped:11 on 0
dropped:6 on 0
Distortion: 14162.823242
dropped:2 on 0
dropped:2 on 0
dropped:8 on 0
dropped:10 on 0
dropped:2 on 0
Distortion: 13904.733398
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:5 on 0
Distortion: 13651.489258
dropped:3 on 0
dropped:1 on 1
dropped:2 on 0
Distortion: 13406.730469
dropped:2 on 0
Distortion: 13159.922852
dropped:3 on 0
Distortion: 12906.489258
dropped:6 on 0
dropped:1 on 2
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12991.856445
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12961.382813
dropped:5 on 0
dropped:1 on 0
Distortion: 12894.666016
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12811.110352
dropped:1 on 0
dropped:1 on 1
Distortion: 12715.740234
dropped:1 on 0
dropped:1 on 1
Distortion: 12605.041016
dropped:5 on 0
dropped:4 on 1
dropped:1 on 2
dropped:1 on 3
Distortion: 12485.839844
dropped:2 on 0
Distortion: 12371.018555
dropped:7 on 0
dropped:1 on 2
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12464.231445
dropped:3 on 0
dropped:1 on 0
Distortion: 12477.632813
dropped:3 on 0
Distortion: 12458.878906
dropped:2 on 0
dropped:1 on 0
Distortion: 12418.594727
dropped:1 on 0
Distortion: 12365.771484
dropped:3 on 0
dropped:1 on 1
Distortion: 12298.123047
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12222.923828
dropped:2 on 0
Final Distortion: 12143.408203
iter:27
Distortion: 14944.333008
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:4 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14642.179688
dropped:1 on 0
dropped:4 on 0
dropped:18 on 0
dropped:11 on 0
dropped:6 on 0
Distortion: 14371.687500
dropped:2 on 0
dropped:14 on 0
dropped:13 on 0
dropped:8 on 0
Distortion: 14106.652344
dropped:2 on 0
dropped:1 on 0
dropped:10 on 0
dropped:7 on 0
dropped:3 on 0
Distortion: 13848.608398
dropped:1 on 0
dropped:2 on 0
dropped:6 on 0
Distortion: 13595.538086
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13348.067383
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13105.107422
dropped:4 on 0
Distortion: 12848.808594
dropped:8 on 0
dropped:1 on 1
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12942.335938
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12910.573242
dropped:1 on 0
dropped:1 on 0
Distortion: 12846.384766
dropped:2 on 0
dropped:1 on 0
Distortion: 12762.237305
dropped:1 on 0
dropped:1 on 1
Distortion: 12665.906250
dropped:3 on 0
Distortion: 12556.140625
dropped:3 on 0
dropped:5 on 1
Distortion: 12437.203125
dropped:1 on 0
Distortion: 12320.437500
dropped:7 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:4 on 0
Distortion: 12428.382813
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12441.059570
dropped:1 on 0
Distortion: 12421.087891
dropped:4 on 0
Distortion: 12380.708984
dropped:2 on 0
Distortion: 12324.637695
dropped:4 on 0
Distortion: 12255.621094
dropped:5 on 0
Distortion: 12178.606445
dropped:2 on 0
Final Distortion: 12100.425781
iter:28
Distortion: 15482.410156
dropped:7 on 0
dropped:1 on 1
dropped:1 on 4
dropped:2 on 0
dropped:1 on 0
dropped:7 on 0
dropped:4 on 0
dropped:3 on 0
Distortion: 15161.592773
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:19 on 0
dropped:8 on 0
dropped:4 on 0
Distortion: 14878.917969
dropped:3 on 0
dropped:1 on 0
dropped:4 on 0
dropped:17 on 0
dropped:10 on 0
dropped:8 on 0
Distortion: 14598.970703
dropped:4 on 0
dropped:4 on 0
dropped:11 on 0
dropped:5 on 0
dropped:2 on 0
Distortion: 14333.271484
dropped:3 on 0
dropped:5 on 0
dropped:6 on 0
dropped:2 on 0
Distortion: 14072.260742
dropped:1 on 0
dropped:1 on 0
Distortion: 13820.583984
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13575.840820
dropped:5 on 0
dropped:1 on 0
Distortion: 13320.193359
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13421.354492
Distortion: 13385.944336
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13316.744141
dropped:2 on 0
Distortion: 13231.605469
dropped:3 on 0
dropped:1 on 0
Distortion: 13130.052734
dropped:5 on 0
dropped:1 on 0
Distortion: 13016.071289
dropped:2 on 0
dropped:1 on 2
dropped:1 on 3
Distortion: 12894.738281
dropped:1 on 0
Distortion: 12777.241211
dropped:2 on 0
Distortion: 12877.107422
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12891.865234
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12872.535156
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12833.094727
dropped:2 on 0
dropped:1 on 1
Distortion: 12775.349609
dropped:1 on 0
Distortion: 12707.376953
dropped:6 on 0
dropped:3 on 1
dropped:1 on 2
Distortion: 12628.454102
Final Distortion: 12545.417969
iter:29
Distortion: 15245.166016
dropped:5 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:5 on 0
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 14943.102539
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:12 on 0
dropped:22 on 0
dropped:10 on 0
dropped:3 on 0
Distortion: 14666.342773
dropped:1 on 0
dropped:4 on 0
dropped:14 on 0
dropped:10 on 0
dropped:7 on 0
Distortion: 14398.368164
dropped:4 on 0
dropped:1 on 0
dropped:2 on 0
dropped:12 on 0
dropped:11 on 0
dropped:2 on 0
Distortion: 14137.368164
dropped:1 on 0
dropped:1 on 1
dropped:3 on 0
dropped:9 on 0
dropped:5 on 0
Distortion: 13877.603516
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13626.654297
dropped:3 on 0
dropped:1 on 1
Distortion: 13377.065430
dropped:2 on 0
dropped:1 on 0
Distortion: 13119.298828
dropped:4 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13208.844727
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13179.592773
dropped:2 on 0
Distortion: 13117.038086
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13030.525391
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12923.533203
dropped:2 on 0
dropped:2 on 1
Distortion: 12812.628906
dropped:1 on 0
Distortion: 12690.665039
dropped:3 on 0
dropped:1 on 1
Distortion: 12573.362305
dropped:3 on 0
dropped:1 on 0
Distortion: 12663.687500
dropped:1 on 0
Distortion: 12674.954102
dropped:3 on 0
Distortion: 12656.230469
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12614.589844
dropped:1 on 0
Distortion: 12568.712891
Distortion: 12499.042969
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12421.636719
dropped:1 on 0
Final Distortion: 12340.674805
iter:30
Distortion: 15240.494141
dropped:8 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 14931.925781
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:9 on 0
dropped:21 on 0
dropped:18 on 0
dropped:6 on 0
Distortion: 14651.414063
dropped:2 on 0
dropped:1 on 0
dropped:4 on 0
dropped:11 on 0
dropped:14 on 0
dropped:6 on 0
Distortion: 14384.823242
dropped:1 on 0
dropped:1 on 1
dropped:2 on 0
dropped:12 on 0
dropped:14 on 0
dropped:7 on 0
Distortion: 14123.135742
dropped:3 on 0
dropped:1 on 0
dropped:7 on 0
dropped:7 on 0
dropped:5 on 0
Distortion: 13873.570313
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 13622.155273
dropped:6 on 0
dropped:2 on 1
dropped:1 on 3
dropped:1 on 5
Distortion: 13373.401367
dropped:3 on 0
Distortion: 13114.870117
dropped:6 on 0
dropped:3 on 1
dropped:2 on 2
dropped:4 on 0
dropped:3 on 0
dropped:2 on 0
dropped:4 on 0
dropped:4 on 0
Distortion: 13212.136719
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13179.364258
dropped:2 on 0
dropped:1 on 0
Distortion: 13115.802734
dropped:2 on 0
dropped:1 on 0
Distortion: 13031.273438
dropped:3 on 0
dropped:4 on 0
Distortion: 12932.162109
dropped:1 on 0
Distortion: 12817.095703
dropped:4 on 0
dropped:3 on 1
dropped:1 on 5
Distortion: 12693.724609
dropped:2 on 0
dropped:1 on 1
Distortion: 12575.387695
dropped:4 on 0
dropped:1 on 0
Distortion: 12678.299805
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12689.215820
dropped:1 on 0
Distortion: 12665.650391
dropped:2 on 0
dropped:1 on 0
Distortion: 12624.391602
dropped:1 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12567.519531
dropped:3 on 0
dropped:1 on 1
Distortion: 12500.275391
dropped:4 on 0
dropped:2 on 1
dropped:1 on 3
Distortion: 12421.405273
dropped:3 on 0
dropped:1 on 1
Final Distortion: 12338.998047
iter:31
Distortion: 15776.483398
dropped:8 on 0
dropped:5 on 1
dropped:1 on 2
dropped:6 on 0
dropped:1 on 0
dropped:2 on 0
dropped:5 on 0
dropped:6 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 14980.099609
dropped:2 on 0
dropped:3 on 0
dropped:20 on 0
dropped:16 on 0
dropped:3 on 0
Distortion: 14605.153320
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:20 on 0
dropped:11 on 0
dropped:6 on 0
Distortion: 14291.634766
dropped:1 on 0
dropped:2 on 0
dropped:8 on 0
dropped:12 on 0
dropped:6 on 0
Distortion: 14013.498047
dropped:3 on 0
dropped:2 on 1
dropped:1 on 3
dropped:5 on 0
dropped:13 on 0
dropped:3 on 0
Distortion: 13748.321289
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13489.038086
dropped:8 on 0
dropped:2 on 1
Distortion: 13237.757813
dropped:2 on 0
Distortion: 12975.255859
dropped:3 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 4
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:5 on 0
dropped:1 on 0
Distortion: 13059.151367
dropped:6 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13014.471680
Distortion: 12938.718750
dropped:1 on 0
dropped:1 on 1
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12854.184570
dropped:1 on 0
dropped:5 on 1
dropped:1 on 0
Distortion: 12754.699219
dropped:1 on 0
Distortion: 12636.040039
dropped:3 on 0
dropped:2 on 1
Distortion: 12508.606445
dropped:3 on 0
Distortion: 12387.084961
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12487.101563
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12501.783203
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12485.382813
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12445.708008
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12393.256836
dropped:2 on 0
dropped:1 on 1
Distortion: 12314.788086
dropped:3 on 0
dropped:1 on 1
Distortion: 12229.745117
dropped:2 on 0
Final Distortion: 12138.204102
iter:32
Distortion: 14931.787109
dropped:7 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:2 on 0
dropped:4 on 0
dropped:5 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14614.734375
dropped:1 on 0
dropped:2 on 0
dropped:8 on 0
dropped:25 on 0
dropped:17 on 0
dropped:7 on 0
Distortion: 14331.789063
dropped:2 on 0
dropped:2 on 0
dropped:15 on 0
dropped:15 on 0
dropped:8 on 0
Distortion: 14055.395508
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:15 on 0
dropped:13 on 0
dropped:6 on 0
Distortion: 13790.625000
dropped:4 on 0
dropped:3 on 1
dropped:1 on 2
dropped:9 on 0
dropped:17 on 0
dropped:4 on 0
Distortion: 13535.777344
dropped:1 on 0
dropped:2 on 0
Distortion: 13285.199219
dropped:7 on 0
dropped:1 on 1
dropped:1 on 3
Distortion: 13040.280273
dropped:4 on 0
Distortion: 12782.191406
dropped:9 on 0
dropped:1 on 1
dropped:5 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12866.459961
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12830.430664
dropped:1 on 0
Distortion: 12768.118164
dropped:1 on 0
Distortion: 12688.852539
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12588.192383
dropped:2 on 0
Distortion: 12475.806641
dropped:2 on 0
dropped:1 on 1
Distortion: 12355.408203
dropped:1 on 0
Distortion: 12237.614258
dropped:4 on 0
dropped:1 on 1
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12338.709961
dropped:2 on 0
Distortion: 12349.029297
dropped:3 on 0
Distortion: 12337.144531
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12303.063477
dropped:2 on 0
dropped:3 on 1
dropped:2 on 2
dropped:1 on 3
dropped:1 on 0
Distortion: 12253.227539
dropped:2 on 0
Distortion: 12184.050781
dropped:2 on 0
dropped:1 on 2
Distortion: 12104.416992
dropped:6 on 0
Final Distortion: 12019.195313
iter:33
Distortion: 14863.263672
dropped:6 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:4 on 0
dropped:6 on 0
dropped:4 on 0
dropped:5 on 0
Distortion: 14552.348633
dropped:2 on 0
dropped:1 on 0
dropped:7 on 0
dropped:21 on 0
dropped:17 on 0
dropped:6 on 0
Distortion: 14280.897461
dropped:3 on 0
dropped:2 on 0
dropped:15 on 0
dropped:12 on 0
dropped:4 on 0
Distortion: 14013.758789
dropped:1 on 0
dropped:1 on 1
dropped:12 on 0
dropped:18 on 0
dropped:5 on 0
dropped:1 on 0
Distortion: 13759.444336
dropped:1 on 0
dropped:2 on 1
dropped:4 on 0
dropped:17 on 0
dropped:4 on 0
Distortion: 13504.578125
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
Distortion: 13256.740234
dropped:2 on 0
dropped:2 on 1
Distortion: 13012.291992
dropped:1 on 0
Distortion: 12758.745117
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12848.383789
dropped:2 on 0
dropped:1 on 0
Distortion: 12814.495117
dropped:1 on 0
dropped:1 on 1
Distortion: 12757.498047
dropped:5 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12686.583008
dropped:4 on 0
dropped:3 on 1
Distortion: 12586.426758
dropped:4 on 0
Distortion: 12471.068359
dropped:2 on 0
dropped:1 on 2
Distortion: 12351.185547
dropped:2 on 0
Distortion: 12231.406250
dropped:6 on 0
dropped:1 on 1
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12347.249023
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12354.546875
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12344.374023
dropped:1 on 0
Distortion: 12309.613281
dropped:1 on 0
dropped:2 on 1
dropped:1 on 4
dropped:1 on 0
dropped:1 on 0
Distortion: 12258.608398
dropped:4 on 0
Distortion: 12187.049805
dropped:5 on 0
dropped:1 on 1
Distortion: 12105.057617
dropped:2 on 0
Final Distortion: 12016.918945
iter:34
Distortion: 15342.013672
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
dropped:4 on 0
dropped:8 on 0
dropped:5 on 0
dropped:2 on 0
Distortion: 15036.090820
dropped:4 on 0
dropped:1 on 0
dropped:6 on 0
dropped:21 on 0
dropped:17 on 0
dropped:7 on 0
Distortion: 14760.305664
dropped:2 on 0
dropped:7 on 0
dropped:16 on 0
dropped:25 on 0
dropped:2 on 0
Distortion: 14488.540039
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
dropped:15 on 0
dropped:21 on 0
dropped:7 on 0
dropped:1 on 0
Distortion: 14228.176758
dropped:1 on 0
dropped:2 on 1
dropped:1 on 0
dropped:2 on 0
dropped:6 on 0
dropped:19 on 0
dropped:6 on 0
Distortion: 13966.431641
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13715.276367
dropped:5 on 0
Distortion: 13465.463867
dropped:1 on 0
Distortion: 13207.786133
dropped:5 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13301.647461
dropped:2 on 0
dropped:1 on 0
Distortion: 13270.270508
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13209.822266
dropped:1 on 0
dropped:1 on 1
dropped:1 on 3
dropped:1 on 0
dropped:1 on 0
Distortion: 13132.450195
dropped:5 on 0
dropped:1 on 0
Distortion: 13031.763672
Distortion: 12917.995117
dropped:6 on 0
dropped:3 on 1
dropped:2 on 2
Distortion: 12795.051758
Distortion: 12672.975586
dropped:3 on 0
dropped:1 on 2
dropped:1 on 11
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12787.330078
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12804.212891
dropped:2 on 0
Distortion: 12784.148438
dropped:1 on 0
Distortion: 12755.424805
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12695.362305
dropped:1 on 0
dropped:1 on 0
Distortion: 12622.509766
dropped:3 on 0
Distortion: 12539.505859
dropped:2 on 0
dropped:1 on 1
Final Distortion: 12451.908203
iter:35
Distortion: 15148.972656
dropped:6 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:2 on 0
dropped:3 on 0
dropped:3 on 0
dropped:6 on 0
dropped:5 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 14839.382813
dropped:5 on 0
dropped:2 on 0
dropped:1 on 0
dropped:4 on 0
dropped:20 on 0
dropped:20 on 0
dropped:7 on 0
Distortion: 14564.251953
dropped:7 on 0
dropped:5 on 0
dropped:27 on 0
dropped:22 on 0
dropped:3 on 0
Distortion: 14298.203125
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:12 on 0
dropped:19 on 0
dropped:8 on 0
Distortion: 14037.423828
dropped:1 on 0
dropped:1 on 0
dropped:12 on 0
dropped:21 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13778.301758
dropped:3 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13529.952148
dropped:5 on 0
dropped:2 on 2
dropped:1 on 3
Distortion: 13282.598633
dropped:3 on 0
Distortion: 13027.467773
dropped:8 on 0
dropped:1 on 2
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13122.899414
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13088.226563
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13034.580078
dropped:2 on 0
dropped:1 on 0
Distortion: 12955.440430
Distortion: 12856.486328
dropped:2 on 0
Distortion: 12742.228516
dropped:4 on 0
dropped:1 on 1
dropped:1 on 4
Distortion: 12620.272461
dropped:1 on 0
Distortion: 12497.924805
dropped:10 on 0
dropped:4 on 0
dropped:4 on 0
dropped:5 on 0
dropped:3 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 12599.208008
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12613.252930
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12608.745117
dropped:2 on 0
Distortion: 12573.586914
dropped:1 on 0
dropped:1 on 0
Distortion: 12518.912109
dropped:2 on 0
dropped:1 on 0
Distortion: 12448.365234
dropped:2 on 0
dropped:3 on 1
Distortion: 12367.123047
dropped:4 on 0
Final Distortion: 12278.664063
iter:36
Distortion: 15137.853516
dropped:12 on 0
dropped:6 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
dropped:10 on 0
dropped:7 on 0
dropped:6 on 0
dropped:1 on 0
Distortion: 14843.498047
dropped:6 on 0
dropped:22 on 0
dropped:21 on 0
dropped:2 on 0
Distortion: 14569.758789
dropped:2 on 0
dropped:1 on 0
dropped:3 on 0
dropped:28 on 0
dropped:22 on 0
dropped:5 on 0
Distortion: 14310.041992
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:13 on 0
dropped:22 on 0
dropped:5 on 0
Distortion: 14049.627930
dropped:2 on 0
dropped:9 on 0
dropped:26 on 0
dropped:5 on 0
Distortion: 13786.503906
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13539.302734
dropped:5 on 0
dropped:1 on 1
Distortion: 13291.781250
dropped:3 on 0
dropped:1 on 0
Distortion: 13035.637695
dropped:5 on 0
dropped:1 on 3
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13130.904297
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13101.091797
dropped:2 on 0
dropped:1 on 1
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
Distortion: 13050.069336
dropped:1 on 0
dropped:1 on 1
Distortion: 12968.821289
dropped:1 on 0
Distortion: 12871.241211
dropped:1 on 1
dropped:1 on 0
Distortion: 12756.256836
dropped:4 on 0
dropped:2 on 1
dropped:1 on 13
Distortion: 12632.402344
dropped:3 on 0
Distortion: 12510.373047
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12624.468750
dropped:4 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12642.866211
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12642.690430
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12609.584961
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12552.340820
Distortion: 12475.798828
dropped:5 on 0
dropped:4 on 1
dropped:2 on 2
dropped:1 on 0
Distortion: 12388.272461
dropped:2 on 0
Final Distortion: 12296.387695
iter:37
Distortion: 15309.523438
dropped:4 on 0
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:5 on 0
dropped:3 on 0
Distortion: 14998.886719
dropped:1 on 0
dropped:1 on 0
dropped:8 on 0
dropped:22 on 0
dropped:19 on 0
dropped:5 on 0
dropped:1 on 0
Distortion: 14727.151367
dropped:4 on 0
dropped:1 on 1
dropped:6 on 0
dropped:27 on 0
dropped:25 on 0
dropped:7 on 0
Distortion: 14463.249023
dropped:5 on 0
dropped:19 on 0
dropped:23 on 0
dropped:5 on 0
Distortion: 14197.113281
dropped:1 on 0
dropped:1 on 0
dropped:10 on 0
dropped:26 on 0
dropped:4 on 0
Distortion: 13942.934570
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13691.245117
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 13442.281250
dropped:4 on 0
dropped:1 on 0
Distortion: 13186.579102
dropped:5 on 0
dropped:1 on 1
dropped:1 on 2
dropped:3 on 0
dropped:4 on 0
dropped:1 on 0
dropped:5 on 0
dropped:1 on 0
Distortion: 13288.205078
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13263.850586
dropped:2 on 0
dropped:1 on 1
Distortion: 13209.807617
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 13131.941406
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13030.249023
dropped:5 on 0
Distortion: 12913.572266
dropped:10 on 0
dropped:3 on 1
dropped:1 on 2
dropped:1 on 32
Distortion: 12787.385742
dropped:2 on 0
Distortion: 12661.373047
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12766.707031
dropped:1 on 0
dropped:1 on 0
Distortion: 12779.333984
dropped:4 on 0
dropped:1 on 0
Distortion: 12776.811523
dropped:1 on 0
dropped:1 on 2
dropped:1 on 0
dropped:1 on 0
Distortion: 12738.570313
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12676.878906
dropped:1 on 0
dropped:1 on 0
Distortion: 12603.148438
dropped:3 on 0
dropped:1 on 3
dropped:1 on 0
Distortion: 12518.875000
dropped:4 on 0
dropped:2 on 1
Final Distortion: 12429.976563
iter:38
Distortion: 15032.350586
dropped:4 on 0
dropped:2 on 0
dropped:5 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 14719.506836
dropped:1 on 0
dropped:1 on 0
dropped:8 on 0
dropped:24 on 0
dropped:23 on 0
dropped:6 on 0
Distortion: 14448.465820
dropped:5 on 0
dropped:1 on 0
dropped:7 on 0
dropped:21 on 0
dropped:24 on 0
dropped:9 on 0
Distortion: 14182.767578
dropped:3 on 0
dropped:1 on 0
dropped:3 on 0
dropped:16 on 0
dropped:24 on 0
dropped:9 on 0
Distortion: 13920.313477
dropped:10 on 0
dropped:25 on 0
dropped:5 on 0
Distortion: 13668.354492
dropped:1 on 0
dropped:3 on 0
Distortion: 13419.863281
dropped:5 on 0
dropped:2 on 1
dropped:1 on 2
dropped:1 on 0
Distortion: 13171.933594
dropped:6 on 0
dropped:1 on 1
Distortion: 12912.847656
dropped:6 on 0
dropped:2 on 1
dropped:4 on 0
dropped:3 on 0
dropped:4 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13010.610352
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12974.125977
dropped:1 on 0
dropped:1 on 0
Distortion: 12918.145508
dropped:2 on 0
dropped:1 on 1
dropped:1 on 3
dropped:1 on 0
dropped:1 on 0
Distortion: 12844.857422
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
Distortion: 12742.002930
dropped:5 on 0
dropped:1 on 2
Distortion: 12625.200195
dropped:3 on 0
dropped:5 on 1
dropped:1 on 2
dropped:1 on 5
dropped:1 on 0
dropped:1 on 0
Distortion: 12501.265625
Distortion: 12377.577148
dropped:7 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12483.468750
dropped:1 on 0
dropped:1 on 0
Distortion: 12496.412109
dropped:5 on 0
dropped:1 on 0
Distortion: 12497.447266
dropped:2 on 0
dropped:2 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12474.937500
dropped:1 on 0
dropped:1 on 0
Distortion: 12412.899414
dropped:6 on 0
dropped:3 on 1
Distortion: 12339.597656
dropped:6 on 0
dropped:1 on 5
dropped:1 on 0
Distortion: 12254.499023
Final Distortion: 12163.498047
iter:39
Distortion: 14873.153320
dropped:7 on 0
dropped:3 on 0
dropped:3 on 0
dropped:2 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 14561.451172
dropped:1 on 0
dropped:4 on 0
dropped:23 on 0
dropped:17 on 0
dropped:4 on 0
Distortion: 14288.000000
dropped:3 on 0
dropped:2 on 1
dropped:1 on 3
dropped:5 on 0
dropped:24 on 0
dropped:22 on 0
dropped:7 on 0
Distortion: 14014.793945
dropped:3 on 0
dropped:4 on 0
dropped:14 on 0
dropped:28 on 0
dropped:6 on 0
Distortion: 13758.458008
dropped:3 on 0
dropped:1 on 1
dropped:1 on 5
dropped:1 on 0
dropped:2 on 0
dropped:17 on 0
dropped:26 on 0
dropped:6 on 0
Distortion: 13494.752930
dropped:7 on 0
dropped:1 on 0
dropped:4 on 0
Distortion: 13243.344727
dropped:5 on 0
dropped:4 on 1
dropped:1 on 2
dropped:1 on 3
dropped:1 on 0
Distortion: 12995.065430
dropped:2 on 0
Distortion: 12737.836914
dropped:8 on 0
dropped:2 on 1
dropped:5 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:4 on 0
Distortion: 12827.797852
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12798.038086
dropped:4 on 0
dropped:1 on 0
Distortion: 12753.512695
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12683.745117
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 12584.947266
dropped:5 on 0
dropped:1 on 1
Distortion: 12469.150391
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
Distortion: 12346.096680
dropped:2 on 0
dropped:1 on 1
Distortion: 12223.620117
dropped:6 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12332.328125
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12345.417969
dropped:3 on 0
dropped:1 on 0
Distortion: 12358.208984
dropped:1 on 0
Distortion: 12324.264648
dropped:2 on 0
dropped:1 on 0
Distortion: 12264.016602
dropped:3 on 0
dropped:2 on 1
dropped:1 on 0
Distortion: 12189.059570
dropped:7 on 0
dropped:6 on 1
dropped:1 on 2
dropped:1 on 3
dropped:1 on 4
dropped:1 on 0
Distortion: 12100.936523
dropped:2 on 0
Final Distortion: 12009.555664
iter:40
Distortion: 15313.791016
dropped:9 on 0
dropped:1 on 1
dropped:3 on 0
dropped:1 on 0
dropped:4 on 0
dropped:3 on 0
dropped:7 on 0
dropped:7 on 0
Distortion: 14994.813477
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:22 on 0
dropped:15 on 0
dropped:5 on 0
Distortion: 14718.539063
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:30 on 0
dropped:24 on 0
dropped:5 on 0
Distortion: 14449.152344
dropped:1 on 0
dropped:2 on 1
dropped:1 on 0
dropped:2 on 0
dropped:22 on 0
dropped:36 on 0
dropped:11 on 0
Distortion: 14184.663086
dropped:1 on 0
dropped:14 on 0
dropped:29 on 0
dropped:8 on 0
Distortion: 13919.276367
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13665.512695
dropped:2 on 0
dropped:4 on 1
dropped:2 on 2
Distortion: 13418.446289
dropped:2 on 0
Distortion: 13165.655273
dropped:7 on 0
dropped:1 on 1
dropped:2 on 0
dropped:1 on 0
dropped:5 on 0
dropped:4 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 13270.450195
dropped:4 on 0
dropped:1 on 1
dropped:2 on 0
Distortion: 13240.264648
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 13189.224609
dropped:2 on 0
dropped:3 on 0
dropped:4 on 0
dropped:1 on 0
Distortion: 13105.030273
dropped:1 on 0
dropped:1 on 0
Distortion: 13000.383789
dropped:3 on 0
Distortion: 12880.362305
dropped:6 on 0
dropped:2 on 1
dropped:1 on 2
Distortion: 12754.534180
dropped:4 on 0
dropped:2 on 1
Distortion: 12629.142578
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12742.054688
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12759.785156
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12745.640625
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
Distortion: 12713.597656
dropped:5 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12656.011719
dropped:2 on 0
Distortion: 12578.554688
dropped:9 on 0
dropped:4 on 1
dropped:3 on 2
dropped:2 on 3
dropped:2 on 4
dropped:1 on 7
Distortion: 12490.747070
dropped:1 on 1
Final Distortion: 12397.447266
iter:41
Distortion: 14686.908203
dropped:9 on 0
dropped:2 on 1
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:7 on 0
dropped:11 on 0
dropped:11 on 0
dropped:2 on 0
Distortion: 14326.256836
dropped:1 on 0
dropped:7 on 0
dropped:24 on 0
dropped:23 on 0
dropped:10 on 0
Distortion: 14040.462891
dropped:5 on 0
dropped:2 on 1
dropped:2 on 0
dropped:5 on 0
dropped:28 on 0
dropped:23 on 0
dropped:13 on 0
Distortion: 13762.393555
dropped:3 on 0
dropped:1 on 1
dropped:2 on 0
dropped:29 on 0
dropped:35 on 0
dropped:8 on 0
Distortion: 13506.265625
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:13 on 0
dropped:31 on 0
dropped:12 on 0
Distortion: 13247.563477
dropped:4 on 0
dropped:2 on 1
dropped:1 on 0
dropped:2 on 0
Distortion: 12999.114258
dropped:15 on 0
dropped:5 on 1
dropped:4 on 2
dropped:2 on 3
dropped:1 on 0
Distortion: 12751.049805
Distortion: 12487.198242
dropped:5 on 0
dropped:3 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12577.610352
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12545.989258
dropped:3 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12499.761719
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 12424.230469
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
Distortion: 12319.434570
dropped:5 on 0
dropped:1 on 0
Distortion: 12201.185547
dropped:10 on 0
dropped:7 on 1
dropped:3 on 2
dropped:2 on 3
dropped:1 on 11
dropped:1 on 20
dropped:1 on 76
Distortion: 12077.718750
dropped:3 on 0
dropped:1 on 1
Distortion: 11955.559570
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12056.331055
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 12064.585938
dropped:1 on 0
dropped:3 on 1
dropped:1 on 2
dropped:2 on 0
Distortion: 12072.523438
dropped:3 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 12042.060547
dropped:4 on 0
dropped:4 on 0
Distortion: 11979.016602
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 11901.687500
dropped:10 on 0
dropped:1 on 1
dropped:2 on 2
dropped:1 on 4
dropped:1 on 6
dropped:1 on 0
Distortion: 11814.913086
dropped:2 on 0
dropped:2 on 1
Final Distortion: 11723.755859
iter:42
Distortion: 15361.482422
dropped:4 on 0
dropped:2 on 0
dropped:5 on 0
dropped:5 on 0
dropped:6 on 0
dropped:2 on 0
Distortion: 15054.940430
dropped:1 on 0
dropped:1 on 0
dropped:8 on 0
dropped:22 on 0
dropped:23 on 0
dropped:6 on 0
Distortion: 14777.488281
dropped:2 on 1
dropped:1 on 2
dropped:1 on 0
dropped:4 on 0
dropped:27 on 0
dropped:30 on 0
dropped:7 on 0
Distortion: 14496.571289
dropped:5 on 0
dropped:1 on 0
dropped:23 on 0
dropped:37 on 0
dropped:8 on 0
Distortion: 14228.297852
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:9 on 0
dropped:35 on 0
dropped:11 on 0
Distortion: 13964.273438
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13709.132813
dropped:9 on 0
dropped:3 on 1
dropped:1 on 2
dropped:1 on 0
Distortion: 13460.385742
dropped:2 on 0
dropped:1 on 1
Distortion: 13201.889648
dropped:5 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13297.269531
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13267.955078
dropped:3 on 0
dropped:1 on 1
dropped:1 on 2
Distortion: 13222.826172
dropped:5 on 0
dropped:1 on 0
dropped:2 on 0
Distortion: 13140.946289
dropped:4 on 0
dropped:1 on 1
dropped:1 on 0
dropped:1 on 0
Distortion: 13033.988281
dropped:2 on 0
Distortion: 12917.982422
dropped:6 on 0
dropped:4 on 1
dropped:1 on 10
Distortion: 12792.292969
dropped:5 on 0
Distortion: 12666.990234
dropped:5 on 0
dropped:1 on 1
dropped:1 on 6
dropped:2 on 0
dropped:2 on 0
dropped:3 on 0
dropped:2 on 0
dropped:2 on 0
dropped:2 on 0
Distortion: 12776.440430
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 12793.068359
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:3 on 0
Distortion: 12790.732422
dropped:2 on 0
dropped:2 on 1
dropped:1 on 4
dropped:1 on 0
dropped:5 on 0
dropped:3 on 0
Distortion: 12754.685547
dropped:1 on 0
Distortion: 12695.659180
dropped:2 on 0
dropped:1 on 0
Distortion: 12620.311523
dropped:8 on 0
dropped:3 on 1
dropped:3 on 2
dropped:2 on 3
dropped:1 on 6
dropped:1 on 9
dropped:1 on 82
Distortion: 12533.610352
dropped:1 on 0
Final Distortion: 12441.397461
iter:43
Distortion: 15411.681641
dropped:2 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:7 on 0
dropped:8 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 15106.864258
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
dropped:1 on 0
dropped:6 on 0
dropped:20 on 0
dropped:24 on 0
dropped:6 on 0
Distortion: 14840.885742
dropped:1 on 0
dropped:1 on 1
dropped:1 on 0
dropped:2 on 0
dropped:34 on 0
dropped:23 on 0
dropped:10 on 0
Distortion: 14569.579102
dropped:3 on 0
dropped:3 on 0
dropped:26 on 0
dropped:39 on 0
dropped:9 on 0
Distortion: 14302.142578
dropped:2 on 0
dropped:1 on 1
dropped:4 on 0
dropped:12 on 0
dropped:40 on 0
dropped:7 on 0
Distortion: 14039.480469
dropped:2 on 0
dropped:3 on 0
dropped:1 on 0
Distortion: 13787.760742
dropped:9 on 0
dropped:5 on 1
dropped:4 on 2
dropped:3 on 3
dropped:2 on 4
dropped:1 on 5
dropped:1 on 6
dropped:1 on 0
Distortion: 13539.781250
dropped:5 on 0
Distortion: 13281.687500
dropped:2 on 0
dropped:1 on 1
dropped:1 on 3
dropped:1 on 4
dropped:2 on 0
dropped:2 on 0
dropped:1 on 0
dropped:2 on 0
dropped:4 on 0
dropped:2 on 0
dropped:1 on 0
Distortion: 13368.581055
dropped:3 on 0
dropped:1 on 0
dropped:1 on 0
dropped:1 on 0
Distortion: 13351.546875
dropped:1 on 0
dropped:1 on 1


==> data/online_SIFT1B-256_8.txt <==
iter:2 distort:17581.087891
iter:3 distort:17406.187500
iter:4 distort:17405.511719
iter:5 distort:17346.953125
iter:6 distort:17564.492188
iter:7 distort:17330.296875
iter:8 distort:17541.931641
iter:9 distort:17538.642578
iter:10 distort:17548.001953
iter:11 distort:17345.921875
iter:12 distort:17646.710938
iter:13 distort:17290.738281
iter:14 distort:17687.388672
iter:15 distort:17606.966797
iter:16 distort:17605.003906
iter:17 distort:17511.470703
iter:18 distort:17403.753906
iter:19 distort:17588.916016
iter:20 distort:17730.896484
iter:21 distort:17663.380859
iter:22 distort:17606.041016
iter:23 distort:17507.507813
iter:24 distort:17645.257813
iter:25 distort:17722.912109
iter:26 distort:17478.746094
iter:27 distort:17424.552734
iter:28 distort:17356.886719
iter:29 distort:17444.523438
iter:30 distort:17550.257813
iter:31 distort:17446.773438
iter:32 distort:17558.648438
iter:33 distort:17498.345703
iter:34 distort:17544.871094
iter:35 distort:17475.949219
iter:36 distort:17425.968750
iter:37 distort:17457.876953
iter:38 distort:17353.597656
iter:39 distort:17646.869141
iter:40 distort:17617.599609
iter:41 distort:17492.507813
iter:42 distort:17814.242188
iter:43 distort:17532.300781
iter:44 distort:17526.837891
iter:45 distort:17405.988281
iter:46 distort:17633.958984
iter:47 distort:17575.666016
iter:48 distort:17650.929688
iter:49 distort:17735.277344
iter:50 distort:17714.019531
iter:51 distort:17681.423828
iter:52 distort:17518.966797
iter:53 distort:17670.759766
iter:54 distort:17492.203125
iter:55 distort:17571.103516
iter:56 distort:17496.039063
iter:57 distort:17320.724609
iter:58 distort:17667.587891
iter:59 distort:17512.408203
iter:60 distort:17724.111328
iter:61 distort:17636.884766
iter:62 distort:17557.535156
iter:63 distort:17632.710938
iter:64 distort:17578.757813
iter:65 distort:17512.302734
iter:66 distort:17464.003906
iter:67 distort:17565.363281
iter:68 distort:17704.425781
iter:69 distort:17587.941406
iter:70 distort:17535.626953
iter:71 distort:17405.582031
iter:72 distort:17683.419922
iter:73 distort:17573.744141
iter:74 distort:17505.111328
iter:75 distort:17665.404297
iter:76 distort:17642.275391
iter:77 distort:17653.503906
iter:78 distort:17598.884766
iter:79 distort:17407.839844
iter:80 distort:17543.451172
iter:81 distort:17666.984375
iter:82 distort:17672.640625
iter:83 distort:17745.302734
iter:84 distort:17774.816406
iter:85 distort:17587.566406
iter:86 distort:17572.707031
iter:87 distort:17469.439453
iter:88 distort:17474.205078
iter:89 distort:17390.880859
iter:90 distort:17602.173828
iter:91 distort:17589.292969
iter:92 distort:17546.662109
iter:93 distort:17554.632813
iter:94 distort:17625.333984
iter:95 distort:17619.634766
iter:96 distort:17682.894531
iter:97 distort:17526.783203
iter:98 distort:17878.441406
iter:99 distort:17623.644531
iter:100 distort:17688.363281
iter:101 distort:17570.894531
iter:102 distort:17700.781250
iter:103 distort:17708.015625
iter:104 distort:17643.917969
iter:105 distort:17456.259766
iter:106 distort:17363.865234
iter:107 distort:17687.011719
iter:108 distort:17719.525391
iter:109 distort:17648.869141
iter:110 distort:17726.355469
iter:111 distort:17597.964844
iter:112 distort:17521.882813
iter:113 distort:17519.607422
iter:114 distort:17478.107422
iter:115 distort:17652.871094
iter:116 distort:17596.146484
iter:117 distort:17565.708984
iter:118 distort:17502.728516
iter:119 distort:17596.691406
iter:120 distort:17437.736328
iter:121 distort:17741.767578
iter:122 distort:17700.830078
iter:123 distort:17591.617188
iter:124 distort:17432.214844
iter:125 distort:17700.933594
iter:126 distort:17441.156250
iter:127 distort:17583.353516
iter:128 distort:17749.646484
iter:129 distort:17648.740234
iter:130 distort:17495.470703
iter:131 distort:17518.039063
iter:132 distort:17618.001953
iter:133 distort:17540.980469
iter:134 distort:17610.927734
iter:135 distort:17480.498047
iter:136 distort:17508.335938
iter:137 distort:17558.326172
iter:138 distort:17547.599609
iter:139 distort:17646.515625
iter:140 distort:17567.451172
iter:141 distort:17553.296875
iter:142 distort:17580.025391
iter:143 distort:17470.150391
iter:144 distort:17492.279297
iter:145 distort:17551.279297
iter:146 distort:17595.705078
iter:147 distort:17566.933594
iter:148 distort:17649.554688
iter:149 distort:17476.242188
iter:150 distort:17556.591797
iter:151 distort:17559.296875
iter:152 distort:17585.119141
iter:153 distort:17698.951172
iter:154 distort:17666.417969
iter:155 distort:17469.126953
iter:156 distort:17687.044922
iter:157 distort:17731.835938
iter:158 distort:17562.888672
iter:159 distort:17573.429688
iter:160 distort:17575.330078
iter:161 distort:17410.527344
iter:162 distort:17497.693359
iter:163 distort:17551.306641
iter:164 distort:17449.580078
iter:165 distort:17379.876953
iter:166 distort:17476.939453
iter:167 distort:17445.152344
iter:168 distort:17608.554688
iter:169 distort:17585.656250
iter:170 distort:17571.484375
iter:171 distort:17728.017578
iter:172 distort:17740.316406
iter:173 distort:17543.529297
iter:174 distort:17496.498047
iter:175 distort:17544.246094
iter:176 distort:17493.634766
iter:177 distort:17523.341797
iter:178 distort:17577.394531
iter:179 distort:17634.144531
iter:180 distort:17572.046875
iter:181 distort:17574.289063
iter:182 distort:17625.970703
iter:183 distort:17808.582031
iter:184 distort:17492.460938
iter:185 distort:17667.486328
iter:186 distort:17572.125000
iter:187 distort:17417.107422
iter:188 distort:17661.277344
iter:189 distort:17527.898438
iter:190 distort:17622.380859
iter:191 distort:17525.595703
iter:192 distort:17577.988281
iter:193 distort:17602.091797
iter:194 distort:17535.046875
iter:195 distort:17637.652344
iter:196 distort:17626.136719
iter:197 distort:17561.150391
iter:198 distort:17569.888672
iter:199 distort:17509.011719
iter:200 distort:17498.025391
iter:201 distort:17617.091797
iter:202 distort:17422.511719
iter:203 distort:17426.390625
iter:204 distort:17627.683594
iter:205 distort:17636.521484
iter:206 distort:17694.507813
iter:207 distort:17665.519531
iter:208 distort:17658.617188
iter:209 distort:17678.732422
iter:210 distort:17504.351563
iter:211 distort:17587.101563
iter:212 distort:17549.644531
iter:213 distort:17633.125000
iter:214 distort:17534.472656
iter:215 distort:17613.449219
iter:216 distort:17494.041016
iter:217 distort:17656.177734
iter:218 distort:17631.269531
iter:219 distort:17645.326172
iter:220 distort:17545.931641
iter:221 distort:17615.716797
iter:222 distort:17574.158203
iter:223 distort:17689.710938
iter:224 distort:17478.798828
iter:225 distort:17679.119141
iter:226 distort:17606.431641
iter:227 distort:17488.707031
iter:228 distort:17581.726563
iter:229 distort:17511.468750
iter:230 distort:17480.140625
iter:231 distort:17448.714844
iter:232 distort:17585.757813
iter:233 distort:17515.253906
iter:234 distort:17514.658203
iter:235 distort:17486.761719
iter:236 distort:17538.490234
iter:237 distort:17607.412109
iter:238 distort:17622.849609
iter:239 distort:17547.835938
iter:240 distort:17427.054688
iter:241 distort:17532.488281
iter:242 distort:17606.000000
iter:243 distort:17553.658203
iter:244 distort:17581.185547
iter:245 distort:17571.302734
iter:246 distort:17423.992188
iter:247 distort:17546.394531
iter:248 distort:17440.275391
iter:249 distort:17415.943359
iter:250 distort:17531.632813
iter:251 distort:17561.804688
iter:252 distort:17532.822266
iter:253 distort:17506.748047
iter:254 distort:17552.714844
iter:255 distort:17542.824219
iter:256 distort:17473.277344
iter:257 distort:17480.029297
iter:258 distort:17527.496094
iter:259 distort:17695.695313
iter:260 distort:17669.078125
iter:261 distort:17628.726563
iter:262 distort:17562.289063
iter:263 distort:17714.732422
iter:264 distort:17852.484375
iter:265 distort:17576.986328
iter:266 distort:17540.091797
iter:267 distort:17566.351563
iter:268 distort:17686.011719
iter:269 distort:17394.544922
iter:270 distort:17484.181641
iter:271 distort:17478.099609
iter:272 distort:17461.511719
iter:273 distort:17541.925781
iter:274 distort:17595.355469
iter:275 distort:17623.599609
iter:276 distort:17650.998047
iter:277 distort:17517.833984
iter:278 distort:17532.255859
iter:279 distort:17635.970703
iter:280 distort:17550.802734
iter:281 distort:17608.759766
iter:282 distort:17537.511719
iter:283 distort:17563.955078
iter:284 distort:17792.888672
iter:285 distort:17598.769531
iter:286 distort:17523.960938
iter:287 distort:17577.476563
iter:288 distort:17567.566406
iter:289 distort:17704.341797
iter:290 distort:17678.076172
iter:291 distort:17650.046875
iter:292 distort:17598.214844
iter:293 distort:17602.462891
iter:294 distort:17534.003906
iter:295 distort:17714.044922
iter:296 distort:17652.935547
iter:297 distort:17666.068359
iter:298 distort:17630.224609
iter:299 distort:17659.859375
iter:300 distort:17585.365234
iter:301 distort:17525.712891
iter:302 distort:17553.699219
iter:303 distort:17582.976563
iter:304 distort:17578.271484
iter:305 distort:17581.990234
iter:306 distort:17713.025391
iter:307 distort:17524.703125
iter:308 distort:17673.919922
iter:309 distort:17581.105469
iter:310 distort:17566.216797
iter:311 distort:17482.414063
iter:312 distort:17587.031250
iter:313 distort:17545.216797
iter:314 distort:17542.710938
iter:315 distort:17530.611328
iter:316 distort:17613.859375
iter:317 distort:17516.914063
iter:318 distort:17685.121094
iter:319 distort:17711.625000
iter:320 distort:17494.474609
iter:321 distort:17569.978516
iter:322 distort:17642.654297
iter:323 distort:17630.597656
iter:324 distort:17741.167969
iter:325 distort:17645.818359
iter:326 distort:17548.619141
iter:327 distort:17624.974609
iter:328 distort:17500.843750
iter:329 distort:17508.343750
iter:330 distort:17662.259766
iter:331 distort:17626.107422
iter:332 distort:17614.572266
iter:333 distort:17609.994141
iter:334 distort:17472.878906
iter:335 distort:17609.300781
iter:336 distort:17475.480469
iter:337 distort:17627.960938
iter:338 distort:17655.718750
iter:339 distort:17504.228516
iter:340 distort:17774.890625
iter:341 distort:17524.466797
iter:342 distort:17567.775391
iter:343 distort:17529.791016
iter:344 distort:17609.583984
iter:345 distort:17523.898438
iter:346 distort:17742.501953
iter:347 distort:17610.861328
iter:348 distort:17516.730469
iter:349 distort:17661.726563
iter:350 distort:17415.626953
iter:351 distort:17463.958984
iter:352 distort:17436.572266
iter:353 distort:17508.806641
iter:354 distort:17643.763672
iter:355 distort:17619.447266
iter:356 distort:17672.191406
iter:357 distort:17604.003906
iter:358 distort:17608.632813
iter:359 distort:17547.755859
iter:360 distort:17521.339844
iter:361 distort:17759.361328
iter:362 distort:17452.482422
iter:363 distort:17606.865234
iter:364 distort:17533.675781
iter:365 distort:17659.054688
iter:366 distort:17539.058594
iter:367 distort:17593.695313
iter:368 distort:17472.605469
iter:369 distort:17621.914063
iter:370 distort:17563.287109
iter:371 distort:17656.871094
iter:372 distort:17674.619141
iter:373 distort:17652.191406
iter:374 distort:17414.693359
iter:375 distort:17595.244141
iter:376 distort:17561.853516
iter:377 distort:17472.416016
iter:378 distort:17649.310547
iter:379 distort:17690.730469
iter:380 distort:17706.197266
iter:381 distort:17521.781250
iter:382 distort:17660.447266
iter:383 distort:17664.121094
iter:384 distort:17479.570313
iter:385 distort:17584.380859
iter:386 distort:17955.066406
iter:387 distort:17592.974609
iter:388 distort:17643.525391
iter:389 distort:17537.310547
iter:390 distort:17722.406250
iter:391 distort:17680.333984
iter:392 distort:17382.605469
iter:393 distort:17736.662109
iter:394 distort:17502.632813
iter:395 distort:17547.417969
iter:396 distort:17630.435547
iter:397 distort:17571.957031
iter:398 distort:17552.599609
iter:399 distort:17599.373047
iter:400 distort:17558.683594
iter:401 distort:17570.304688
iter:402 distort:17681.791016
iter:403 distort:17514.433594
iter:404 distort:17564.123047
iter:405 distort:17533.480469
iter:406 distort:17606.603516
iter:407 distort:17596.912109
iter:408 distort:17660.574219
iter:409 distort:17536.777344
iter:410 distort:17364.416016
iter:411 distort:17511.164063
iter:412 distort:17683.830078
iter:413 distort:17552.501953
iter:414 distort:17399.849609
iter:415 distort:17497.953125
iter:416 distort:17392.630859
iter:417 distort:17676.486328
iter:418 distort:17575.515625
iter:419 distort:17586.152344
iter:420 distort:17552.923828
iter:421 distort:17592.455078
iter:422 distort:17587.123047
iter:423 distort:17577.767578
iter:424 distort:17375.234375
iter:425 distort:17638.417969
iter:426 distort:17720.429688
iter:427 distort:17659.839844
iter:428 distort:17602.097656
iter:429 distort:17682.869141
iter:430 distort:17447.126953
iter:431 distort:17519.222656
iter:432 distort:17553.488281
iter:433 distort:17547.322266
iter:434 distort:17552.888672
iter:435 distort:17453.203125
iter:436 distort:17674.980469
iter:437 distort:17470.734375
iter:438 distort:17735.818359
iter:439 distort:17519.373047
iter:440 distort:17689.164063
iter:441 distort:17587.175781
iter:442 distort:17466.607422
iter:443 distort:17553.412109
iter:444 distort:17638.736328
iter:445 distort:17720.916016
iter:446 distort:17569.837891
iter:447 distort:17708.257813
iter:448 distort:17450.218750
iter:449 distort:17542.605469
iter:450 distort:17650.996094
iter:451 distort:17559.882813
iter:452 distort:17567.666016
iter:453 distort:17735.892578
iter:454 distort:17637.347656
iter:455 distort:17466.437500
iter:456 distort:17638.664063
iter:457 distort:17537.691406
iter:458 distort:17686.548828
iter:459 distort:17613.730469
iter:460 distort:17665.466797
iter:461 distort:17594.568359
iter:462 distort:17564.753906
iter:463 distort:17681.853516
iter:464 distort:17382.439453
iter:465 distort:17774.224609
iter:466 distort:17807.052734
iter:467 distort:17633.986328
iter:468 distort:17581.531250
iter:469 distort:17355.250000
iter:470 distort:17540.773438
iter:471 distort:17584.861328
iter:472 distort:17630.830078
iter:473 distort:17750.207031
iter:474 distort:17544.337891
iter:475 distort:17570.058594
iter:476 distort:17592.716797
iter:477 distort:17686.562500
iter:478 distort:17484.943359
iter:479 distort:17671.757813
iter:480 distort:17484.576172
iter:481 distort:17584.082031
iter:482 distort:17562.851563
iter:483 distort:17333.158203
iter:484 distort:17562.003906
iter:485 distort:17538.539063
iter:486 distort:17633.478516
iter:487 distort:17593.574219
iter:488 distort:17640.775391
iter:489 distort:17583.906250
iter:490 distort:17532.228516
iter:491 distort:17611.462891
iter:492 distort:17628.746094
iter:493 distort:17577.421875
iter:494 distort:17410.060547
iter:495 distort:17767.546875
iter:496 distort:17660.804688
iter:497 distort:17717.904297
iter:498 distort:17579.214844
iter:499 distort:17504.142578
iter:500 distort:17564.308594
iter:501 distort:17738.505859
iter:502 distort:17741.853516
iter:503 distort:17678.796875
iter:504 distort:17576.751953
iter:505 distort:17530.367188
iter:506 distort:17623.224609
iter:507 distort:17567.613281
iter:508 distort:17482.306641
iter:509 distort:17713.146484
iter:510 distort:17497.480469
iter:511 distort:17562.537109
iter:512 distort:17662.142578
iter:513 distort:17847.947266
iter:514 distort:17627.843750
iter:515 distort:17447.271484
iter:516 distort:17652.011719
iter:517 distort:17726.363281
iter:518 distort:17521.705078
iter:519 distort:17559.066406
iter:520 distort:17589.882813
iter:521 distort:17525.767578
iter:522 distort:17433.460938
iter:523 distort:17303.572266
iter:524 distort:17564.044922
iter:525 distort:17535.162109
iter:526 distort:17666.380859
iter:527 distort:17770.302734
iter:528 distort:17672.750000
iter:529 distort:17540.294922
iter:530 distort:17439.648438
iter:531 distort:17505.111328
iter:532 distort:17569.550781
iter:533 distort:17793.593750
iter:534 distort:17463.621094
iter:535 distort:17709.326172
iter:536 distort:17648.308594
iter:537 distort:17694.857422
iter:538 distort:17531.468750
iter:539 distort:17621.787109
iter:540 distort:17591.615234
iter:541 distort:17527.263672
iter:542 distort:17765.867188
iter:543 distort:17761.873047
iter:544 distort:17445.457031
iter:545 distort:17540.330078
iter:546 distort:17548.382813
iter:547 distort:17667.501953
iter:548 distort:17629.527344
iter:549 distort:17581.669922
iter:550 distort:17673.974609
iter:551 distort:17738.798828
iter:552 distort:17421.509766
iter:553 distort:17556.119141
iter:554 distort:17724.425781
iter:555 distort:17576.640625
iter:556 distort:17690.351563
iter:557 distort:17582.416016
iter:558 distort:17499.451172
iter:559 distort:17516.546875
iter:560 distort:17641.308594
iter:561 distort:17466.273438
iter:562 distort:17570.744141
iter:563 distort:17741.820313
iter:564 distort:17523.564453
iter:565 distort:17417.414063
iter:566 distort:17597.097656
iter:567 distort:17671.492188
iter:568 distort:17545.640625
iter:569 distort:17587.125000
iter:570 distort:17496.919922
iter:571 distort:17430.208984
iter:572 distort:17648.634766
iter:573 distort:17651.074219
iter:574 distort:17416.259766
iter:575 distort:17461.468750
iter:576 distort:17477.015625
iter:577 distort:17524.162109
iter:578 distort:17617.632813
iter:579 distort:17615.205078
iter:580 distort:17818.300781
iter:581 distort:17721.011719
iter:582 distort:17461.164063
iter:583 distort:17468.562500
iter:584 distort:17585.371094
iter:585 distort:17596.064453
iter:586 distort:17769.730469
iter:587 distort:17627.388672
iter:588 distort:17532.031250
iter:589 distort:17775.021484
iter:590 distort:17843.546875
iter:591 distort:17683.886719
iter:592 distort:17642.197266
iter:593 distort:17518.132813
iter:594 distort:17594.974609
iter:595 distort:17716.203125
iter:596 distort:17524.306641
iter:597 distort:17667.705078
iter:598 distort:17761.558594
iter:599 distort:17623.343750
iter:600 distort:17573.810547
iter:601 distort:17750.667969
iter:602 distort:17717.005859
iter:603 distort:17710.359375
iter:604 distort:17667.914063
iter:605 distort:17682.179688
iter:606 distort:17821.699219
iter:607 distort:17835.242188
iter:608 distort:17788.705078
iter:609 distort:17711.033203
iter:610 distort:17928.097656
iter:611 distort:17809.595703
iter:612 distort:17746.453125
iter:613 distort:17735.041016
iter:614 distort:17742.222656
iter:615 distort:17839.625000
iter:616 distort:17793.718750
iter:617 distort:17796.042969
iter:618 distort:17943.664063
iter:619 distort:18078.244141
iter:620 distort:17729.138672
iter:621 distort:17718.626953
iter:622 distort:17651.103516
iter:623 distort:17761.080078
iter:624 distort:17752.302734
iter:625 distort:17541.166016
iter:626 distort:17872.107422
iter:627 distort:17715.048828
iter:628 distort:17700.466797
iter:629 distort:17695.488281
iter:630 distort:17541.976563
iter:631 distort:17613.316406
iter:632 distort:17700.035156
iter:633 distort:17835.144531
iter:634 distort:17901.810547
iter:635 distort:17785.078125
iter:636 distort:17646.984375
iter:637 distort:17673.240234
iter:638 distort:17692.371094
iter:639 distort:17796.621094
iter:640 distort:17729.599609
iter:641 distort:17846.505859
iter:642 distort:17476.119141
iter:643 distort:17628.974609
iter:644 distort:17837.187500
iter:645 distort:17580.369141
iter:646 distort:17436.050781
iter:647 distort:17674.833984
iter:648 distort:17690.662109
iter:649 distort:17480.251953
iter:650 distort:17640.771484
iter:651 distort:17775.505859
iter:652 distort:17669.199219
iter:653 distort:17715.015625
iter:654 distort:17711.675781
iter:655 distort:17859.843750
iter:656 distort:17718.779297
iter:657 distort:17776.667969
iter:658 distort:17774.236328
iter:659 distort:17658.085938
iter:660 distort:17698.785156
iter:661 distort:17864.587891
iter:662 distort:17743.751953
iter:663 distort:17759.203125
iter:664 distort:17953.546875
iter:665 distort:17847.496094
iter:666 distort:17831.417969
iter:667 distort:17771.533203
iter:668 distort:17777.585938
iter:669 distort:17685.253906
iter:670 distort:17793.214844
iter:671 distort:17736.541016
iter:672 distort:17843.281250
iter:673 distort:17915.343750
iter:674 distort:17956.867188
iter:675 distort:18023.468750
iter:676 distort:17650.562500
iter:677 distort:17857.392578
iter:678 distort:17833.513672
iter:679 distort:17815.404297
iter:680 distort:17795.921875
iter:681 distort:17637.380859
iter:682 distort:17593.664063
iter:683 distort:18005.263672
iter:684 distort:17778.265625
iter:685 distort:17747.318359
iter:686 distort:17856.261719
iter:687 distort:17725.119141
iter:688 distort:17656.039063
iter:689 distort:17715.763672
iter:690 distort:17575.808594
iter:691 distort:17598.906250
iter:692 distort:17657.775391
iter:693 distort:17515.224609
iter:694 distort:17610.679688
iter:695 distort:17499.849609
iter:696 distort:17716.222656
iter:697 distort:17706.978516
iter:698 distort:17426.535156
iter:699 distort:17494.179688
iter:700 distort:17623.816406
iter:701 distort:17756.380859
iter:702 distort:17585.189453
iter:703 distort:17219.011719
iter:704 distort:17758.285156
iter:705 distort:17436.062500
iter:706 distort:17492.132813
iter:707 distort:17563.638672
iter:708 distort:17614.246094
iter:709 distort:17786.937500
iter:710 distort:17735.384766
iter:711 distort:17350.269531
iter:712 distort:17647.931641
iter:713 distort:17636.218750
iter:714 distort:17702.865234
iter:715 distort:17659.785156
iter:716 distort:17392.058594
iter:717 distort:17660.771484
iter:718 distort:17595.630859
iter:719 distort:17549.359375
iter:720 distort:17576.734375
iter:721 distort:17583.933594
iter:722 distort:17421.669922
iter:723 distort:17669.074219
iter:724 distort:17636.044922
iter:725 distort:17718.554688
iter:726 distort:17649.556641
iter:727 distort:17330.074219
iter:728 distort:17573.710938
iter:729 distort:17571.654297
iter:730 distort:17601.220703
iter:731 distort:17762.074219
iter:732 distort:17418.748047
iter:733 distort:17459.750000
iter:734 distort:17520.892578
iter:735 distort:17508.570313
iter:736 distort:17485.634766
iter:737 distort:17532.003906
iter:738 distort:17752.191406
iter:739 distort:17515.414063
iter:740 distort:17650.240234
iter:741 distort:17481.919922
iter:742 distort:17594.000000
iter:743 distort:17649.953125
iter:744 distort:17712.492188
iter:745 distort:17657.644531
iter:746 distort:17605.529297
iter:747 distort:17677.728516
iter:748 distort:17429.089844
iter:749 distort:17588.242188
iter:750 distort:17626.804688
iter:751 distort:17651.056641
iter:752 distort:17655.953125
iter:753 distort:17542.564453
iter:754 distort:17478.525391
iter:755 distort:17476.906250
iter:756 distort:17767.531250
iter:757 distort:17493.365234
iter:758 distort:17504.113281
iter:759 distort:17534.927734
iter:760 distort:17753.457031
iter:761 distort:17676.685547
iter:762 distort:17509.162109
iter:763 distort:17670.757813
iter:764 distort:17752.441406
iter:765 distort:17740.408203
iter:766 distort:17563.343750
iter:767 distort:17631.755859
iter:768 distort:17706.220703
iter:769 distort:17526.021484
iter:770 distort:17564.777344
iter:771 distort:17610.095703
iter:772 distort:17599.113281
iter:773 distort:17611.599609
iter:774 distort:17571.781250
iter:775 distort:17460.222656
iter:776 distort:17522.416016
iter:777 distort:17531.951172
iter:778 distort:17705.132813
iter:779 distort:17625.445313
iter:780 distort:17634.652344
iter:781 distort:17548.904297
iter:782 distort:17687.789063
iter:783 distort:17446.212891
iter:784 distort:17443.947266
iter:785 distort:17684.720703
iter:786 distort:17541.503906
iter:787 distort:17633.968750
iter:788 distort:17548.509766
iter:789 distort:17596.525391
iter:790 distort:17467.835938
iter:791 distort:17578.925781
iter:792 distort:17469.384766
iter:793 distort:17806.802734
iter:794 distort:17524.972656
iter:795 distort:17522.701172
iter:796 distort:17501.953125
iter:797 distort:17457.326172
iter:798 distort:17676.085938
iter:799 distort:17455.160156
iter:800 distort:17497.705078
iter:801 distort:17494.083984
iter:802 distort:17653.658203
iter:803 distort:17662.501953
iter:804 distort:17615.757813
iter:805 distort:17603.484375
iter:806 distort:17890.060547
iter:807 distort:17757.578125
iter:808 distort:17541.677734
iter:809 distort:17470.738281
iter:810 distort:17579.134766
iter:811 distort:17515.458984
iter:812 distort:17417.972656
iter:813 distort:17622.773438
iter:814 distort:17422.046875
iter:815 distort:17520.837891
iter:816 distort:17587.900391
iter:817 distort:17684.876953
iter:818 distort:17475.654297
iter:819 distort:17503.830078
iter:820 distort:17550.728516
iter:821 distort:17548.185547
iter:822 distort:17632.386719
iter:823 distort:17606.945313
iter:824 distort:17600.617188
iter:825 distort:17636.974609
iter:826 distort:17557.166016
iter:827 distort:17512.509766
iter:828 distort:17543.312500
iter:829 distort:17486.193359
iter:830 distort:17730.031250
iter:831 distort:17548.611328
iter:832 distort:17558.835938
iter:833 distort:17527.560547
iter:834 distort:17558.664063
iter:835 distort:17614.335938
iter:836 distort:17572.984375
iter:837 distort:17590.083984
iter:838 distort:17557.972656
iter:839 distort:17474.474609
iter:840 distort:17613.378906
iter:841 distort:17520.621094
iter:842 distort:17535.541016
iter:843 distort:17448.562500
iter:844 distort:17512.882813
iter:845 distort:17524.328125
iter:846 distort:17572.357422
iter:847 distort:17704.460938
iter:848 distort:17459.250000
iter:849 distort:17634.443359
iter:850 distort:17742.208984
iter:851 distort:17575.345703
iter:852 distort:17701.962891
iter:853 distort:17547.718750
iter:854 distort:17504.759766
iter:855 distort:17614.974609
iter:856 distort:17495.316406
iter:857 distort:17549.894531
iter:858 distort:17611.689453
iter:859 distort:17690.910156
iter:860 distort:17624.085938
iter:861 distort:17521.134766
iter:862 distort:17443.312500
iter:863 distort:17574.453125
iter:864 distort:17612.927734
iter:865 distort:17506.009766
iter:866 distort:17468.644531
iter:867 distort:17331.824219
iter:868 distort:17542.835938
iter:869 distort:17604.056641
iter:870 distort:17528.839844
iter:871 distort:17473.669922
iter:872 distort:17561.029297
iter:873 distort:17575.720703
iter:874 distort:17531.363281
iter:875 distort:17488.814453
iter:876 distort:17487.619141
iter:877 distort:17506.224609
iter:878 distort:17557.582031
iter:879 distort:17779.927734
iter:880 distort:17544.785156
iter:881 distort:17574.162109
iter:882 distort:17548.816406
iter:883 distort:17403.126953
iter:884 distort:17548.845703
iter:885 distort:17694.888672
iter:886 distort:17468.197266
iter:887 distort:17727.615234
iter:888 distort:17584.195313
iter:889 distort:17569.699219
iter:890 distort:17565.751953
iter:891 distort:17474.566406
iter:892 distort:17562.765625
iter:893 distort:17579.462891
iter:894 distort:17604.515625
iter:895 distort:17372.300781
iter:896 distort:17545.146484
iter:897 distort:17631.175781
iter:898 distort:17603.787109
iter:899 distort:17569.097656
iter:900 distort:17566.281250
iter:901 distort:17652.191406
iter:902 distort:17294.392578
iter:903 distort:17531.660156
iter:904 distort:17614.095703
iter:905 distort:17518.662109
iter:906 distort:17392.630859
iter:907 distort:17304.724609
iter:908 distort:17451.632813
iter:909 distort:17410.990234
iter:910 distort:17694.958984
iter:911 distort:17481.007813
iter:912 distort:17595.580078
iter:913 distort:17500.746094
iter:914 distort:17612.056641
iter:915 distort:17475.009766
iter:916 distort:17469.177734
iter:917 distort:17668.537109
iter:918 distort:17636.425781
iter:919 distort:17528.404297
iter:920 distort:17571.912109
iter:921 distort:17391.960938
iter:922 distort:17497.685547
iter:923 distort:17609.644531
iter:924 distort:17398.345703
iter:925 distort:17688.818359
iter:926 distort:17619.322266
iter:927 distort:17701.183594
iter:928 distort:17606.707031
iter:929 distort:17409.945313
iter:930 distort:17724.517578
iter:931 distort:17376.394531
iter:932 distort:17414.623047
iter:933 distort:17485.714844
iter:934 distort:17433.046875
iter:935 distort:17504.394531
iter:936 distort:17609.976563
iter:937 distort:17570.808594
iter:938 distort:17443.015625
iter:939 distort:17468.693359
iter:940 distort:17617.013672
iter:941 distort:17598.568359
iter:942 distort:17590.322266
iter:943 distort:17282.970703
iter:944 distort:17571.837891
iter:945 distort:17619.621094
iter:946 distort:17555.589844
iter:947 distort:17567.896484
iter:948 distort:17711.128906
iter:949 distort:17622.089844
iter:950 distort:17459.609375
iter:951 distort:17562.578125
iter:952 distort:17653.251953
iter:953 distort:17681.375000
iter:954 distort:17474.050781
iter:955 distort:17485.869141
iter:956 distort:17597.025391
iter:957 distort:17409.810547
iter:958 distort:17626.357422
iter:959 distort:17701.146484
iter:960 distort:17452.562500
iter:961 distort:17800.480469
iter:962 distort:17591.628906
iter:963 distort:17730.240234
iter:964 distort:17524.244141
iter:965 distort:17628.681641
iter:966 distort:17667.277344
iter:967 distort:17509.167969
iter:968 distort:17495.007813
iter:969 distort:17669.582031
iter:970 distort:17597.068359
iter:971 distort:17497.054688
iter:972 distort:17517.623047
iter:973 distort:17541.507813
iter:974 distort:17589.759766
iter:975 distort:17367.869141
iter:976 distort:17733.509766
iter:977 distort:17583.820313
iter:978 distort:17625.740234
iter:979 distort:17459.656250
iter:980 distort:17572.470703
iter:981 distort:17605.083984
iter:982 distort:17599.406250
iter:983 distort:17611.455078
iter:984 distort:17553.998047
iter:985 distort:17628.351563
iter:986 distort:17577.373047
iter:987 distort:17388.785156
iter:988 distort:17430.468750
iter:989 distort:17541.808594
iter:990 distort:17643.763672
iter:991 distort:17448.402344
iter:992 distort:17635.875000
iter:993 distort:17651.992188
iter:994 distort:17535.398438
iter:995 distort:17394.388672
iter:996 distort:17497.642578
iter:997 distort:17464.710938
iter:998 distort:17530.767578
iter:999 distort:17614.248047

==> data/original/gist1m-training-aq.txt <==
4,16
subspace #: 1    distortion in this subspace: 1.075850e-01
subspace #: 2    distortion in this subspace: 1.347086e-01
subspace #: 3    distortion in this subspace: 1.105745e-01
subspace #: 4    distortion in this subspace: 1.102429e-01
subspace #: 5    distortion in this subspace: 1.149543e-01
subspace #: 6    distortion in this subspace: 1.295984e-01
subspace #: 7    distortion in this subspace: 1.420937e-01
subspace #: 8    distortion in this subspace: 1.270338e-01
total: 9.767910e-01
Warning: Rank deficient, rank = 2041, tol =  1.901214e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.743861
Elapsed time is 68.208908 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.497039e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.682526
Elapsed time is 120.919947 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.698932e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.659217
Elapsed time is 177.937095 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.748064e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647371
Elapsed time is 226.752680 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.811015e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.640831
Elapsed time is 281.503792 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.857534e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636443
Elapsed time is 334.411357 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.877365e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637691
Elapsed time is 382.568777 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.726170e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632269
Elapsed time is 440.077124 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.864083e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630716
Elapsed time is 487.234958 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.346229e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629621
Elapsed time is 537.141381 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.703102e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629822
Elapsed time is 591.877202 seconds.
Warning: Rank deficient, rank = 2040, tol =  6.064207e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644958
Elapsed time is 638.190567 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.577848e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628072
Elapsed time is 688.564408 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.179203e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.623247
Elapsed time is 741.368798 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.879259e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.619806
Elapsed time is 788.191762 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.583213e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.617242
Elapsed time is 843.100114 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.339933e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.615870
Elapsed time is 893.633848 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.105258e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.614493
Elapsed time is 940.790061 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.012152e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.613362
Elapsed time is 997.388202 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.936968e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.612842
Elapsed time is 1044.100746 seconds.
Distortion:0.6653894,64
subspace #: 1    distortion in this subspace: 1.076753e-01
subspace #: 2    distortion in this subspace: 1.346779e-01
subspace #: 3    distortion in this subspace: 1.105541e-01
subspace #: 4    distortion in this subspace: 1.102850e-01
subspace #: 5    distortion in this subspace: 1.149872e-01
subspace #: 6    distortion in this subspace: 1.294625e-01
subspace #: 7    distortion in this subspace: 1.420118e-01
subspace #: 8    distortion in this subspace: 1.269960e-01
total: 9.766497e-01
Warning: Rank deficient, rank = 2041, tol =  1.851966e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.753481
Elapsed time is 68.813132 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.476670e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.689862
Elapsed time is 122.381732 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.377828e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.667330
Elapsed time is 175.590800 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.496434e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.661757
Elapsed time is 222.775739 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.788352e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.664030
Elapsed time is 280.263480 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.819845e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.654612
Elapsed time is 327.797359 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.340045e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.660721
Elapsed time is 374.529362 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.467919e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645936
Elapsed time is 428.244186 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.636254e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.640982
Elapsed time is 473.244975 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.685848e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.661078
Elapsed time is 520.988116 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.691725e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.657776
Elapsed time is 573.746786 seconds.
Warning: Rank deficient, rank = 2041, tol =  9.105055e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.678359
Elapsed time is 615.530475 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.430078e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.678046
Elapsed time is 656.120175 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.925312e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.669525
Elapsed time is 696.881209 seconds.
Warning: Rank deficient, rank = 2040, tol =  1.097773e-07. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.698285
Elapsed time is 737.213730 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.545015e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.653270
Elapsed time is 778.628963 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.012778e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.657058
Elapsed time is 820.523492 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.763482e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.650159
Elapsed time is 861.990045 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.452090e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645693
Elapsed time is 903.961807 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.215882e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644303
Elapsed time is 945.155169 seconds.
Distortion:0.6922844,256
subspace #: 1    distortion in this subspace: 1.076916e-01
subspace #: 2    distortion in this subspace: 1.348670e-01
subspace #: 3    distortion in this subspace: 1.107001e-01
subspace #: 4    distortion in this subspace: 1.102163e-01
subspace #: 5    distortion in this subspace: 1.149577e-01
subspace #: 6    distortion in this subspace: 1.295719e-01
subspace #: 7    distortion in this subspace: 1.419912e-01
subspace #: 8    distortion in this subspace: 1.270623e-01
total: 9.770582e-01
Warning: Rank deficient, rank = 2041, tol =  1.889838e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.747884
Elapsed time is 65.405239 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.053909e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.689457
Elapsed time is 112.002322 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.328324e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.674517
Elapsed time is 158.398772 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.826571e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.655426
Elapsed time is 204.314230 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.659209e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644124
Elapsed time is 251.111292 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.726604e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645443
Elapsed time is 297.735538 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.976986e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638219
Elapsed time is 344.539612 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.041152e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644127
Elapsed time is 400.124201 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.788884e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.655375
Elapsed time is 449.373445 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.720362e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647039
Elapsed time is 495.679430 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.678743e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641031
Elapsed time is 550.922867 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.645918e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636774
Elapsed time is 596.655008 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.591455e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634708
Elapsed time is 644.833867 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.475282e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642812
Elapsed time is 698.929122 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.527918e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637560
Elapsed time is 743.816434 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.495313e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644459
Elapsed time is 791.865073 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.467963e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644389
Elapsed time is 842.999488 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.199190e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637257
Elapsed time is 887.183774 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.141793e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642883
Elapsed time is 934.771219 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.444815e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638973
Elapsed time is 985.190071 seconds.
Distortion:0.6894344,1024
subspace #: 1    distortion in this subspace: 1.075382e-01
subspace #: 2    distortion in this subspace: 1.346449e-01
subspace #: 3    distortion in this subspace: 1.106643e-01
subspace #: 4    distortion in this subspace: 1.102370e-01
subspace #: 5    distortion in this subspace: 1.149683e-01
subspace #: 6    distortion in this subspace: 1.294780e-01
subspace #: 7    distortion in this subspace: 1.419772e-01
subspace #: 8    distortion in this subspace: 1.269969e-01
total: 9.765049e-01
Warning: Rank deficient, rank = 2041, tol =  1.824031e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.752937
Elapsed time is 74.479427 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.512995e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.695032
Elapsed time is 123.542626 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.694778e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.668458
Elapsed time is 181.953222 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.217526e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656895
Elapsed time is 229.810444 seconds.
Warning: Rank deficient, rank = 2040, tol =  5.667702e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.689276
Elapsed time is 280.760209 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.700680e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.655366
Elapsed time is 335.125737 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.743953e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643048
Elapsed time is 382.432117 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.539992e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636174
Elapsed time is 435.572096 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.411044e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631037
Elapsed time is 489.007177 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.299760e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.626700
Elapsed time is 536.958808 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.196789e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.623614
Elapsed time is 593.951430 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.102756e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.620853
Elapsed time is 642.485371 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.036647e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.618316
Elapsed time is 692.318152 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.970990e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.616402
Elapsed time is 749.015775 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.883394e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.614470
Elapsed time is 797.057125 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.819404e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.618072
Elapsed time is 849.696126 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.764703e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.612314
Elapsed time is 903.939272 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.709472e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.611351
Elapsed time is 950.482523 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.658462e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.608615
Elapsed time is 996.814992 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.609861e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.613752
Elapsed time is 1043.150918 seconds.
Distortion:0.6646578,16
subspace #: 1    distortion in this subspace: 1.075190e-01
subspace #: 2    distortion in this subspace: 1.347225e-01
subspace #: 3    distortion in this subspace: 1.105810e-01
subspace #: 4    distortion in this subspace: 1.101983e-01
subspace #: 5    distortion in this subspace: 1.149640e-01
subspace #: 6    distortion in this subspace: 1.295353e-01
subspace #: 7    distortion in this subspace: 1.420251e-01
subspace #: 8    distortion in this subspace: 1.270398e-01
total: 9.765849e-01
Warning: Rank deficient, rank = 2041, tol =  1.941829e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.744103
Elapsed time is 66.257210 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.309779e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.680322
Elapsed time is 113.564554 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.608685e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.659241
Elapsed time is 159.865189 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.665156e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.649458
Elapsed time is 206.050685 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.677906e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.649545
Elapsed time is 250.958015 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.966038e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656772
Elapsed time is 296.433732 seconds.
Warning: Rank deficient, rank = 2039, tol =  4.387703e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.660739
Elapsed time is 342.696741 seconds.
Warning: Rank deficient, rank = 2040, tol =  3.754597e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634073
Elapsed time is 388.894636 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.548174e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.623769
Elapsed time is 434.919189 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.579868e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636750
Elapsed time is 480.501906 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.498042e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628393
Elapsed time is 526.202952 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.293000e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.626529
Elapsed time is 572.233043 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.175201e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.623709
Elapsed time is 617.997773 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.249997e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.614582
Elapsed time is 663.686427 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.194547e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.612838
Elapsed time is 709.204364 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.137462e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.611395
Elapsed time is 754.788053 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.123685e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.611530
Elapsed time is 800.208338 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.109517e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.612305
Elapsed time is 846.298619 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.136807e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.614509
Elapsed time is 892.216873 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.216650e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.616087
Elapsed time is 937.949423 seconds.
Distortion:0.6662088,64
subspace #: 1    distortion in this subspace: 1.076275e-01
subspace #: 2    distortion in this subspace: 1.347508e-01
subspace #: 3    distortion in this subspace: 1.106713e-01
subspace #: 4    distortion in this subspace: 1.102246e-01
subspace #: 5    distortion in this subspace: 1.148735e-01
subspace #: 6    distortion in this subspace: 1.294722e-01
subspace #: 7    distortion in this subspace: 1.419868e-01
subspace #: 8    distortion in this subspace: 1.270498e-01
total: 9.766566e-01
Warning: Rank deficient, rank = 2041, tol =  1.870723e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.744330
Elapsed time is 65.929803 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.567512e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.694177
Elapsed time is 113.479896 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.720529e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.671874
Elapsed time is 160.294136 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.949988e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.657011
Elapsed time is 206.745651 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.026459e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.660614
Elapsed time is 253.065551 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.713551e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.659931
Elapsed time is 299.170275 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.413796e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.648872
Elapsed time is 344.631788 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.573797e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642843
Elapsed time is 389.598592 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.493071e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.653500
Elapsed time is 434.142736 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.474835e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644598
Elapsed time is 478.636493 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.188952e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647762
Elapsed time is 523.237523 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.197523e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.640838
Elapsed time is 568.003230 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.969697e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638303
Elapsed time is 613.915594 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.958817e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635618
Elapsed time is 660.066463 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.092230e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635564
Elapsed time is 704.660982 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.139137e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638339
Elapsed time is 748.474191 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.039445e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635140
Elapsed time is 792.355327 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.061248e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639794
Elapsed time is 835.416299 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.201924e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641081
Elapsed time is 878.190811 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.955963e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646975
Elapsed time is 921.306134 seconds.
Distortion:0.6894738,256
subspace #: 1    distortion in this subspace: 1.075087e-01
subspace #: 2    distortion in this subspace: 1.347805e-01
subspace #: 3    distortion in this subspace: 1.106074e-01
subspace #: 4    distortion in this subspace: 1.102348e-01
subspace #: 5    distortion in this subspace: 1.149215e-01
subspace #: 6    distortion in this subspace: 1.294382e-01
subspace #: 7    distortion in this subspace: 1.419271e-01
subspace #: 8    distortion in this subspace: 1.271047e-01
total: 9.765229e-01
Warning: Rank deficient, rank = 2041, tol =  1.943415e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.756775
Elapsed time is 66.432226 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.237758e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.687969
Elapsed time is 113.113048 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.208954e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.666348
Elapsed time is 159.866743 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.762170e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.653519
Elapsed time is 206.742791 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.031806e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.649611
Elapsed time is 252.692106 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.240175e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638802
Elapsed time is 298.319444 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.267780e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639349
Elapsed time is 343.775921 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.333886e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635823
Elapsed time is 389.251333 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.401484e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633066
Elapsed time is 434.339306 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.387875e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.627492
Elapsed time is 479.265226 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.464206e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.625509
Elapsed time is 523.500040 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.464068e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.626330
Elapsed time is 568.873787 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.448368e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.626235
Elapsed time is 614.844728 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.563968e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.625447
Elapsed time is 660.887661 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.595940e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.625174
Elapsed time is 706.864996 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.571431e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630504
Elapsed time is 752.847499 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.314819e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629072
Elapsed time is 798.953597 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.256185e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.623302
Elapsed time is 845.445378 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.213320e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.621752
Elapsed time is 892.020203 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.059789e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631410
Elapsed time is 938.938374 seconds.
Distortion:0.6785128,1024
subspace #: 1    distortion in this subspace: 1.076510e-01
subspace #: 2    distortion in this subspace: 1.347298e-01
subspace #: 3    distortion in this subspace: 1.106237e-01
subspace #: 4    distortion in this subspace: 1.101421e-01
subspace #: 5    distortion in this subspace: 1.149361e-01
subspace #: 6    distortion in this subspace: 1.294606e-01
subspace #: 7    distortion in this subspace: 1.419495e-01
subspace #: 8    distortion in this subspace: 1.270265e-01
total: 9.765193e-01
Warning: Rank deficient, rank = 2041, tol =  1.961822e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.752346
Elapsed time is 67.863421 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.360904e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.692039
Elapsed time is 116.824570 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.558289e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.670376
Elapsed time is 165.140330 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.789443e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.655642
Elapsed time is 213.319013 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.963483e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.649970
Elapsed time is 261.305674 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.346790e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.653254
Elapsed time is 308.605276 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.169081e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.648645
Elapsed time is 355.020746 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.508938e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645472
Elapsed time is 401.283726 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.754904e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.669054
Elapsed time is 447.183409 seconds.
Warning: Rank deficient, rank = 2039, tol =  6.089723e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.691785
Elapsed time is 492.898959 seconds.
Warning: Rank deficient, rank = 2040, tol =  5.361573e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.654678
Elapsed time is 536.726533 seconds.
Warning: Rank deficient, rank = 2040, tol =  5.034221e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643419
Elapsed time is 580.587800 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.669337e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642271
Elapsed time is 624.965013 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.743736e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638878
Elapsed time is 669.290865 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.754548e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635044
Elapsed time is 713.583669 seconds.
Warning: Rank deficient, rank = 2039, tol =  4.674172e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636308
Elapsed time is 758.075895 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.473917e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631155
Elapsed time is 802.805885 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.378800e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635016
Elapsed time is 847.382724 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.334251e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630042
Elapsed time is 892.290448 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.313828e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628380
Elapsed time is 935.232663 seconds.
Distortion:0.67892516,16
subspace #: 1    distortion in this subspace: 1.076797e-01
subspace #: 2    distortion in this subspace: 1.347143e-01
subspace #: 3    distortion in this subspace: 1.105667e-01
subspace #: 4    distortion in this subspace: 1.102201e-01
subspace #: 5    distortion in this subspace: 1.150060e-01
subspace #: 6    distortion in this subspace: 1.295438e-01
subspace #: 7    distortion in this subspace: 1.420610e-01
subspace #: 8    distortion in this subspace: 1.270101e-01
total: 9.768018e-01
Warning: Rank deficient, rank = 2041, tol =  1.863022e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.741603
Elapsed time is 65.506623 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.385562e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.692407
Elapsed time is 112.626348 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.364472e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.673192
Elapsed time is 159.145606 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.759728e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.674568
Elapsed time is 205.156256 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.855842e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656795
Elapsed time is 250.833122 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.751091e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.648059
Elapsed time is 296.232977 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.600656e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642669
Elapsed time is 341.236179 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.485150e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639655
Elapsed time is 385.991122 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.532521e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637446
Elapsed time is 430.417455 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.505024e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637214
Elapsed time is 474.420535 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.556022e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637737
Elapsed time is 519.562609 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.628694e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638468
Elapsed time is 564.302804 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.706574e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.648709
Elapsed time is 608.768673 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.595520e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.661025
Elapsed time is 653.063768 seconds.
Warning: Rank deficient, rank = 2040, tol =  5.992322e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645289
Elapsed time is 697.210168 seconds.
Warning: Rank deficient, rank = 2040, tol =  6.278196e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646176
Elapsed time is 740.206467 seconds.
Warning: Rank deficient, rank = 2040, tol =  6.629513e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644935
Elapsed time is 782.109604 seconds.
Warning: Rank deficient, rank = 2040, tol =  6.901952e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644924
Elapsed time is 823.864754 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.164181e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645914
Elapsed time is 865.355881 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.522311e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642058
Elapsed time is 906.409206 seconds.
Distortion:0.69181416,64
subspace #: 1    distortion in this subspace: 1.074252e-01
subspace #: 2    distortion in this subspace: 1.348229e-01
subspace #: 3    distortion in this subspace: 1.105488e-01
subspace #: 4    distortion in this subspace: 1.101214e-01
subspace #: 5    distortion in this subspace: 1.149522e-01
subspace #: 6    distortion in this subspace: 1.294877e-01
subspace #: 7    distortion in this subspace: 1.419914e-01
subspace #: 8    distortion in this subspace: 1.270654e-01
total: 9.764152e-01
Warning: Rank deficient, rank = 2041, tol =  2.010933e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.753902
Elapsed time is 65.598570 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.051122e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.708926
Elapsed time is 112.270284 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.893430e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.670420
Elapsed time is 157.899024 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.919710e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.655437
Elapsed time is 204.680573 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.291920e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643892
Elapsed time is 250.262747 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.640810e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637622
Elapsed time is 295.857608 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.788390e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634038
Elapsed time is 341.257026 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.891678e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631760
Elapsed time is 387.849081 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.991532e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630282
Elapsed time is 432.973776 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.075335e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629797
Elapsed time is 479.416655 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.089834e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630261
Elapsed time is 526.886256 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.140923e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631580
Elapsed time is 572.390910 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.187364e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635814
Elapsed time is 617.540453 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.157297e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636819
Elapsed time is 662.515660 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.017773e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631279
Elapsed time is 707.485747 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.818276e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632003
Elapsed time is 752.045920 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.219695e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629428
Elapsed time is 796.862275 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.139266e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628866
Elapsed time is 841.103660 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.069285e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629383
Elapsed time is 885.490044 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.989751e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630245
Elapsed time is 929.747003 seconds.
Distortion:0.68447116,256
subspace #: 1    distortion in this subspace: 1.075800e-01
subspace #: 2    distortion in this subspace: 1.348423e-01
subspace #: 3    distortion in this subspace: 1.104591e-01
subspace #: 4    distortion in this subspace: 1.101772e-01
subspace #: 5    distortion in this subspace: 1.150330e-01
subspace #: 6    distortion in this subspace: 1.294884e-01
subspace #: 7    distortion in this subspace: 1.420661e-01
subspace #: 8    distortion in this subspace: 1.270735e-01
total: 9.767196e-01
Warning: Rank deficient, rank = 2041, tol =  1.940771e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.752849
Elapsed time is 66.703593 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.438725e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.700611
Elapsed time is 113.661447 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.824783e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.673539
Elapsed time is 160.312789 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.883196e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.658513
Elapsed time is 206.405076 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.978768e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.652092
Elapsed time is 251.928470 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.034160e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.652261
Elapsed time is 296.894953 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.619301e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.653282
Elapsed time is 342.936591 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.530332e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646386
Elapsed time is 387.782138 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.432920e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637865
Elapsed time is 433.911120 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.536271e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634627
Elapsed time is 479.610732 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.576191e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632990
Elapsed time is 525.593979 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.626971e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632462
Elapsed time is 571.378759 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.629525e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632383
Elapsed time is 617.358509 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.714794e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633470
Elapsed time is 663.279065 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.850290e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639500
Elapsed time is 708.381837 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.685791e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636991
Elapsed time is 753.462794 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.598980e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630973
Elapsed time is 797.379615 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.549980e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628999
Elapsed time is 841.646774 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.518436e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628534
Elapsed time is 886.063897 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.493631e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629011
Elapsed time is 929.300928 seconds.
Distortion:0.68255216,1024
subspace #: 1    distortion in this subspace: 1.075698e-01
subspace #: 2    distortion in this subspace: 1.346177e-01
subspace #: 3    distortion in this subspace: 1.106077e-01
subspace #: 4    distortion in this subspace: 1.101803e-01
subspace #: 5    distortion in this subspace: 1.149485e-01
subspace #: 6    distortion in this subspace: 1.295537e-01
subspace #: 7    distortion in this subspace: 1.419517e-01
subspace #: 8    distortion in this subspace: 1.270636e-01
total: 9.764932e-01
Warning: Rank deficient, rank = 2041, tol =  1.807631e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.752908
Elapsed time is 66.302238 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.955963e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.715220
Elapsed time is 114.808899 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.096458e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.676968
Elapsed time is 161.463542 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.068374e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.660915
Elapsed time is 207.973137 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.973477e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656610
Elapsed time is 254.387157 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.732467e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644746
Elapsed time is 299.138319 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.743953e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...Operation terminated by user during encodeN (line 31)


In encode (line 14)
        [idx(head:tail,:),epsi(head:tail),residue(head:tail,:)]=encodeN(db(head:tail,:),centers,cTc2,ls);
        
In trainAQ (line 27)
    [idx, ~, tX]=encode(X,centers_table,beam);

In testAQ (line 5)
            C=trainAQ(learn, 8, 256, 20);
 
>> testAQ(learn,base)
4,16
subspace #: 1    distortion in this subspace: 1.075235e-01
subspace #: 2    distortion in this subspace: 1.348336e-01
subspace #: 3    distortion in this subspace: 1.105682e-01
subspace #: 4    distortion in this subspace: 1.102260e-01
subspace #: 5    distortion in this subspace: 1.149763e-01
subspace #: 6    distortion in this subspace: 1.296438e-01
subspace #: 7    distortion in this subspace: 1.420432e-01
subspace #: 8    distortion in this subspace: 1.270604e-01
total: 9.768749e-01
Warning: Rank deficient, rank = 2041, tol =  1.977462e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.747560
Elapsed time is 71.094415 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.014455e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.692767
Elapsed time is 118.581924 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.633573e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.671394
Elapsed time is 166.552781 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.775667e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.666946
Elapsed time is 212.484530 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.475937e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.654797
Elapsed time is 259.544946 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.746815e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.649927
Elapsed time is 307.183349 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.804104e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647917
Elapsed time is 355.429836 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.819932e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646840
Elapsed time is 408.837291 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.480533e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639463
Elapsed time is 458.458848 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.454653e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637243
Elapsed time is 507.385473 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.482910e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636491
Elapsed time is 563.088398 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.501100e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637105
Elapsed time is 610.573453 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.495727e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638031
Elapsed time is 657.791645 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.396643e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639732
Elapsed time is 705.319885 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.328697e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643468
Elapsed time is 752.566202 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.100000e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639921
Elapsed time is 799.727489 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.963979e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641802
Elapsed time is 845.224674 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.847305e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.652587
Elapsed time is 890.268243 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.219199e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.640716
Elapsed time is 936.263658 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.586935e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634550
Elapsed time is 984.619982 seconds.
Distortion:0.6857124,64
subspace #: 1    distortion in this subspace: 1.076038e-01
subspace #: 2    distortion in this subspace: 1.348488e-01
subspace #: 3    distortion in this subspace: 1.106128e-01
subspace #: 4    distortion in this subspace: 1.102177e-01
subspace #: 5    distortion in this subspace: 1.149545e-01
subspace #: 6    distortion in this subspace: 1.294995e-01
subspace #: 7    distortion in this subspace: 1.419698e-01
subspace #: 8    distortion in this subspace: 1.269898e-01
total: 9.766967e-01
Warning: Rank deficient, rank = 2041, tol =  1.808199e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.740897
Elapsed time is 75.868139 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.881278e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.694233
Elapsed time is 129.250396 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.060237e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.666426
Elapsed time is 180.360924 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.238665e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.653325
Elapsed time is 230.623525 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.295459e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.649664
Elapsed time is 287.873687 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.192137e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641602
Elapsed time is 341.640398 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.284208e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646623
Elapsed time is 391.195357 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.037919e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.640170
Elapsed time is 441.500540 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.094237e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637418
Elapsed time is 496.533123 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.071602e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641150
Elapsed time is 546.055481 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.944785e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643031
Elapsed time is 917.565531 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.323101e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635178
Elapsed time is 966.435067 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.371289e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629148
Elapsed time is 1016.427420 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.386064e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.626651
Elapsed time is 1066.777239 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.420579e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.625219
Elapsed time is 1113.675191 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.431946e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.627218
Elapsed time is 1161.253814 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.188952e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638185
Elapsed time is 1206.639586 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.065039e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628637
Elapsed time is 1250.231487 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.986475e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.625092
Elapsed time is 1302.288784 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.863511e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.623931
Elapsed time is 1349.794524 seconds.
Distortion:0.6769754,256
subspace #: 1    distortion in this subspace: 1.076299e-01
subspace #: 2    distortion in this subspace: 1.347509e-01
subspace #: 3    distortion in this subspace: 1.106229e-01
subspace #: 4    distortion in this subspace: 1.101822e-01
subspace #: 5    distortion in this subspace: 1.149847e-01
subspace #: 6    distortion in this subspace: 1.295279e-01
subspace #: 7    distortion in this subspace: 1.419334e-01
subspace #: 8    distortion in this subspace: 1.270916e-01
total: 9.767235e-01
Warning: Rank deficient, rank = 2041, tol =  1.906608e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.753270
Elapsed time is 79.095843 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.942702e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.691283
Elapsed time is 131.903679 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.387937e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.665616
Elapsed time is 181.999257 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.853092e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.651576
Elapsed time is 231.864679 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.981110e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643602
Elapsed time is 288.448807 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.117571e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639016
Elapsed time is 340.332866 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.216541e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635558
Elapsed time is 390.395917 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.323901e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632872
Elapsed time is 439.536832 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.402974e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631417
Elapsed time is 488.728637 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.482592e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630599
Elapsed time is 537.519634 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.534045e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630266
Elapsed time is 601.700498 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.624963e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638532
Elapsed time is 657.703058 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.972410e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632878
Elapsed time is 714.173220 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.042153e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635979
Elapsed time is 763.272320 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.255911e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641281
Elapsed time is 811.361806 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.536229e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635803
Elapsed time is 860.088792 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.623314e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629572
Elapsed time is 908.799200 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.714317e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.626520
Elapsed time is 958.012154 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.823394e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636563
Elapsed time is 1007.183315 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.327886e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633908
Elapsed time is 1056.140000 seconds.
Distortion:0.6801324,1024
subspace #: 1    distortion in this subspace: 1.076387e-01
subspace #: 2    distortion in this subspace: 1.347694e-01
subspace #: 3    distortion in this subspace: 1.105853e-01
subspace #: 4    distortion in this subspace: 1.102386e-01
subspace #: 5    distortion in this subspace: 1.148832e-01
subspace #: 6    distortion in this subspace: 1.294956e-01
subspace #: 7    distortion in this subspace: 1.420071e-01
subspace #: 8    distortion in this subspace: 1.270589e-01
total: 9.766768e-01
Warning: Rank deficient, rank = 2041, tol =  1.909837e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.745241
Elapsed time is 85.992438 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.197523e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.685556
Elapsed time is 132.875428 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.483089e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.670713
Elapsed time is 178.216745 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.470473e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.658756
Elapsed time is 222.644447 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.737888e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.653307
Elapsed time is 266.288002 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.940123e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.654303
Elapsed time is 309.650961 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.689963e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647253
Elapsed time is 353.466758 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.825507e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644838
Elapsed time is 397.718527 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.947601e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642457
Elapsed time is 442.683520 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.179798e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646497
Elapsed time is 485.763866 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.337001e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642500
Elapsed time is 528.181065 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.049497e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633957
Elapsed time is 570.766463 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.116969e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633755
Elapsed time is 613.387375 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.149775e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631361
Elapsed time is 656.149588 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.163118e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630639
Elapsed time is 699.099196 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.241874e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636817
Elapsed time is 741.715695 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.009684e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631966
Elapsed time is 783.719480 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.074246e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634485
Elapsed time is 825.691598 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.102499e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631477
Elapsed time is 867.615000 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.202546e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641565
Elapsed time is 909.186647 seconds.
Distortion:0.6884088,16
subspace #: 1    distortion in this subspace: 1.075757e-01
subspace #: 2    distortion in this subspace: 1.347727e-01
subspace #: 3    distortion in this subspace: 1.105366e-01
subspace #: 4    distortion in this subspace: 1.102545e-01
subspace #: 5    distortion in this subspace: 1.150018e-01
subspace #: 6    distortion in this subspace: 1.295019e-01
subspace #: 7    distortion in this subspace: 1.421095e-01
subspace #: 8    distortion in this subspace: 1.269930e-01
total: 9.767457e-01
Warning: Rank deficient, rank = 2041, tol =  2.122722e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.754225
Elapsed time is 69.701914 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.300476e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.698949
Elapsed time is 115.290431 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.933259e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.676122
Elapsed time is 160.800048 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.342386e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.660109
Elapsed time is 205.592172 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.367889e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.652352
Elapsed time is 250.026348 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.971618e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656185
Elapsed time is 294.233800 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.310189e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.650372
Elapsed time is 338.612961 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.277407e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644089
Elapsed time is 383.425627 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.462921e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.648603
Elapsed time is 427.785601 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.399680e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636952
Elapsed time is 471.768993 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.433187e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633433
Elapsed time is 515.946615 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.435397e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631616
Elapsed time is 559.226701 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.416314e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633911
Elapsed time is 602.967859 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.465719e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631174
Elapsed time is 646.320179 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.443541e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630600
Elapsed time is 690.012457 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.459252e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629677
Elapsed time is 733.569656 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.466132e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628872
Elapsed time is 777.683396 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.447541e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629700
Elapsed time is 820.832046 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.475753e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629836
Elapsed time is 863.567556 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.436088e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633349
Elapsed time is 906.001754 seconds.
Distortion:0.6828318,64
subspace #: 1    distortion in this subspace: 1.075939e-01
subspace #: 2    distortion in this subspace: 1.349139e-01
subspace #: 3    distortion in this subspace: 1.106793e-01
subspace #: 4    distortion in this subspace: 1.102092e-01
subspace #: 5    distortion in this subspace: 1.149663e-01
subspace #: 6    distortion in this subspace: 1.295377e-01
subspace #: 7    distortion in this subspace: 1.420470e-01
subspace #: 8    distortion in this subspace: 1.271440e-01
total: 9.770913e-01
Warning: Rank deficient, rank = 2041, tol =  1.973824e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.758612
Elapsed time is 68.588962 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.524654e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.694410
Elapsed time is 113.704962 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.017267e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.687253
Elapsed time is 158.086871 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.495441e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.671141
Elapsed time is 202.100751 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.756491e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.661291
Elapsed time is 245.446697 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.035649e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656671
Elapsed time is 289.988777 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.091217e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.655124
Elapsed time is 333.060450 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.057218e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.653115
Elapsed time is 375.200334 seconds.
Warning: Rank deficient, rank = 2040, tol =  5.112150e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.670044
Elapsed time is 416.838227 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.134669e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656852
Elapsed time is 458.109254 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.546093e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.648013
Elapsed time is 500.145642 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.490641e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639330
Elapsed time is 542.713308 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.331407e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635710
Elapsed time is 585.160303 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.133427e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632823
Elapsed time is 627.282417 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.981320e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630489
Elapsed time is 670.053088 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.913161e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628197
Elapsed time is 712.655469 seconds.
Warning: Rank deficient, rank = 2041, tol =  3.844327e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634432
Elapsed time is 754.880622 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.039445e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.625546
Elapsed time is 797.353207 seconds.
Warning: Rank deficient, rank = 2040, tol =  3.820211e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.626530
Elapsed time is 840.013423 seconds.
Warning: Rank deficient, rank = 2040, tol =  3.829607e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633787
Elapsed time is 883.866733 seconds.
Distortion:0.6792068,256
subspace #: 1    distortion in this subspace: 1.075669e-01
subspace #: 2    distortion in this subspace: 1.348034e-01
subspace #: 3    distortion in this subspace: 1.105449e-01
subspace #: 4    distortion in this subspace: 1.101849e-01
subspace #: 5    distortion in this subspace: 1.149461e-01
subspace #: 6    distortion in this subspace: 1.295666e-01
subspace #: 7    distortion in this subspace: 1.421266e-01
subspace #: 8    distortion in this subspace: 1.269610e-01
total: 9.767004e-01
Warning: Rank deficient, rank = 2041, tol =  1.846413e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.756809
Elapsed time is 68.960313 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.044003e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.690971
Elapsed time is 114.806942 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.958812e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.665421
Elapsed time is 160.342527 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.880577e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.652117
Elapsed time is 205.611676 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.974817e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645596
Elapsed time is 250.615209 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.031777e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.640582
Elapsed time is 295.308687 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.052342e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636999
Elapsed time is 339.331263 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.075542e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635262
Elapsed time is 383.448302 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.095453e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634045
Elapsed time is 427.042710 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.196206e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.633087
Elapsed time is 470.557318 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.241614e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632559
Elapsed time is 514.123283 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.324639e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632445
Elapsed time is 557.554805 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.361711e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632855
Elapsed time is 600.550868 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.388450e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634171
Elapsed time is 643.720497 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.500152e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634663
Elapsed time is 687.202364 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.565542e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644038
Elapsed time is 730.731248 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.261982e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643369
Elapsed time is 772.801422 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.734726e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636940
Elapsed time is 815.080393 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.960577e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644713
Elapsed time is 856.189419 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.639615e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647776
Elapsed time is 897.966653 seconds.
Distortion:0.6948678,1024
subspace #: 1    distortion in this subspace: 1.075764e-01
subspace #: 2    distortion in this subspace: 1.347892e-01
subspace #: 3    distortion in this subspace: 1.105784e-01
subspace #: 4    distortion in this subspace: 1.101599e-01
subspace #: 5    distortion in this subspace: 1.149205e-01
subspace #: 6    distortion in this subspace: 1.295024e-01
subspace #: 7    distortion in this subspace: 1.420511e-01
subspace #: 8    distortion in this subspace: 1.269622e-01
total: 9.765402e-01
Warning: Rank deficient, rank = 2041, tol =  1.881124e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.770643
Elapsed time is 68.881898 seconds.
Warning: Rank deficient, rank = 2039, tol =  4.343008e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.706632
Elapsed time is 113.730627 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.738755e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.678840
Elapsed time is 157.674989 seconds.
Warning: Rank deficient, rank = 2040, tol =  5.874987e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.665654
Elapsed time is 201.279505 seconds.
Warning: Rank deficient, rank = 2040, tol =  5.650281e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.659899
Elapsed time is 244.731475 seconds.
Warning: Rank deficient, rank = 2040, tol =  5.212406e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.651833
Elapsed time is 288.135038 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.889981e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.649415
Elapsed time is 331.744866 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.784045e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643903
Elapsed time is 375.504169 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.428006e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642908
Elapsed time is 418.620320 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.418952e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643251
Elapsed time is 462.747113 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.374812e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641612
Elapsed time is 506.701476 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.316207e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.649034
Elapsed time is 551.637491 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.357172e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645008
Elapsed time is 594.298569 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.428006e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645322
Elapsed time is 635.978595 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.465416e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645959
Elapsed time is 677.111352 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.590377e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645348
Elapsed time is 718.901747 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.397755e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.654485
Elapsed time is 760.644892 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.778461e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646423
Elapsed time is 801.424343 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.747631e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646997
Elapsed time is 842.327126 seconds.
Warning: Rank deficient, rank = 2040, tol =  4.714422e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.648275
Elapsed time is 883.052502 seconds.
Distortion:0.69588016,16
subspace #: 1    distortion in this subspace: 1.075645e-01
subspace #: 2    distortion in this subspace: 1.346602e-01
subspace #: 3    distortion in this subspace: 1.105538e-01
subspace #: 4    distortion in this subspace: 1.102075e-01
subspace #: 5    distortion in this subspace: 1.150165e-01
subspace #: 6    distortion in this subspace: 1.295089e-01
subspace #: 7    distortion in this subspace: 1.419640e-01
subspace #: 8    distortion in this subspace: 1.269958e-01
total: 9.764712e-01
Warning: Rank deficient, rank = 2041, tol =  1.939183e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.747159
Elapsed time is 69.205419 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.818256e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.682308
Elapsed time is 114.664990 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.166802e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.662092
Elapsed time is 159.973038 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.427231e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.652451
Elapsed time is 204.764463 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.691644e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647676
Elapsed time is 249.163437 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.927198e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.644340
Elapsed time is 293.053798 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.143511e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643606
Elapsed time is 337.083235 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.375494e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647017
Elapsed time is 380.780104 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.540309e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646285
Elapsed time is 423.389239 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.731672e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646678
Elapsed time is 466.720773 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.854742e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642966
Elapsed time is 510.171376 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.081304e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646475
Elapsed time is 553.205896 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.426423e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.645319
Elapsed time is 596.035548 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.601550e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646130
Elapsed time is 637.622976 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.735881e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.653483
Elapsed time is 678.915055 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.611201e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646436
Elapsed time is 720.222742 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.628854e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646070
Elapsed time is 761.315562 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.644184e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647230
Elapsed time is 802.276390 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.663906e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647506
Elapsed time is 842.703688 seconds.
Warning: Rank deficient, rank = 2040, tol =  7.907771e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.647587
Elapsed time is 883.438700 seconds.
Distortion:0.70261116,64
subspace #: 1    distortion in this subspace: 1.077382e-01
subspace #: 2    distortion in this subspace: 1.348897e-01
subspace #: 3    distortion in this subspace: 1.106178e-01
subspace #: 4    distortion in this subspace: 1.101999e-01
subspace #: 5    distortion in this subspace: 1.149851e-01
subspace #: 6    distortion in this subspace: 1.295272e-01
subspace #: 7    distortion in this subspace: 1.419856e-01
subspace #: 8    distortion in this subspace: 1.270237e-01
total: 9.769673e-01
Warning: Rank deficient, rank = 2041, tol =  1.915742e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.744898
Elapsed time is 68.941264 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.635345e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.681293
Elapsed time is 115.751883 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.090814e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.660320
Elapsed time is 162.082185 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.261037e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.655126
Elapsed time is 207.865273 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.210830e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643282
Elapsed time is 253.157005 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.143790e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641497
Elapsed time is 298.170217 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.271761e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635165
Elapsed time is 343.284922 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.270787e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632156
Elapsed time is 387.818336 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.298574e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642381
Elapsed time is 431.693232 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.999172e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.643451
Elapsed time is 475.182254 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.253613e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639924
Elapsed time is 518.033430 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.190569e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635198
Elapsed time is 561.009369 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.227944e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634377
Elapsed time is 604.029267 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.264769e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.634464
Elapsed time is 647.905407 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.287185e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635232
Elapsed time is 691.497519 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.332266e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641400
Elapsed time is 734.325527 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.323827e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.639920
Elapsed time is 775.733971 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.525537e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641586
Elapsed time is 817.132369 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.367358e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.642157
Elapsed time is 857.427788 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.594413e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.638119
Elapsed time is 897.969558 seconds.
Distortion:0.69087216,256
subspace #: 1    distortion in this subspace: 1.074777e-01
subspace #: 2    distortion in this subspace: 1.346245e-01
subspace #: 3    distortion in this subspace: 1.106012e-01
subspace #: 4    distortion in this subspace: 1.102260e-01
subspace #: 5    distortion in this subspace: 1.150153e-01
subspace #: 6    distortion in this subspace: 1.294439e-01
subspace #: 7    distortion in this subspace: 1.421127e-01
subspace #: 8    distortion in this subspace: 1.270273e-01
total: 9.765286e-01
Warning: Rank deficient, rank = 2041, tol =  1.931756e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.767263
Elapsed time is 68.831078 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.770668e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.696077
Elapsed time is 114.092836 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.429595e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.674524
Elapsed time is 159.227913 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.822253e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.669245
Elapsed time is 203.985458 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.807667e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.663077
Elapsed time is 248.152426 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.041944e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.660529
Elapsed time is 292.120529 seconds.
Warning: Rank deficient, rank = 2041, tol =  8.102370e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.659194
Elapsed time is 335.382306 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.694661e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656436
Elapsed time is 379.570865 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.646199e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.660390
Elapsed time is 422.509761 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.290774e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.659044
Elapsed time is 464.915402 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.300908e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.659009
Elapsed time is 506.148433 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.377443e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.659199
Elapsed time is 546.853958 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.452090e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656162
Elapsed time is 587.810019 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.147247e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.651613
Elapsed time is 628.522357 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.085053e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.649567
Elapsed time is 668.950372 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.130705e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656357
Elapsed time is 709.166040 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.518452e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.656246
Elapsed time is 749.949847 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.471178e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.655903
Elapsed time is 790.493563 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.611365e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.654617
Elapsed time is 831.429462 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.789751e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646581
Elapsed time is 872.032340 seconds.
Distortion:0.69698516,1024
subspace #: 1    distortion in this subspace: 1.076290e-01
subspace #: 2    distortion in this subspace: 1.345670e-01
subspace #: 3    distortion in this subspace: 1.105773e-01
subspace #: 4    distortion in this subspace: 1.102072e-01
subspace #: 5    distortion in this subspace: 1.149303e-01
subspace #: 6    distortion in this subspace: 1.294584e-01
subspace #: 7    distortion in this subspace: 1.419780e-01
subspace #: 8    distortion in this subspace: 1.270327e-01
total: 9.763798e-01
Warning: Rank deficient, rank = 2041, tol =  1.905530e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.741108
Elapsed time is 68.368442 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.202657e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.689366
Elapsed time is 114.920965 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.369880e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.661055
Elapsed time is 161.245359 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.503657e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.648677
Elapsed time is 206.879450 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.723344e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.641305
Elapsed time is 252.458328 seconds.
Warning: Rank deficient, rank = 2041, tol =  4.981523e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.636234
Elapsed time is 297.589768 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.168287e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.632547
Elapsed time is 342.514327 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.378782e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.630096
Elapsed time is 387.359015 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.555528e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629187
Elapsed time is 432.283158 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.767202e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628999
Elapsed time is 476.825850 seconds.
Warning: Rank deficient, rank = 2041, tol =  5.999857e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628601
Elapsed time is 520.946587 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.165637e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.637715
Elapsed time is 565.226574 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.277378e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.628561
Elapsed time is 608.845492 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.321066e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.625515
Elapsed time is 652.481556 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.359451e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.646394
Elapsed time is 696.530710 seconds.
Warning: Rank deficient, rank = 2041, tol =  6.888697e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.635211
Elapsed time is 740.291632 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.132577e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.631484
Elapsed time is 783.876155 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.281754e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629966
Elapsed time is 828.189061 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.440367e-08. 
> In trainAQ (line 15)
  In testAQ (line 5) 
Encoding...q/e:0.629041
Elapsed time is 871.793512 seconds.
Warning: Rank deficient, rank = 2041, tol =  7.582544e-08. 
> In trainAQ (line 15)

==> data/original/gist1m-training-da.txt <==
4,16
iter 1 mid: 1.399451 final: 1.399473
Elapsed time is 7.335374 seconds.
iter 2 mid: 1.235443 final: 1.222782
Elapsed time is 14.689646 seconds.
iter 3 mid: 1.124340 final: 1.112872
Elapsed time is 24.179445 seconds.
iter 4 mid: 1.045849 final: 1.036321
Elapsed time is 32.455984 seconds.
Distortion: 1.036321
Elapsed time is 35.132901 seconds.
Distortion: 1.035308
Elapsed time is 42.276279 seconds.
Distortion: 1.034854
Elapsed time is 51.326586 seconds.
Distortion: 1.032184
Elapsed time is 59.674417 seconds.
Final Distortion: 1.028861
Offline distort:1.047224
Distortion: 1.047258
Elapsed time is 97.961746 seconds.
Distortion: 1.045955
Elapsed time is 104.845097 seconds.
Distortion: 1.044183
Elapsed time is 113.331171 seconds.
Distortion: 1.042686
Elapsed time is 121.699865 seconds.
Final Distortion: 1.041410
Distortion: 1.045114
Elapsed time is 133.747968 seconds.
Distortion: 1.044168
Elapsed time is 140.696356 seconds.
Distortion: 1.043156
Elapsed time is 148.864994 seconds.
Distortion: 1.042297
Elapsed time is 157.204906 seconds.
Final Distortion: 1.041563
Distortion: 1.040696
Elapsed time is 168.973742 seconds.
Distortion: 1.039943
Elapsed time is 175.770003 seconds.
Distortion: 1.039166
Elapsed time is 183.932198 seconds.
Distortion: 1.038522
Elapsed time is 192.189875 seconds.
Final Distortion: 1.037934
Distortion: 1.042748
Elapsed time is 203.821903 seconds.
Distortion: 1.042059
Elapsed time is 210.749590 seconds.
Distortion: 1.041345
Elapsed time is 218.860658 seconds.
Distortion: 1.040734
Elapsed time is 227.021970 seconds.
Final Distortion: 1.040218
Distortion: 1.051027
Elapsed time is 238.884782 seconds.
Distortion: 1.050415
Elapsed time is 245.887351 seconds.
Distortion: 1.049766
Elapsed time is 254.090845 seconds.
Distortion: 1.049244
Elapsed time is 262.382443 seconds.
Final Distortion: 1.048742
Distortion: 1.035135
Elapsed time is 273.949793 seconds.
Distortion: 1.034425
Elapsed time is 280.813055 seconds.
Distortion: 1.033770
Elapsed time is 288.764593 seconds.
Distortion: 1.033271
Elapsed time is 297.007739 seconds.
Final Distortion: 1.032763
Distortion: 1.036086
Elapsed time is 308.931878 seconds.
Distortion: 1.035464
Elapsed time is 316.268767 seconds.
Distortion: 1.037984
Elapsed time is 325.034116 seconds.
Distortion: 1.037305
Elapsed time is 333.230877 seconds.
Final Distortion: 1.036388
Distortion: 1.034387
Elapsed time is 344.843922 seconds.
Distortion: 1.033763
Elapsed time is 351.804682 seconds.
Distortion: 1.032854
Elapsed time is 359.998526 seconds.
Distortion: 1.032266
Elapsed time is 368.172885 seconds.
Final Distortion: 1.031412
Distortion: 1.035936
Elapsed time is 379.578094 seconds.
Distortion: 1.035363
Elapsed time is 386.585862 seconds.
Distortion: 1.034719
Elapsed time is 394.738030 seconds.
Distortion: 1.034183
Elapsed time is 402.955157 seconds.
Final Distortion: 1.033572
Distortion: 1.042261
Elapsed time is 414.454511 seconds.
Distortion: 1.041677
Elapsed time is 421.862362 seconds.
Distortion: 1.041016
Elapsed time is 429.880547 seconds.
Distortion: 1.040490
Elapsed time is 438.077232 seconds.
Final Distortion: 1.039924
Online distort:1.038104
4,64
iter 1 mid: 1.269665 final: 1.269687
Elapsed time is 11.730458 seconds.
iter 2 mid: 1.094940 final: 1.082443
Elapsed time is 22.393097 seconds.
iter 3 mid: 0.982837 final: 0.972112
Elapsed time is 34.733400 seconds.
iter 4 mid: 0.902635 final: 0.894021
Elapsed time is 50.716515 seconds.
Distortion: 0.894021
Elapsed time is 53.673300 seconds.
Distortion: 0.892436
Elapsed time is 62.380279 seconds.
Distortion: 0.890818
Elapsed time is 73.101179 seconds.
Distortion: 0.888545
Elapsed time is 84.154427 seconds.
Final Distortion: 0.885996
Offline distort:0.907711
Distortion: 0.906114
Elapsed time is 129.823173 seconds.
Distortion: 0.903884
Elapsed time is 138.436365 seconds.
Distortion: 0.901517
Elapsed time is 148.702938 seconds.
Distortion: 0.899371
Elapsed time is 159.991155 seconds.
Final Distortion: 0.897259
Distortion: 0.907497
Elapsed time is 174.613741 seconds.
Distortion: 0.905203
Elapsed time is 183.414668 seconds.
Distortion: 0.903297
Elapsed time is 193.758407 seconds.
Distortion: 0.901425
Elapsed time is 204.548991 seconds.
Final Distortion: 0.899355
Distortion: 0.903280
Elapsed time is 219.125543 seconds.
Distortion: 0.901202
Elapsed time is 227.919521 seconds.
Distortion: 0.899544
Elapsed time is 238.511952 seconds.
Distortion: 0.897832
Elapsed time is 249.414223 seconds.
Final Distortion: 0.896212
Distortion: 0.903921
Elapsed time is 263.858315 seconds.
Distortion: 0.901821
Elapsed time is 272.774278 seconds.
Distortion: 0.900175
Elapsed time is 283.283055 seconds.
Distortion: 0.898342
Elapsed time is 294.168681 seconds.
Final Distortion: 0.896818
Distortion: 0.910110
Elapsed time is 308.529902 seconds.
Distortion: 0.908208
Elapsed time is 317.650151 seconds.
Distortion: 0.906660
Elapsed time is 327.785766 seconds.
Distortion: 0.905034
Elapsed time is 338.562359 seconds.
Final Distortion: 0.903458
Distortion: 0.896557
Elapsed time is 352.858354 seconds.
Distortion: 0.894638
Elapsed time is 362.147097 seconds.
Distortion: 0.893034
Elapsed time is 372.557944 seconds.
Distortion: 0.891505
Elapsed time is 383.243521 seconds.
Final Distortion: 0.890015
Distortion: 0.899294
Elapsed time is 398.181027 seconds.
Distortion: 0.897487
Elapsed time is 406.982128 seconds.
Distortion: 0.895994
Elapsed time is 417.445818 seconds.
Distortion: 0.894469
Elapsed time is 428.190020 seconds.
Final Distortion: 0.893053
Distortion: 0.893363
Elapsed time is 442.384989 seconds.
Distortion: 0.891517
Elapsed time is 451.458522 seconds.
Distortion: 0.890020
Elapsed time is 461.577381 seconds.
Distortion: 0.888850
Elapsed time is 473.174537 seconds.
Final Distortion: 0.887458
Distortion: 0.896223
Elapsed time is 487.512152 seconds.
Distortion: 0.894360
Elapsed time is 496.407635 seconds.
Distortion: 0.892869
Elapsed time is 506.668364 seconds.
Distortion: 0.891297
Elapsed time is 517.374628 seconds.
Final Distortion: 0.889888
Distortion: 0.900724
Elapsed time is 531.714820 seconds.
Distortion: 0.898868
Elapsed time is 540.772040 seconds.
Distortion: 0.897328
Elapsed time is 550.704053 seconds.
Distortion: 0.895762
Elapsed time is 561.330627 seconds.
Final Distortion: 0.894379
Online distort:0.897323
4,256
iter 1 mid: 1.165870 final: 1.165892
Elapsed time is 17.942559 seconds.
iter 2 mid: 0.986669 final: 0.976997
Elapsed time is 39.141876 seconds.
iter 3 mid: 0.874197 final: 0.866669
Elapsed time is 61.492756 seconds.
iter 4 mid: 0.795067 final: 0.790039
Elapsed time is 86.612439 seconds.
Distortion: 0.790039
Elapsed time is 90.760122 seconds.
Distortion: 0.787520
Elapsed time is 106.675656 seconds.
Distortion: 0.784762
Elapsed time is 123.505630 seconds.
Distortion: 0.781990
Elapsed time is 141.818245 seconds.
Final Distortion: 0.779555
Offline distort:0.819847
Distortion: 0.818026
Elapsed time is 208.049868 seconds.
Distortion: 0.810792
Elapsed time is 223.992263 seconds.
Distortion: 0.804846
Elapsed time is 242.036157 seconds.
Distortion: 0.798982
Elapsed time is 260.951723 seconds.
Final Distortion: 0.792731
Distortion: 0.816501
Elapsed time is 285.602415 seconds.
Distortion: 0.810288
Elapsed time is 301.228878 seconds.
Distortion: 0.805201
Elapsed time is 318.555942 seconds.
Distortion: 0.799953
Elapsed time is 336.923201 seconds.
Final Distortion: 0.794649
Distortion: 0.810452
Elapsed time is 361.612705 seconds.
Distortion: 0.804413
Elapsed time is 377.483249 seconds.
Distortion: 0.799522
Elapsed time is 395.550667 seconds.
Distortion: 0.794395
Elapsed time is 413.651556 seconds.
Final Distortion: 0.789287
Distortion: 0.810678
Elapsed time is 438.319693 seconds.
Distortion: 0.804346
Elapsed time is 454.357590 seconds.
Distortion: 0.799230
Elapsed time is 472.625721 seconds.
Distortion: 0.794483
Elapsed time is 490.931781 seconds.
Final Distortion: 0.789433
Distortion: 0.815045
Elapsed time is 515.430215 seconds.
Distortion: 0.809137
Elapsed time is 531.313164 seconds.
Distortion: 0.804320
Elapsed time is 548.832659 seconds.
Distortion: 0.799606
Elapsed time is 567.710779 seconds.
Final Distortion: 0.794699
Distortion: 0.802302
Elapsed time is 592.268447 seconds.
Distortion: 0.796729
Elapsed time is 609.400524 seconds.
Distortion: 0.792032
Elapsed time is 626.406290 seconds.
Distortion: 0.787379
Elapsed time is 644.889189 seconds.
Final Distortion: 0.782374
Distortion: 0.805687
Elapsed time is 668.879202 seconds.
Distortion: 0.799944
Elapsed time is 684.798064 seconds.
Distortion: 0.795253
Elapsed time is 701.663880 seconds.
Distortion: 0.790623
Elapsed time is 720.472915 seconds.
Final Distortion: 0.785791
Distortion: 0.798757
Elapsed time is 744.492249 seconds.
Distortion: 0.792754
Elapsed time is 760.737011 seconds.
Distortion: 0.787996
Elapsed time is 778.697308 seconds.
Distortion: 0.783384
Elapsed time is 797.264288 seconds.
Final Distortion: 0.778477
Distortion: 0.804213
Elapsed time is 822.088184 seconds.
Distortion: 0.798098
Elapsed time is 838.664206 seconds.
Distortion: 0.793246
Elapsed time is 855.498944 seconds.
Distortion: 0.787820
Elapsed time is 874.371512 seconds.
Final Distortion: 0.782125
Distortion: 0.805912
Elapsed time is 897.983795 seconds.
Distortion: 0.799680
Elapsed time is 913.722860 seconds.
Distortion: 0.794826
Elapsed time is 930.805921 seconds.
Distortion: 0.789682
Elapsed time is 949.730447 seconds.
Final Distortion: 0.784590
Online distort:0.800074
4,1024
iter 1 mid: 1.070543 final: 1.070560
Elapsed time is 49.228117 seconds.
iter 2 mid: 0.883842 final: 0.880251
Elapsed time is 107.415142 seconds.
iter 3 mid: 0.772122 final: 0.770159
Elapsed time is 168.873497 seconds.
iter 4 mid: 0.692814 final: 0.691704
Elapsed time is 233.104229 seconds.
Distortion: 0.691705
Elapsed time is 240.229595 seconds.
Distortion: 0.690302
Elapsed time is 276.776866 seconds.
Distortion: 0.686187
Elapsed time is 318.240374 seconds.
Distortion: 0.682718
Elapsed time is 363.209267 seconds.
Final Distortion: 0.679797
Offline distort:0.775336
Distortion: 0.773638
Elapsed time is 490.124137 seconds.
Distortion: 0.750783
Elapsed time is 532.008857 seconds.
Distortion: 0.732574
Elapsed time is 573.107465 seconds.
Distortion: 0.715270
Elapsed time is 621.556798 seconds.
Final Distortion: 0.697756
Distortion: 0.767313
Elapsed time is 680.458740 seconds.
Distortion: 0.745779
Elapsed time is 721.401213 seconds.
Distortion: 0.729659
Elapsed time is 763.056503 seconds.
Distortion: 0.714030
Elapsed time is 808.633416 seconds.
Final Distortion: 0.698257
Distortion: 0.758635
Elapsed time is 867.313027 seconds.
Distortion: 0.736722
Elapsed time is 910.655867 seconds.
Distortion: 0.720863
Elapsed time is 951.627944 seconds.
Distortion: 0.705394
Elapsed time is 997.107875 seconds.
Final Distortion: 0.690142
Distortion: 0.758052
Elapsed time is 1054.362658 seconds.
Distortion: 0.735045
Elapsed time is 1099.002762 seconds.
Distortion: 0.719316
Elapsed time is 1143.150313 seconds.
Distortion: 0.704269
Elapsed time is 1188.132332 seconds.
Final Distortion: 0.689250
Distortion: 0.760162
Elapsed time is 1246.444043 seconds.
Distortion: 0.737614
Elapsed time is 1287.525431 seconds.
Distortion: 0.721712
Elapsed time is 1328.617807 seconds.
Distortion: 0.706313
Elapsed time is 1373.026840 seconds.
Final Distortion: 0.691305
Distortion: 0.748356
Elapsed time is 1430.071809 seconds.
Distortion: 0.726301
Elapsed time is 1473.452070 seconds.
Distortion: 0.710993
Elapsed time is 1517.446414 seconds.
Distortion: 0.695967
Elapsed time is 1562.620496 seconds.
Final Distortion: 0.681268
Distortion: 0.751808
Elapsed time is 1620.511640 seconds.
Distortion: 0.729771
Elapsed time is 1662.600635 seconds.
Distortion: 0.714130
Elapsed time is 1707.067071 seconds.
Distortion: 0.699322
Elapsed time is 1754.723968 seconds.
Final Distortion: 0.684869
Distortion: 0.744657
Elapsed time is 1812.909407 seconds.
Distortion: 0.720776
Elapsed time is 1856.722695 seconds.
Distortion: 0.705106
Elapsed time is 1900.614614 seconds.
Distortion: 0.690159
Elapsed time is 1946.273061 seconds.
Final Distortion: 0.675609
Distortion: 0.746136
Elapsed time is 2004.512717 seconds.
Distortion: 0.722377
Elapsed time is 2049.426520 seconds.
Distortion: 0.706731
Elapsed time is 2090.135974 seconds.
Distortion: 0.691850
Elapsed time is 2135.081092 seconds.
Final Distortion: 0.677541
Distortion: 0.749512
Elapsed time is 2191.603468 seconds.
Distortion: 0.724957
Elapsed time is 2237.143558 seconds.
Distortion: 0.709265
Elapsed time is 2279.209687 seconds.
Distortion: 0.694209
Elapsed time is 2324.286693 seconds.
Final Distortion: 0.679514
Online distort:0.738435
6,16
iter 1 mid: 1.400198 final: 1.400221
Elapsed time is 6.315673 seconds.
iter 2 mid: 1.235073 final: 1.223548
Elapsed time is 12.751126 seconds.
iter 3 mid: 1.123053 final: 1.112298
Elapsed time is 21.379011 seconds.
iter 4 mid: 1.045759 final: 1.036451
Elapsed time is 30.733393 seconds.
iter 5 mid: 0.984692 final: 0.977315
Elapsed time is 43.152210 seconds.
iter 6 mid: 0.935105 final: 0.928761
Elapsed time is 54.511287 seconds.
Distortion: 0.928761
Elapsed time is 58.281588 seconds.
Distortion: 0.927884
Elapsed time is 66.240244 seconds.
Distortion: 0.928029
Elapsed time is 77.545091 seconds.
Distortion: 0.926476
Elapsed time is 86.807850 seconds.
Distortion: 0.924778
Elapsed time is 96.994983 seconds.
Distortion: 0.922947
Elapsed time is 107.312848 seconds.
Final Distortion: 0.920854
Offline distort:0.938138
Distortion: 0.937449
Elapsed time is 160.137152 seconds.
Distortion: 0.936445
Elapsed time is 168.087845 seconds.
Distortion: 0.934990
Elapsed time is 176.953484 seconds.
Distortion: 0.934251
Elapsed time is 187.306338 seconds.
Distortion: 0.933303
Elapsed time is 197.212059 seconds.
Distortion: 0.932394
Elapsed time is 207.047600 seconds.
Final Distortion: 0.931452
Distortion: 0.937312
Elapsed time is 221.161285 seconds.
Distortion: 0.936464
Elapsed time is 229.097298 seconds.
Distortion: 0.935629
Elapsed time is 238.376794 seconds.
Distortion: 0.934770
Elapsed time is 247.758820 seconds.
Distortion: 0.934273
Elapsed time is 257.513736 seconds.
Distortion: 0.933741
Elapsed time is 267.156878 seconds.
Final Distortion: 0.933151
Distortion: 0.932787
Elapsed time is 281.148006 seconds.
Distortion: 0.932125
Elapsed time is 289.227838 seconds.
Distortion: 0.931496
Elapsed time is 298.062999 seconds.
Distortion: 0.930909
Elapsed time is 307.360064 seconds.
Distortion: 0.930423
Elapsed time is 317.073723 seconds.
Distortion: 0.929988
Elapsed time is 326.882970 seconds.
Final Distortion: 0.929510
Distortion: 0.934015
Elapsed time is 340.823173 seconds.
Distortion: 0.933426
Elapsed time is 348.854441 seconds.
Distortion: 0.932807
Elapsed time is 358.064161 seconds.
Distortion: 0.932254
Elapsed time is 367.421566 seconds.
Distortion: 0.932682
Elapsed time is 378.045826 seconds.
Distortion: 0.932212
Elapsed time is 387.737677 seconds.
Final Distortion: 0.931674
Distortion: 0.941368
Elapsed time is 401.544078 seconds.
Distortion: 0.940748
Elapsed time is 409.586831 seconds.
Distortion: 0.940191
Elapsed time is 418.502150 seconds.
Distortion: 0.939638
Elapsed time is 427.706942 seconds.
Distortion: 0.939055
Elapsed time is 437.291693 seconds.
Distortion: 0.938609
Elapsed time is 447.043533 seconds.
Final Distortion: 0.938194
Distortion: 0.927670
Elapsed time is 461.073358 seconds.
Distortion: 0.927084
Elapsed time is 469.076567 seconds.
Distortion: 0.926437
Elapsed time is 478.376622 seconds.
Distortion: 0.925938
Elapsed time is 487.635078 seconds.
Distortion: 0.925442
Elapsed time is 497.282148 seconds.
Distortion: 0.925025
Elapsed time is 507.004542 seconds.
Final Distortion: 0.924618
Distortion: 0.929173
Elapsed time is 520.770371 seconds.
Distortion: 0.928606
Elapsed time is 528.779363 seconds.
Distortion: 0.928104
Elapsed time is 538.000212 seconds.
Distortion: 0.927691
Elapsed time is 547.331366 seconds.
Distortion: 0.927243
Elapsed time is 557.194155 seconds.
Distortion: 0.926853
Elapsed time is 567.064491 seconds.
Final Distortion: 0.926458
Distortion: 0.924255
Elapsed time is 580.794123 seconds.
Distortion: 0.923711
Elapsed time is 588.830102 seconds.
Distortion: 0.925358
Elapsed time is 599.602479 seconds.
Distortion: 0.924812
Elapsed time is 608.930930 seconds.
Distortion: 0.925465
Elapsed time is 618.576517 seconds.
Distortion: 0.924720
Elapsed time is 628.276941 seconds.
Final Distortion: 0.924195
Distortion: 0.931344
Elapsed time is 642.092064 seconds.
Distortion: 0.930682
Elapsed time is 650.070484 seconds.
Distortion: 0.930028
Elapsed time is 659.130102 seconds.
Distortion: 0.929106
Elapsed time is 668.596118 seconds.
Distortion: 0.928098
Elapsed time is 677.550014 seconds.
Distortion: 0.927614
Elapsed time is 687.231271 seconds.
Final Distortion: 0.927151
Distortion: 0.934986
Elapsed time is 701.475544 seconds.
Distortion: 0.934475
Elapsed time is 709.397933 seconds.
Distortion: 0.933851
Elapsed time is 718.300440 seconds.
Distortion: 0.933026
Elapsed time is 727.597743 seconds.
Distortion: 0.932448
Elapsed time is 736.874390 seconds.
Distortion: 0.932033
Elapsed time is 746.596701 seconds.
Final Distortion: 0.931600
Online distort:0.931251
6,64
iter 1 mid: 1.269407 final: 1.269431
Elapsed time is 9.295643 seconds.
iter 2 mid: 1.095280 final: 1.082748
Elapsed time is 20.573088 seconds.
iter 3 mid: 0.983085 final: 0.971927
Elapsed time is 32.172337 seconds.
iter 4 mid: 0.902455 final: 0.893958
Elapsed time is 46.352685 seconds.
iter 5 mid: 0.840030 final: 0.833473
Elapsed time is 65.525021 seconds.
iter 6 mid: 0.789027 final: 0.783826
Elapsed time is 83.178205 seconds.
Distortion: 0.784803
Elapsed time is 87.442408 seconds.
Distortion: 0.783337
Elapsed time is 97.460935 seconds.
Distortion: 0.781959
Elapsed time is 108.846222 seconds.
Distortion: 0.780960
Elapsed time is 121.202841 seconds.
Distortion: 0.778619
Elapsed time is 134.319323 seconds.
Distortion: 0.777630
Elapsed time is 146.686244 seconds.
Final Distortion: 0.776038
Offline distort:0.798849
Distortion: 0.797647
Elapsed time is 208.639717 seconds.
Distortion: 0.795358
Elapsed time is 218.820949 seconds.
Distortion: 0.793718
Elapsed time is 230.949427 seconds.
Distortion: 0.791645
Elapsed time is 242.903060 seconds.
Distortion: 0.789417
Elapsed time is 255.454180 seconds.
Distortion: 0.787924
Elapsed time is 268.063096 seconds.
Final Distortion: 0.786131
Distortion: 0.797349
Elapsed time is 286.126896 seconds.
Distortion: 0.795449
Elapsed time is 296.499962 seconds.
Distortion: 0.793887
Elapsed time is 307.985750 seconds.
Distortion: 0.792318
Elapsed time is 319.944141 seconds.
Distortion: 0.790821
Elapsed time is 333.137526 seconds.
Distortion: 0.789381
Elapsed time is 346.137725 seconds.
Final Distortion: 0.787955
Distortion: 0.795898
Elapsed time is 364.029034 seconds.
Distortion: 0.794097
Elapsed time is 373.892002 seconds.
Distortion: 0.792704
Elapsed time is 384.972751 seconds.
Distortion: 0.790578
Elapsed time is 397.557750 seconds.
Distortion: 0.788890
Elapsed time is 409.553888 seconds.
Distortion: 0.787598
Elapsed time is 421.906736 seconds.
Final Distortion: 0.786347
Distortion: 0.796285
Elapsed time is 439.590698 seconds.
Distortion: 0.794602
Elapsed time is 449.762083 seconds.
Distortion: 0.793214
Elapsed time is 461.131722 seconds.
Distortion: 0.791287
Elapsed time is 473.863391 seconds.
Distortion: 0.789809
Elapsed time is 485.844354 seconds.
Distortion: 0.788329
Elapsed time is 498.675282 seconds.
Final Distortion: 0.786812
Distortion: 0.799986
Elapsed time is 516.204126 seconds.
Distortion: 0.798336
Elapsed time is 526.281827 seconds.
Distortion: 0.797033
Elapsed time is 537.866741 seconds.
Distortion: 0.795307
Elapsed time is 550.022205 seconds.
Distortion: 0.793939
Elapsed time is 561.998064 seconds.
Distortion: 0.792605
Elapsed time is 574.636786 seconds.
Final Distortion: 0.791180
Distortion: 0.787752
Elapsed time is 591.858841 seconds.
Distortion: 0.786125
Elapsed time is 602.198182 seconds.
Distortion: 0.784834
Elapsed time is 613.814016 seconds.
Distortion: 0.783274
Elapsed time is 625.946555 seconds.
Distortion: 0.781940
Elapsed time is 637.827711 seconds.
Distortion: 0.780523
Elapsed time is 650.306823 seconds.
Final Distortion: 0.779123
Distortion: 0.790091
Elapsed time is 668.250607 seconds.
Distortion: 0.788559
Elapsed time is 678.429252 seconds.
Distortion: 0.787312
Elapsed time is 689.735893 seconds.
Distortion: 0.785883
Elapsed time is 702.064490 seconds.
Distortion: 0.784625
Elapsed time is 714.086786 seconds.
Distortion: 0.783391
Elapsed time is 726.478616 seconds.
Final Distortion: 0.782191
Distortion: 0.783597
Elapsed time is 743.961129 seconds.
Distortion: 0.782068
Elapsed time is 754.370904 seconds.
Distortion: 0.780813
Elapsed time is 765.752082 seconds.
Distortion: 0.779367
Elapsed time is 778.066111 seconds.
Distortion: 0.778171
Elapsed time is 790.118708 seconds.
Distortion: 0.776963
Elapsed time is 802.532335 seconds.
Final Distortion: 0.775666
Distortion: 0.792181
Elapsed time is 820.743608 seconds.
Distortion: 0.790617
Elapsed time is 831.493330 seconds.
Distortion: 0.789351
Elapsed time is 843.072486 seconds.
Distortion: 0.786479
Elapsed time is 855.521593 seconds.
Distortion: 0.785234
Elapsed time is 868.209261 seconds.
Distortion: 0.783346
Elapsed time is 880.413732 seconds.
Final Distortion: 0.781916
Distortion: 0.799296
Elapsed time is 897.453354 seconds.
Distortion: 0.797687
Elapsed time is 907.886958 seconds.
Distortion: 0.794531
Elapsed time is 920.181264 seconds.
Distortion: 0.792977
Elapsed time is 931.382710 seconds.
Distortion: 0.791477
Elapsed time is 943.505307 seconds.
Distortion: 0.790086
Elapsed time is 955.747132 seconds.
Final Distortion: 0.788788
Online distort:0.794167
6,256
iter 1 mid: 1.165769 final: 1.165791
Elapsed time is 17.478491 seconds.
iter 2 mid: 0.986956 final: 0.977188
Elapsed time is 38.795359 seconds.
iter 3 mid: 0.874147 final: 0.866549
Elapsed time is 62.543401 seconds.
iter 4 mid: 0.794641 final: 0.789436
Elapsed time is 87.960935 seconds.
iter 5 mid: 0.733723 final: 0.730241
Elapsed time is 113.341492 seconds.
iter 6 mid: 0.684592 final: 0.682027
Elapsed time is 140.522004 seconds.
Distortion: 0.682026
Elapsed time is 147.129071 seconds.
Distortion: 0.680044
Elapsed time is 163.488500 seconds.
Distortion: 0.677801
Elapsed time is 182.080671 seconds.
Distortion: 0.675590
Elapsed time is 202.382643 seconds.
Distortion: 0.673649
Elapsed time is 223.084856 seconds.
Distortion: 0.671873
Elapsed time is 245.271503 seconds.
Final Distortion: 0.670320
Offline distort:0.715894
Distortion: 0.715065
Elapsed time is 341.877331 seconds.
Distortion: 0.708850
Elapsed time is 359.460066 seconds.
Distortion: 0.703923
Elapsed time is 380.124467 seconds.
Distortion: 0.699020
Elapsed time is 401.534578 seconds.
Distortion: 0.694373
Elapsed time is 422.727378 seconds.
Distortion: 0.688754
Elapsed time is 446.417606 seconds.
Final Distortion: 0.684239
Distortion: 0.712564
Elapsed time is 476.530135 seconds.
Distortion: 0.707252
Elapsed time is 493.672558 seconds.
Distortion: 0.702924
Elapsed time is 513.939335 seconds.
Distortion: 0.698552
Elapsed time is 534.293029 seconds.
Distortion: 0.694529
Elapsed time is 555.523538 seconds.
Distortion: 0.690015
Elapsed time is 578.334218 seconds.
Final Distortion: 0.685998
Distortion: 0.706316
Elapsed time is 607.837327 seconds.
Distortion: 0.701255
Elapsed time is 626.383553 seconds.
Distortion: 0.696987
Elapsed time is 646.174066 seconds.
Distortion: 0.692276
Elapsed time is 666.713202 seconds.
Distortion: 0.688377
Elapsed time is 688.231898 seconds.
Distortion: 0.684047
Elapsed time is 711.106729 seconds.
Final Distortion: 0.680097
Distortion: 0.709989
Elapsed time is 740.674102 seconds.
Distortion: 0.704357
Elapsed time is 758.685260 seconds.
Distortion: 0.699747
Elapsed time is 780.102215 seconds.
Distortion: 0.695228
Elapsed time is 799.448704 seconds.
Distortion: 0.691252
Elapsed time is 820.703392 seconds.
Distortion: 0.686912
Elapsed time is 843.160180 seconds.
Final Distortion: 0.682930
Distortion: 0.711020
Elapsed time is 873.576445 seconds.
Distortion: 0.705916
Elapsed time is 892.226651 seconds.
Distortion: 0.701263
Elapsed time is 913.180113 seconds.
Distortion: 0.696981
Elapsed time is 932.447460 seconds.
Distortion: 0.693071
Elapsed time is 953.858461 seconds.
Distortion: 0.688865
Elapsed time is 976.095250 seconds.
Final Distortion: 0.684865
Distortion: 0.699598
Elapsed time is 1006.056882 seconds.
Distortion: 0.694683
Elapsed time is 1024.384271 seconds.
Distortion: 0.690247
Elapsed time is 1044.460805 seconds.
Distortion: 0.686175
Elapsed time is 1063.580727 seconds.
Distortion: 0.682348
Elapsed time is 1085.438271 seconds.
Distortion: 0.678360
Elapsed time is 1107.798685 seconds.
Final Distortion: 0.674386
Distortion: 0.702104
Elapsed time is 1137.738674 seconds.
Distortion: 0.697016
Elapsed time is 1155.955812 seconds.
Distortion: 0.692694
Elapsed time is 1177.053899 seconds.
Distortion: 0.688598
Elapsed time is 1196.743409 seconds.
Distortion: 0.684817
Elapsed time is 1217.675606 seconds.
Distortion: 0.680890
Elapsed time is 1240.311181 seconds.
Final Distortion: 0.676986
Distortion: 0.694425
Elapsed time is 1270.098402 seconds.
Distortion: 0.689252
Elapsed time is 1287.825145 seconds.
Distortion: 0.684670
Elapsed time is 1307.494796 seconds.
Distortion: 0.680614
Elapsed time is 1327.275756 seconds.
Distortion: 0.676746
Elapsed time is 1349.016005 seconds.
Distortion: 0.672759
Elapsed time is 1371.552897 seconds.
Final Distortion: 0.668760
Distortion: 0.696353
Elapsed time is 1401.609238 seconds.
Distortion: 0.690987
Elapsed time is 1419.782191 seconds.
Distortion: 0.686714
Elapsed time is 1440.230652 seconds.
Distortion: 0.682733
Elapsed time is 1459.854003 seconds.
Distortion: 0.678775
Elapsed time is 1480.660063 seconds.
Distortion: 0.674577
Elapsed time is 1503.382473 seconds.
Final Distortion: 0.670421
Distortion: 0.698749
Elapsed time is 1534.464925 seconds.
Distortion: 0.693208
Elapsed time is 1552.504186 seconds.
Distortion: 0.688879
Elapsed time is 1572.405816 seconds.
Distortion: 0.684861
Elapsed time is 1591.754513 seconds.
Distortion: 0.680848
Elapsed time is 1612.470314 seconds.
Distortion: 0.676939
Elapsed time is 1635.078984 seconds.
Final Distortion: 0.672839
Online distort:0.692854
6,1024
iter 1 mid: 1.070447 final: 1.070461
Elapsed time is 46.196174 seconds.
iter 2 mid: 0.884050 final: 0.880419
Elapsed time is 105.092501 seconds.
iter 3 mid: 0.772258 final: 0.770240
Elapsed time is 168.493503 seconds.
iter 4 mid: 0.692609 final: 0.691473
Elapsed time is 233.540386 seconds.
iter 5 mid: 0.630181 final: 0.629485
Elapsed time is 301.054809 seconds.
iter 6 mid: 0.579170 final: 0.578743
Elapsed time is 373.193101 seconds.
Distortion: 0.578745
Elapsed time is 385.512410 seconds.
Distortion: 0.577470
Elapsed time is 425.899597 seconds.
Distortion: 0.574082
Elapsed time is 468.154856 seconds.
Distortion: 0.571200
Elapsed time is 515.960867 seconds.
Distortion: 0.568898
Elapsed time is 563.820788 seconds.
Distortion: 0.566955
Elapsed time is 615.983554 seconds.
Final Distortion: 0.565341
Offline distort:0.678064
Distortion: 0.676662
Elapsed time is 805.654904 seconds.
Distortion: 0.657082
Elapsed time is 848.721618 seconds.
Distortion: 0.641772
Elapsed time is 895.518748 seconds.
Distortion: 0.628027
Elapsed time is 945.416872 seconds.
Distortion: 0.614757
Elapsed time is 998.978616 seconds.
Distortion: 0.601420
Elapsed time is 1055.090402 seconds.
Final Distortion: 0.588637
Distortion: 0.670114
Elapsed time is 1127.470496 seconds.
Distortion: 0.651599
Elapsed time is 1169.889330 seconds.
Distortion: 0.637625
Elapsed time is 1214.467993 seconds.
Distortion: 0.624812
Elapsed time is 1263.882296 seconds.
Distortion: 0.612224
Elapsed time is 1315.051129 seconds.
Distortion: 0.599863
Elapsed time is 1370.643825 seconds.
Final Distortion: 0.588231
Distortion: 0.662390
Elapsed time is 1442.172989 seconds.
Distortion: 0.642781
Elapsed time is 1486.004698 seconds.
Distortion: 0.629052
Elapsed time is 1531.054810 seconds.
Distortion: 0.616522
Elapsed time is 1580.675640 seconds.
Distortion: 0.603970
Elapsed time is 1632.404516 seconds.
Distortion: 0.591850
Elapsed time is 1687.690065 seconds.
Final Distortion: 0.580482
Distortion: 0.660441
Elapsed time is 1756.893683 seconds.
Distortion: 0.640395
Elapsed time is 1803.527460 seconds.
Distortion: 0.626684
Elapsed time is 1848.215653 seconds.
Distortion: 0.613960
Elapsed time is 1896.194144 seconds.
Distortion: 0.601413
Elapsed time is 1947.186463 seconds.
Distortion: 0.589477
Elapsed time is 2000.484053 seconds.
Final Distortion: 0.578258
Distortion: 0.661410
Elapsed time is 2068.370901 seconds.
Distortion: 0.641849
Elapsed time is 2112.444416 seconds.
Distortion: 0.628135
Elapsed time is 2157.066912 seconds.
Distortion: 0.615036
Elapsed time is 2206.940658 seconds.
Distortion: 0.602272
Elapsed time is 2258.667374 seconds.
Distortion: 0.590411
Elapsed time is 2313.629797 seconds.
Final Distortion: 0.579196
Distortion: 0.650178
Elapsed time is 2382.421710 seconds.
Distortion: 0.631213
Elapsed time is 2426.510025 seconds.
Distortion: 0.617534
Elapsed time is 2473.348028 seconds.
Distortion: 0.604704
Elapsed time is 2523.042532 seconds.
Distortion: 0.592264
Elapsed time is 2574.280076 seconds.
Distortion: 0.580638
Elapsed time is 2628.490992 seconds.
Final Distortion: 0.569657
Distortion: 0.653147
Elapsed time is 2698.120210 seconds.
Distortion: 0.634016
Elapsed time is 2742.633077 seconds.
Distortion: 0.620605
Elapsed time is 2788.067005 seconds.
Distortion: 0.607788
Elapsed time is 2835.533159 seconds.
Distortion: 0.595324
Elapsed time is 2886.884162 seconds.
Distortion: 0.583643
Elapsed time is 2941.578197 seconds.
Final Distortion: 0.572651
Distortion: 0.645550
Elapsed time is 3012.608132 seconds.
Distortion: 0.624741
Elapsed time is 3057.501316 seconds.
Distortion: 0.611088
Elapsed time is 3102.999395 seconds.
Distortion: 0.598020
Elapsed time is 3152.281861 seconds.
Distortion: 0.585530
Elapsed time is 3203.236244 seconds.
Distortion: 0.573869
Elapsed time is 3257.805067 seconds.
Final Distortion: 0.562995
Distortion: 0.646185
Elapsed time is 3328.800426 seconds.
Distortion: 0.625679
Elapsed time is 3373.734368 seconds.
Distortion: 0.612136
Elapsed time is 3418.215496 seconds.
Distortion: 0.599170
Elapsed time is 3465.652428 seconds.
Distortion: 0.586823
Elapsed time is 3517.080374 seconds.
Distortion: 0.575286
Elapsed time is 3572.353755 seconds.
Final Distortion: 0.564522
Distortion: 0.649100
Elapsed time is 3641.670094 seconds.
Distortion: 0.627670
Elapsed time is 3686.250376 seconds.
Distortion: 0.613702
Elapsed time is 3732.385961 seconds.
Distortion: 0.600507
Elapsed time is 3780.973538 seconds.
Distortion: 0.587696
Elapsed time is 3833.618839 seconds.
Distortion: 0.575999
Elapsed time is 3888.632345 seconds.
Final Distortion: 0.565053
Online distort:0.636376
8,16
iter 1 mid: 1.399115 final: 1.399136
Elapsed time is 6.202203 seconds.
iter 2 mid: 1.236053 final: 1.223844
Elapsed time is 12.641554 seconds.
iter 3 mid: 1.123550 final: 1.113129
Elapsed time is 20.295964 seconds.
iter 4 mid: 1.046065 final: 1.036520
Elapsed time is 30.461673 seconds.
iter 5 mid: 0.985038 final: 0.977755
Elapsed time is 44.078420 seconds.
iter 6 mid: 0.935636 final: 0.929551
Elapsed time is 53.206407 seconds.
iter 7 mid: 0.894919 final: 0.889252
Elapsed time is 70.022209 seconds.
iter 8 mid: 0.859325 final: 0.854714
Elapsed time is 81.737728 seconds.
Distortion: 0.854716
Elapsed time is 87.089139 seconds.
Distortion: 0.853985
Elapsed time is 96.752754 seconds.
Distortion: 0.853203
Elapsed time is 106.909622 seconds.
Distortion: 0.852290
Elapsed time is 117.619101 seconds.
Distortion: 0.852028
Elapsed time is 129.437118 seconds.
Distortion: 0.850857
Elapsed time is 140.674213 seconds.
Distortion: 0.849648
Elapsed time is 152.191231 seconds.
Distortion: 0.848427
Elapsed time is 163.544489 seconds.
Final Distortion: 0.847135
Offline distort:0.864426
Distortion: 0.863779
Elapsed time is 235.250094 seconds.
Distortion: 0.862942
Elapsed time is 244.854588 seconds.
Distortion: 0.862084
Elapsed time is 255.237484 seconds.
Distortion: 0.861248
Elapsed time is 266.023900 seconds.
Distortion: 0.860329
Elapsed time is 276.937597 seconds.
Distortion: 0.859642
Elapsed time is 288.077366 seconds.
Distortion: 0.858968
Elapsed time is 299.433610 seconds.
Distortion: 0.858313
Elapsed time is 310.924848 seconds.
Final Distortion: 0.857658
Distortion: 0.863543
Elapsed time is 328.343751 seconds.
Distortion: 0.862895
Elapsed time is 338.307205 seconds.
Distortion: 0.862288
Elapsed time is 348.480470 seconds.
Distortion: 0.861681
Elapsed time is 359.038776 seconds.
Distortion: 0.861173
Elapsed time is 369.755930 seconds.
Distortion: 0.860712
Elapsed time is 380.777997 seconds.
Distortion: 0.860255
Elapsed time is 392.228758 seconds.
Distortion: 0.859836
Elapsed time is 403.591222 seconds.
Final Distortion: 0.859412
Distortion: 0.859258
Elapsed time is 420.549337 seconds.
Distortion: 0.858666
Elapsed time is 430.447021 seconds.
Distortion: 0.858132
Elapsed time is 440.566697 seconds.
Distortion: 0.857663
Elapsed time is 450.993730 seconds.
Distortion: 0.857232
Elapsed time is 461.866126 seconds.
Distortion: 0.856845
Elapsed time is 472.786397 seconds.
Distortion: 0.856465
Elapsed time is 484.019749 seconds.
Distortion: 0.856056
Elapsed time is 495.556094 seconds.
Final Distortion: 0.855642
Distortion: 0.860702
Elapsed time is 512.643169 seconds.
Distortion: 0.860150
Elapsed time is 522.475614 seconds.
Distortion: 0.859645
Elapsed time is 532.681535 seconds.
Distortion: 0.859200
Elapsed time is 543.162054 seconds.
Distortion: 0.858820
Elapsed time is 554.034941 seconds.
Distortion: 0.859316
Elapsed time is 565.650315 seconds.
Distortion: 0.858901
Elapsed time is 576.894303 seconds.
Distortion: 0.858452
Elapsed time is 588.644071 seconds.
Final Distortion: 0.858042
Distortion: 0.870186
Elapsed time is 605.721890 seconds.
Distortion: 0.869596
Elapsed time is 615.696009 seconds.
Distortion: 0.869170
Elapsed time is 625.857222 seconds.
Distortion: 0.867847
Elapsed time is 637.262524 seconds.
Distortion: 0.867316
Elapsed time is 648.090230 seconds.
Distortion: 0.866770
Elapsed time is 658.894707 seconds.
Distortion: 0.866376
Elapsed time is 670.132561 seconds.
Distortion: 0.865917
Elapsed time is 681.375615 seconds.
Final Distortion: 0.865534
Distortion: 0.856329
Elapsed time is 698.660752 seconds.
Distortion: 0.855778
Elapsed time is 708.529806 seconds.
Distortion: 0.855317
Elapsed time is 718.564623 seconds.
Distortion: 0.854524
Elapsed time is 729.654156 seconds.
Distortion: 0.854059
Elapsed time is 740.280504 seconds.
Distortion: 0.853621
Elapsed time is 751.250968 seconds.
Distortion: 0.853262
Elapsed time is 762.700075 seconds.
Distortion: 0.852834
Elapsed time is 774.215147 seconds.
Final Distortion: 0.852471
Distortion: 0.857679
Elapsed time is 791.435700 seconds.
Distortion: 0.857191
Elapsed time is 801.282303 seconds.
Distortion: 0.856791
Elapsed time is 811.455310 seconds.
Distortion: 0.856143
Elapsed time is 822.984031 seconds.
Distortion: 0.855715
Elapsed time is 833.725595 seconds.
Distortion: 0.855314
Elapsed time is 844.647870 seconds.
Distortion: 0.854959
Elapsed time is 855.907332 seconds.
Distortion: 0.854593
Elapsed time is 867.192662 seconds.
Final Distortion: 0.854257
Distortion: 0.851948
Elapsed time is 884.045574 seconds.
Distortion: 0.851451
Elapsed time is 893.811073 seconds.
Distortion: 0.851043
Elapsed time is 903.961649 seconds.
Distortion: 0.850467
Elapsed time is 915.036697 seconds.
Distortion: 0.850107
Elapsed time is 925.728758 seconds.
Distortion: 0.849717
Elapsed time is 936.556519 seconds.
Distortion: 0.849362
Elapsed time is 947.813692 seconds.
Distortion: 0.848992
Elapsed time is 959.089212 seconds.
Final Distortion: 0.848648
Distortion: 0.854429
Elapsed time is 976.501198 seconds.
Distortion: 0.853956
Elapsed time is 986.159345 seconds.
Distortion: 0.853563
Elapsed time is 996.297802 seconds.
Distortion: 0.853080
Elapsed time is 1007.252644 seconds.
Distortion: 0.852731
Elapsed time is 1018.022047 seconds.
Distortion: 0.852378
Elapsed time is 1028.900209 seconds.
Distortion: 0.852048
Elapsed time is 1040.250687 seconds.
Distortion: 0.851695
Elapsed time is 1051.566361 seconds.
Final Distortion: 0.851373
Distortion: 0.858952
Elapsed time is 1068.649340 seconds.
Distortion: 0.858476
Elapsed time is 1078.133321 seconds.
Distortion: 0.858086
Elapsed time is 1088.285908 seconds.
Distortion: 0.858861
Elapsed time is 1099.454088 seconds.
Distortion: 0.858453
Elapsed time is 1110.079011 seconds.
Distortion: 0.858091
Elapsed time is 1121.024229 seconds.
Distortion: 0.857735
Elapsed time is 1132.281772 seconds.
Distortion: 0.857325
Elapsed time is 1143.640492 seconds.
Final Distortion: 0.856900
Online distort:0.857124
8,64
iter 1 mid: 1.269743 final: 1.269768
Elapsed time is 9.900343 seconds.
iter 2 mid: 1.094903 final: 1.082248
Elapsed time is 22.148622 seconds.
iter 3 mid: 0.982819 final: 0.971982
Elapsed time is 35.267042 seconds.
iter 4 mid: 0.902718 final: 0.893925
Elapsed time is 48.663287 seconds.
iter 5 mid: 0.840027 final: 0.833548
Elapsed time is 63.731831 seconds.
iter 6 mid: 0.788959 final: 0.783815
Elapsed time is 81.247948 seconds.
iter 7 mid: 0.746398 final: 0.742158
Elapsed time is 101.952882 seconds.
iter 8 mid: 0.710041 final: 0.706578
Elapsed time is 119.177567 seconds.
Distortion: 0.706580
Elapsed time is 125.166388 seconds.
Distortion: 0.705490
Elapsed time is 136.528070 seconds.
Distortion: 0.704385
Elapsed time is 149.180119 seconds.
Distortion: 0.703417
Elapsed time is 163.109881 seconds.
Distortion: 0.702241
Elapsed time is 176.694649 seconds.
Distortion: 0.701099
Elapsed time is 190.883823 seconds.
Distortion: 0.700022
Elapsed time is 205.131339 seconds.
Distortion: 0.698989
Elapsed time is 219.934305 seconds.
Final Distortion: 0.697966
Offline distort:0.721644
Distortion: 0.720539
Elapsed time is 304.037079 seconds.
Distortion: 0.718894
Elapsed time is 315.164375 seconds.
Distortion: 0.717291
Elapsed time is 328.066901 seconds.
Distortion: 0.715846
Elapsed time is 341.970968 seconds.
Distortion: 0.714389
Elapsed time is 355.604762 seconds.
Distortion: 0.712926
Elapsed time is 369.499580 seconds.
Distortion: 0.711497
Elapsed time is 384.065731 seconds.
Distortion: 0.710140
Elapsed time is 399.323794 seconds.
Final Distortion: 0.708759
Distortion: 0.721360
Elapsed time is 421.563862 seconds.
Distortion: 0.719555
Elapsed time is 433.042048 seconds.
Distortion: 0.718164
Elapsed time is 445.668547 seconds.
Distortion: 0.716762
Elapsed time is 458.833218 seconds.
Distortion: 0.715145
Elapsed time is 473.733106 seconds.
Distortion: 0.713992
Elapsed time is 488.835526 seconds.
Distortion: 0.712816
Elapsed time is 503.117360 seconds.
Distortion: 0.711603
Elapsed time is 518.002801 seconds.
Final Distortion: 0.710425
Distortion: 0.716855
Elapsed time is 539.605942 seconds.
Distortion: 0.715278
Elapsed time is 551.419301 seconds.
Distortion: 0.713989
Elapsed time is 564.018288 seconds.
Distortion: 0.712686
Elapsed time is 577.502906 seconds.
Distortion: 0.711494
Elapsed time is 591.074057 seconds.
Distortion: 0.709995
Elapsed time is 606.243104 seconds.
Distortion: 0.708892
Elapsed time is 620.326367 seconds.
Distortion: 0.707743
Elapsed time is 634.923026 seconds.
Final Distortion: 0.706639
Distortion: 0.716985
Elapsed time is 656.088908 seconds.
Distortion: 0.715357
Elapsed time is 667.700198 seconds.
Distortion: 0.714138
Elapsed time is 680.578881 seconds.
Distortion: 0.712845
Elapsed time is 694.113998 seconds.
Distortion: 0.711512
Elapsed time is 707.735142 seconds.
Distortion: 0.710342
Elapsed time is 721.631723 seconds.
Distortion: 0.709289
Elapsed time is 736.078773 seconds.
Distortion: 0.708200
Elapsed time is 750.996019 seconds.
Final Distortion: 0.707117
Distortion: 0.720878
Elapsed time is 772.328194 seconds.
Distortion: 0.719344
Elapsed time is 784.305527 seconds.
Distortion: 0.718147
Elapsed time is 797.155802 seconds.
Distortion: 0.716786
Elapsed time is 810.195018 seconds.
Distortion: 0.715673
Elapsed time is 823.930280 seconds.
Distortion: 0.714487
Elapsed time is 837.725972 seconds.
Distortion: 0.713424
Elapsed time is 851.838882 seconds.
Distortion: 0.712336
Elapsed time is 866.239417 seconds.
Final Distortion: 0.711257
Distortion: 0.710281
Elapsed time is 887.528292 seconds.
Distortion: 0.708861
Elapsed time is 899.572002 seconds.
Distortion: 0.707677
Elapsed time is 912.270245 seconds.
Distortion: 0.706459
Elapsed time is 925.622392 seconds.
Distortion: 0.705343
Elapsed time is 939.327863 seconds.
Distortion: 0.704268
Elapsed time is 953.235960 seconds.
Distortion: 0.703256
Elapsed time is 967.449725 seconds.
Distortion: 0.702196
Elapsed time is 981.973777 seconds.
Final Distortion: 0.701127
Distortion: 0.713050
Elapsed time is 1003.292604 seconds.
Distortion: 0.711596
Elapsed time is 1014.871522 seconds.
Distortion: 0.710449
Elapsed time is 1027.504956 seconds.
Distortion: 0.709311
Elapsed time is 1040.540333 seconds.
Distortion: 0.708234
Elapsed time is 1054.050685 seconds.
Distortion: 0.707175
Elapsed time is 1067.805869 seconds.
Distortion: 0.706155
Elapsed time is 1081.831452 seconds.
Distortion: 0.705121
Elapsed time is 1096.778175 seconds.
Final Distortion: 0.704088
Distortion: 0.707057
Elapsed time is 1118.192009 seconds.
Distortion: 0.705666
Elapsed time is 1129.698271 seconds.
Distortion: 0.704502
Elapsed time is 1142.490689 seconds.
Distortion: 0.703282
Elapsed time is 1156.018296 seconds.
Distortion: 0.702234
Elapsed time is 1169.675387 seconds.
Distortion: 0.701181
Elapsed time is 1183.371239 seconds.
Distortion: 0.700199
Elapsed time is 1197.554022 seconds.
Distortion: 0.699165
Elapsed time is 1212.382705 seconds.
Final Distortion: 0.698121
Distortion: 0.711258
Elapsed time is 1233.875796 seconds.
Distortion: 0.709911
Elapsed time is 1245.395574 seconds.
Distortion: 0.708737
Elapsed time is 1258.079150 seconds.
Distortion: 0.707662
Elapsed time is 1271.348012 seconds.
Distortion: 0.705923
Elapsed time is 1285.409120 seconds.
Distortion: 0.704627
Elapsed time is 1299.125314 seconds.
Distortion: 0.703357
Elapsed time is 1313.281829 seconds.
Distortion: 0.702330
Elapsed time is 1328.254071 seconds.
Final Distortion: 0.701210
Distortion: 0.721497
Elapsed time is 1350.732620 seconds.
Distortion: 0.720086
Elapsed time is 1362.156434 seconds.
Distortion: 0.717783
Elapsed time is 1376.202473 seconds.
Distortion: 0.716524
Elapsed time is 1389.095094 seconds.
Distortion: 0.715091
Elapsed time is 1402.652815 seconds.
Distortion: 0.713960
Elapsed time is 1416.326181 seconds.
Distortion: 0.712822
Elapsed time is 1430.935340 seconds.
Distortion: 0.711503
Elapsed time is 1445.848142 seconds.
Final Distortion: 0.710363
Online distort:0.716588
8,256
iter 1 mid: 1.165616 final: 1.165636
Elapsed time is 19.214179 seconds.
iter 2 mid: 0.986658 final: 0.976775
Elapsed time is 40.533094 seconds.
iter 3 mid: 0.874128 final: 0.866722
Elapsed time is 65.096645 seconds.
iter 4 mid: 0.794533 final: 0.789444
Elapsed time is 89.760386 seconds.
iter 5 mid: 0.734036 final: 0.730502
Elapsed time is 116.251110 seconds.
iter 6 mid: 0.684218 final: 0.681590
Elapsed time is 144.170209 seconds.
iter 7 mid: 0.643583 final: 0.641694
Elapsed time is 172.173725 seconds.
iter 8 mid: 0.607904 final: 0.606413
Elapsed time is 201.030901 seconds.
Distortion: 0.609132
Elapsed time is 210.371771 seconds.
Distortion: 0.607470
Elapsed time is 230.145129 seconds.
Distortion: 0.605447
Elapsed time is 251.161759 seconds.
Distortion: 0.603600
Elapsed time is 273.893785 seconds.
Distortion: 0.601909
Elapsed time is 297.335333 seconds.
Distortion: 0.600296
Elapsed time is 320.811085 seconds.
Distortion: 0.598774
Elapsed time is 345.662423 seconds.
Distortion: 0.597185
Elapsed time is 371.674552 seconds.
Final Distortion: 0.595687
Offline distort:0.645612
Distortion: 0.644274
Elapsed time is 500.845306 seconds.
Distortion: 0.638640
Elapsed time is 520.181306 seconds.
Distortion: 0.634363
Elapsed time is 541.016669 seconds.
Distortion: 0.630009
Elapsed time is 564.717092 seconds.
Distortion: 0.625532
Elapsed time is 588.942945 seconds.
Distortion: 0.621738
Elapsed time is 613.497744 seconds.
Distortion: 0.617874
Elapsed time is 638.484499 seconds.
Distortion: 0.613621
Elapsed time is 664.909643 seconds.
Final Distortion: 0.609780
Distortion: 0.642374
Elapsed time is 700.904639 seconds.
Distortion: 0.637422
Elapsed time is 720.596876 seconds.
Distortion: 0.633738
Elapsed time is 742.823408 seconds.
Distortion: 0.629898
Elapsed time is 766.001670 seconds.
Distortion: 0.626001
Elapsed time is 789.966658 seconds.
Distortion: 0.622452
Elapsed time is 813.549169 seconds.
Distortion: 0.618520
Elapsed time is 838.891348 seconds.
Distortion: 0.614894
Elapsed time is 864.563830 seconds.
Final Distortion: 0.611032
Distortion: 0.635616
Elapsed time is 899.880909 seconds.
Distortion: 0.630689
Elapsed time is 919.150646 seconds.
Distortion: 0.627009
Elapsed time is 941.051797 seconds.
Distortion: 0.623086
Elapsed time is 963.873104 seconds.
Distortion: 0.619492
Elapsed time is 987.647475 seconds.
Distortion: 0.616016
Elapsed time is 1011.270253 seconds.
Distortion: 0.612236
Elapsed time is 1037.659138 seconds.
Distortion: 0.608768
Elapsed time is 1062.950534 seconds.
Final Distortion: 0.605133
Distortion: 0.634134
Elapsed time is 1098.717755 seconds.
Distortion: 0.629029
Elapsed time is 1118.025381 seconds.
Distortion: 0.625343
Elapsed time is 1140.159243 seconds.
Distortion: 0.621548
Elapsed time is 1163.217475 seconds.
Distortion: 0.618019
Elapsed time is 1186.085067 seconds.
Distortion: 0.614500
Elapsed time is 1209.817189 seconds.
Distortion: 0.611023
Elapsed time is 1235.327893 seconds.
Distortion: 0.607583
Elapsed time is 1261.617103 seconds.
Final Distortion: 0.604130
Distortion: 0.636442
Elapsed time is 1297.299793 seconds.
Distortion: 0.631851
Elapsed time is 1316.688486 seconds.
Distortion: 0.628174
Elapsed time is 1337.770574 seconds.
Distortion: 0.624358
Elapsed time is 1360.186870 seconds.
Distortion: 0.620847
Elapsed time is 1383.141356 seconds.
Distortion: 0.617051
Elapsed time is 1408.743134 seconds.
Distortion: 0.613497
Elapsed time is 1433.077040 seconds.
Distortion: 0.609956
Elapsed time is 1458.968514 seconds.
Final Distortion: 0.606384
Distortion: 0.625587
Elapsed time is 1494.423141 seconds.
Distortion: 0.620917
Elapsed time is 1513.805266 seconds.
Distortion: 0.617381
Elapsed time is 1535.266654 seconds.
Distortion: 0.613775
Elapsed time is 1557.764793 seconds.
Distortion: 0.610339
Elapsed time is 1581.904354 seconds.
Distortion: 0.606823
Elapsed time is 1606.020039 seconds.
Distortion: 0.603457
Elapsed time is 1629.837399 seconds.
Distortion: 0.600122
Elapsed time is 1655.358678 seconds.
Final Distortion: 0.596768
Distortion: 0.627742
Elapsed time is 1691.013751 seconds.
Distortion: 0.623190
Elapsed time is 1710.635498 seconds.
Distortion: 0.619695
Elapsed time is 1731.814753 seconds.
Distortion: 0.616143
Elapsed time is 1754.366098 seconds.
Distortion: 0.612716
Elapsed time is 1777.226290 seconds.
Distortion: 0.609302
Elapsed time is 1801.459985 seconds.
Distortion: 0.605932
Elapsed time is 1826.283799 seconds.
Distortion: 0.602600
Elapsed time is 1851.709418 seconds.
Final Distortion: 0.599248
Distortion: 0.620941
Elapsed time is 1887.302238 seconds.
Distortion: 0.616134
Elapsed time is 1906.682411 seconds.
Distortion: 0.612493
Elapsed time is 1928.166729 seconds.
Distortion: 0.608826
Elapsed time is 1950.434312 seconds.
Distortion: 0.605288
Elapsed time is 1973.981081 seconds.
Distortion: 0.601860
Elapsed time is 1998.228975 seconds.
Distortion: 0.598360
Elapsed time is 2024.039983 seconds.
Distortion: 0.594787
Elapsed time is 2049.714508 seconds.
Final Distortion: 0.591419
Distortion: 0.624444
Elapsed time is 2085.630503 seconds.
Distortion: 0.619623
Elapsed time is 2104.984177 seconds.
Distortion: 0.615513
Elapsed time is 2128.478839 seconds.
Distortion: 0.611948
Elapsed time is 2150.696989 seconds.
Distortion: 0.608526
Elapsed time is 2173.770928 seconds.
Distortion: 0.605057
Elapsed time is 2197.447373 seconds.
Distortion: 0.601652
Elapsed time is 2222.588158 seconds.
Distortion: 0.598250
Elapsed time is 2247.888204 seconds.
Final Distortion: 0.594840
Distortion: 0.626503
Elapsed time is 2283.639003 seconds.
Distortion: 0.621665
Elapsed time is 2304.020379 seconds.
Distortion: 0.617746
Elapsed time is 2326.526940 seconds.
Distortion: 0.614007
Elapsed time is 2347.638757 seconds.
Distortion: 0.610521
Elapsed time is 2371.079962 seconds.
Distortion: 0.607021
Elapsed time is 2395.816888 seconds.
Distortion: 0.603663
Elapsed time is 2421.055265 seconds.
Distortion: 0.600238
Elapsed time is 2446.765966 seconds.
Final Distortion: 0.596816
Online distort:0.620084
8,1024
iter 1 mid: 1.070575 final: 1.070591
Elapsed time is 47.933800 seconds.
iter 2 mid: 0.884156 final: 0.880538
Elapsed time is 106.756665 seconds.
iter 3 mid: 0.772340 final: 0.770310
Elapsed time is 168.923811 seconds.
iter 4 mid: 0.692714 final: 0.691633
Elapsed time is 236.293428 seconds.
iter 5 mid: 0.630090 final: 0.629431
Elapsed time is 306.221980 seconds.
iter 6 mid: 0.579335 final: 0.578902
Elapsed time is 377.051175 seconds.
iter 7 mid: 0.537350 final: 0.537076
Elapsed time is 476.051094 seconds.
iter 8 mid: 0.500470 final: 0.500269
Elapsed time is 550.631725 seconds.
Distortion: 0.500349
Elapsed time is 569.144759 seconds.
Distortion: 0.502895
Elapsed time is 614.744647 seconds.
Distortion: 0.499648
Elapsed time is 663.539183 seconds.
Distortion: 0.496930
Elapsed time is 719.001688 seconds.
Distortion: 0.494577
Elapsed time is 773.617120 seconds.
Distortion: 0.492494
Elapsed time is 829.466681 seconds.
Distortion: 0.490600
Elapsed time is 885.961226 seconds.
Distortion: 0.488998
Elapsed time is 947.822003 seconds.
Final Distortion: 0.487191
Offline distort:0.612396
Distortion: 0.611144
Elapsed time is 1209.080818 seconds.
Distortion: 0.593236
Elapsed time is 1256.419660 seconds.
Distortion: 0.579605
Elapsed time is 1307.951051 seconds.
Distortion: 0.567332
Elapsed time is 1362.616948 seconds.
Distortion: 0.556030
Elapsed time is 1419.784972 seconds.
Distortion: 0.545094
Elapsed time is 1479.885453 seconds.
Distortion: 0.534583
Elapsed time is 1540.372592 seconds.
Distortion: 0.523697
Elapsed time is 1606.011327 seconds.
Final Distortion: 0.513840
Distortion: 0.605510
Elapsed time is 1688.478393 seconds.
Distortion: 0.588048
Elapsed time is 1736.797529 seconds.
Distortion: 0.575629
Elapsed time is 1786.368303 seconds.
Distortion: 0.564042
Elapsed time is 1841.607001 seconds.
Distortion: 0.553254
Elapsed time is 1898.806175 seconds.
Distortion: 0.542790
Elapsed time is 1957.069799 seconds.
Distortion: 0.532786
Elapsed time is 2017.642109 seconds.
Distortion: 0.522860
Elapsed time is 2081.929813 seconds.
Final Distortion: 0.513418
Distortion: 0.598036
Elapsed time is 2163.587302 seconds.
Distortion: 0.580339
Elapsed time is 2211.594659 seconds.
Distortion: 0.568097
Elapsed time is 2261.057129 seconds.
Distortion: 0.556482
Elapsed time is 2314.017353 seconds.
Distortion: 0.545607
Elapsed time is 2372.186072 seconds.
Distortion: 0.535099
Elapsed time is 2430.439134 seconds.
Distortion: 0.525180
Elapsed time is 2489.891809 seconds.
Distortion: 0.515405
Elapsed time is 2553.410511 seconds.
Final Distortion: 0.506160
Distortion: 0.596041
Elapsed time is 2635.651140 seconds.
Distortion: 0.577400
Elapsed time is 2683.429141 seconds.
Distortion: 0.565194
Elapsed time is 2733.352161 seconds.
Distortion: 0.553576
Elapsed time is 2788.360732 seconds.
Distortion: 0.542404
Elapsed time is 2844.095562 seconds.
Distortion: 0.531898
Elapsed time is 2902.357251 seconds.
Distortion: 0.521903
Elapsed time is 2964.258401 seconds.
Distortion: 0.512169
Elapsed time is 3026.198312 seconds.
Final Distortion: 0.503145
Distortion: 0.596031
Elapsed time is 3107.794575 seconds.
Distortion: 0.577971
Elapsed time is 3156.900418 seconds.
Distortion: 0.565671
Elapsed time is 3207.045824 seconds.
Distortion: 0.553862
Elapsed time is 3261.363052 seconds.
Distortion: 0.542566
Elapsed time is 3318.801241 seconds.
Distortion: 0.531968
Elapsed time is 3379.261817 seconds.
Distortion: 0.522067
Elapsed time is 3440.464683 seconds.
Distortion: 0.512383
Elapsed time is 3505.131811 seconds.
Final Distortion: 0.503282
Distortion: 0.585800
Elapsed time is 3586.895950 seconds.
Distortion: 0.568181
Elapsed time is 3636.566366 seconds.
Distortion: 0.556030
Elapsed time is 3686.160185 seconds.
Distortion: 0.544387
Elapsed time is 3739.520722 seconds.
Distortion: 0.533334
Elapsed time is 3795.338078 seconds.
Distortion: 0.522800
Elapsed time is 3853.611109 seconds.
Distortion: 0.512954
Elapsed time is 3912.119956 seconds.
Distortion: 0.503424
Elapsed time is 3975.678537 seconds.
Final Distortion: 0.494518
Distortion: 0.587654
Elapsed time is 4057.816604 seconds.
Distortion: 0.569999
Elapsed time is 4107.995010 seconds.
Distortion: 0.557910
Elapsed time is 4157.533196 seconds.
Distortion: 0.546260
Elapsed time is 4211.842992 seconds.
Distortion: 0.535025
Elapsed time is 4268.695451 seconds.
Distortion: 0.524374
Elapsed time is 4328.341846 seconds.
Distortion: 0.514685
Elapsed time is 4387.684191 seconds.
Distortion: 0.505196
Elapsed time is 4450.858414 seconds.
Final Distortion: 0.496386
Distortion: 0.580120
Elapsed time is 4534.060018 seconds.
Distortion: 0.561092
Elapsed time is 4589.111446 seconds.
Distortion: 0.548707
Elapsed time is 4640.383141 seconds.
Distortion: 0.536832
Elapsed time is 4696.218201 seconds.
Distortion: 0.525352
Elapsed time is 4752.555672 seconds.
Distortion: 0.514683
Elapsed time is 4811.100050 seconds.
Distortion: 0.504797
Elapsed time is 4872.410009 seconds.
Distortion: 0.495364
Elapsed time is 4934.310035 seconds.
Final Distortion: 0.486618
Distortion: 0.580533
Elapsed time is 5016.224715 seconds.
Distortion: 0.561610
Elapsed time is 5065.915492 seconds.
Distortion: 0.549406
Elapsed time is 5116.216153 seconds.
Distortion: 0.537561
Elapsed time is 5169.463121 seconds.
Distortion: 0.526199
Elapsed time is 5225.432197 seconds.
Distortion: 0.515471
Elapsed time is 5284.311886 seconds.
Distortion: 0.505568
Elapsed time is 5343.979429 seconds.
Distortion: 0.496294
Elapsed time is 5405.419151 seconds.
Final Distortion: 0.487653
Distortion: 0.582577
Elapsed time is 5487.812787 seconds.
Distortion: 0.562661
Elapsed time is 5538.958070 seconds.
Distortion: 0.550263
Elapsed time is 5589.115711 seconds.
Distortion: 0.538196
Elapsed time is 5645.018100 seconds.
Distortion: 0.526739
Elapsed time is 5701.006298 seconds.
Distortion: 0.515867
Elapsed time is 5758.832725 seconds.
Distortion: 0.505917
Elapsed time is 5819.482377 seconds.
Distortion: 0.496488
Elapsed time is 5881.868396 seconds.
Final Distortion: 0.487885
Online distort:0.568845
12,16
iter 1 mid: 1.400115 final: 1.400140
Elapsed time is 5.936916 seconds.
iter 2 mid: 1.234532 final: 1.223333
Elapsed time is 12.717794 seconds.
iter 3 mid: 1.124343 final: 1.113323
Elapsed time is 21.616836 seconds.
iter 4 mid: 1.046748 final: 1.036595
Elapsed time is 30.218384 seconds.
iter 5 mid: 0.984194 final: 0.977063
Elapsed time is 40.972086 seconds.
iter 6 mid: 0.934736 final: 0.928548
Elapsed time is 52.506000 seconds.
iter 7 mid: 0.893640 final: 0.888187
Elapsed time is 65.102100 seconds.
iter 8 mid: 0.858097 final: 0.853810
Elapsed time is 76.270909 seconds.
iter 9 mid: 0.826438 final: 0.823076
Elapsed time is 90.275753 seconds.
iter 10 mid: 0.798719 final: 0.795561
Elapsed time is 103.888749 seconds.
iter 11 mid: 0.773447 final: 0.770887
Elapsed time is 118.014335 seconds.
iter 12 mid: 0.750324 final: 0.748090
Elapsed time is 135.495488 seconds.
Distortion: 0.748263
Elapsed time is 143.644849 seconds.
Distortion: 0.747686
Elapsed time is 155.693447 seconds.
Distortion: 0.748163
Elapsed time is 170.645720 seconds.
Distortion: 0.747493
Elapsed time is 183.975764 seconds.
Distortion: 0.748081
Elapsed time is 198.858603 seconds.
Distortion: 0.747248
Elapsed time is 212.471487 seconds.
Distortion: 0.746313
Elapsed time is 226.248923 seconds.
Distortion: 0.745395
Elapsed time is 240.237547 seconds.
Distortion: 0.744307
Elapsed time is 254.819728 seconds.
Distortion: 0.743668
Elapsed time is 268.824835 seconds.
Distortion: 0.742882
Elapsed time is 283.520728 seconds.
Distortion: 0.742069
Elapsed time is 298.462980 seconds.
Final Distortion: 0.741493
Offline distort:0.758384
Distortion: 0.758223
Elapsed time is 404.808677 seconds.
Distortion: 0.757522
Elapsed time is 417.084179 seconds.
Distortion: 0.756729
Elapsed time is 431.046037 seconds.
Distortion: 0.756052
Elapsed time is 445.025498 seconds.
Distortion: 0.755590
Elapsed time is 458.227858 seconds.
Distortion: 0.755011
Elapsed time is 471.988885 seconds.
Distortion: 0.754378
Elapsed time is 485.682975 seconds.
Distortion: 0.753820
Elapsed time is 499.822682 seconds.
Distortion: 0.753157
Elapsed time is 514.497898 seconds.
Distortion: 0.752729
Elapsed time is 528.590762 seconds.
Distortion: 0.752041
Elapsed time is 543.350663 seconds.
Distortion: 0.751589
Elapsed time is 558.138118 seconds.
Final Distortion: 0.751042
Distortion: 0.759000
Elapsed time is 581.578053 seconds.
Distortion: 0.758437
Elapsed time is 593.663950 seconds.
Distortion: 0.757348
Elapsed time is 607.580343 seconds.
Distortion: 0.756853
Elapsed time is 620.850950 seconds.
Distortion: 0.756502
Elapsed time is 634.352729 seconds.
Distortion: 0.756083
Elapsed time is 647.968361 seconds.
Distortion: 0.755650
Elapsed time is 661.861954 seconds.
Distortion: 0.755277
Elapsed time is 675.840024 seconds.
Distortion: 0.754844
Elapsed time is 690.447316 seconds.
Distortion: 0.754509
Elapsed time is 704.421897 seconds.
Distortion: 0.754059
Elapsed time is 719.189380 seconds.
Distortion: 0.753622
Elapsed time is 733.775756 seconds.
Final Distortion: 0.753274
Distortion: 0.754698
Elapsed time is 756.719425 seconds.
Distortion: 0.754202
Elapsed time is 768.785311 seconds.
Distortion: 0.753515
Elapsed time is 782.363396 seconds.
Distortion: 0.753046
Elapsed time is 795.346747 seconds.
Distortion: 0.752720
Elapsed time is 808.957608 seconds.
Distortion: 0.752375
Elapsed time is 822.539846 seconds.
Distortion: 0.752006
Elapsed time is 836.160609 seconds.
Distortion: 0.751684
Elapsed time is 850.080320 seconds.
Distortion: 0.751331
Elapsed time is 864.699772 seconds.
Distortion: 0.751035
Elapsed time is 878.612990 seconds.
Distortion: 0.750985
Elapsed time is 893.386598 seconds.
Distortion: 0.750612
Elapsed time is 908.023472 seconds.
Final Distortion: 0.750258
Distortion: 0.761642
Elapsed time is 931.061451 seconds.
Distortion: 0.761170
Elapsed time is 943.195347 seconds.
Distortion: 0.760610
Elapsed time is 956.677472 seconds.
Distortion: 0.760212
Elapsed time is 969.474345 seconds.
Distortion: 0.758470
Elapsed time is 984.059540 seconds.
Distortion: 0.758026
Elapsed time is 997.216696 seconds.
Distortion: 0.757648
Elapsed time is 1010.836810 seconds.
Distortion: 0.757249
Elapsed time is 1024.563854 seconds.
Distortion: 0.756844
Elapsed time is 1038.326501 seconds.
Distortion: 0.756449
Elapsed time is 1052.563364 seconds.
Distortion: 0.756085
Elapsed time is 1066.615475 seconds.
Distortion: 0.755728
Elapsed time is 1081.283218 seconds.
Final Distortion: 0.755402
Distortion: 0.763991
Elapsed time is 1104.239950 seconds.
Distortion: 0.763550
Elapsed time is 1116.446203 seconds.
Distortion: 0.763052
Elapsed time is 1129.599801 seconds.
Distortion: 0.762658
Elapsed time is 1142.513281 seconds.
Distortion: 0.761473
Elapsed time is 1157.068767 seconds.
Distortion: 0.761105
Elapsed time is 1169.944927 seconds.
Distortion: 0.760774
Elapsed time is 1183.553580 seconds.
Distortion: 0.760440
Elapsed time is 1197.297666 seconds.
Distortion: 0.760113
Elapsed time is 1211.145440 seconds.
Distortion: 0.759785
Elapsed time is 1225.606270 seconds.
Distortion: 0.759465
Elapsed time is 1239.611800 seconds.
Distortion: 0.759122
Elapsed time is 1254.070633 seconds.
Final Distortion: 0.758801
Distortion: 0.750471
Elapsed time is 1277.182966 seconds.
Distortion: 0.750032
Elapsed time is 1289.267688 seconds.
Distortion: 0.749517
Elapsed time is 1302.557432 seconds.
Distortion: 0.749166
Elapsed time is 1315.445040 seconds.
Distortion: 0.748884
Elapsed time is 1328.754428 seconds.
Distortion: 0.748069
Elapsed time is 1343.166879 seconds.
Distortion: 0.747722
Elapsed time is 1356.971166 seconds.
Distortion: 0.747370
Elapsed time is 1370.713058 seconds.
Distortion: 0.747050
Elapsed time is 1384.488508 seconds.
Distortion: 0.746729
Elapsed time is 1399.092211 seconds.
Distortion: 0.746423
Elapsed time is 1413.199643 seconds.
Distortion: 0.746089
Elapsed time is 1427.687070 seconds.
Final Distortion: 0.745782
Distortion: 0.752093
Elapsed time is 1450.464254 seconds.
Distortion: 0.751721
Elapsed time is 1462.504730 seconds.
Distortion: 0.751235
Elapsed time is 1475.769330 seconds.
Distortion: 0.750900
Elapsed time is 1488.405457 seconds.
Distortion: 0.750635
Elapsed time is 1501.941843 seconds.
Distortion: 0.750060
Elapsed time is 1516.395084 seconds.
Distortion: 0.749756
Elapsed time is 1529.989566 seconds.
Distortion: 0.749400
Elapsed time is 1543.736980 seconds.
Distortion: 0.749078
Elapsed time is 1557.567586 seconds.
Distortion: 0.748773
Elapsed time is 1572.101621 seconds.
Distortion: 0.748473
Elapsed time is 1586.355156 seconds.
Distortion: 0.748165
Elapsed time is 1600.764425 seconds.
Final Distortion: 0.747862
Distortion: 0.746216
Elapsed time is 1623.851796 seconds.
Distortion: 0.745818
Elapsed time is 1636.011583 seconds.
Distortion: 0.745379
Elapsed time is 1649.509935 seconds.
Distortion: 0.744966
Elapsed time is 1662.207912 seconds.
Distortion: 0.744674
Elapsed time is 1675.667263 seconds.
Distortion: 0.745050
Elapsed time is 1689.738401 seconds.
Distortion: 0.744715
Elapsed time is 1703.184667 seconds.
Distortion: 0.744384
Elapsed time is 1717.005996 seconds.
Distortion: 0.744067
Elapsed time is 1730.848940 seconds.
Distortion: 0.743774
Elapsed time is 1745.394223 seconds.
Distortion: 0.743479
Elapsed time is 1759.610131 seconds.
Distortion: 0.743169
Elapsed time is 1774.295001 seconds.
Final Distortion: 0.743230
Distortion: 0.760854
Elapsed time is 1797.705169 seconds.
Distortion: 0.760407
Elapsed time is 1809.869127 seconds.
Distortion: 0.758310
Elapsed time is 1825.307585 seconds.
Distortion: 0.757851
Elapsed time is 1838.672543 seconds.
Distortion: 0.757328
Elapsed time is 1851.327474 seconds.
Distortion: 0.756693
Elapsed time is 1865.758100 seconds.
Distortion: 0.756047
Elapsed time is 1879.288169 seconds.
Distortion: 0.755523
Elapsed time is 1892.961929 seconds.
Distortion: 0.755106
Elapsed time is 1906.915787 seconds.
Distortion: 0.754739
Elapsed time is 1920.888336 seconds.
Distortion: 0.754412
Elapsed time is 1935.504464 seconds.
Distortion: 0.754048
Elapsed time is 1949.720540 seconds.
Final Distortion: 0.753708
Distortion: 0.763435
Elapsed time is 1972.623703 seconds.
Distortion: 0.763035
Elapsed time is 1984.772418 seconds.
Distortion: 0.762504
Elapsed time is 1998.334157 seconds.
Distortion: 0.761291
Elapsed time is 2012.940583 seconds.
Distortion: 0.760665
Elapsed time is 2027.326465 seconds.
Distortion: 0.759936
Elapsed time is 2040.109335 seconds.
Distortion: 0.759512
Elapsed time is 2054.179825 seconds.
Distortion: 0.759108
Elapsed time is 2068.263288 seconds.
Distortion: 0.758776
Elapsed time is 2082.417669 seconds.
Distortion: 0.758441
Elapsed time is 2096.594858 seconds.
Distortion: 0.758139
Elapsed time is 2111.318447 seconds.
Distortion: 0.757778
Elapsed time is 2126.552174 seconds.
Final Distortion: 0.757404
Online distort:0.758450
12,64
iter 1 mid: 1.269801 final: 1.269823
Elapsed time is 13.631774 seconds.
iter 2 mid: 1.094648 final: 1.082308
Elapsed time is 24.828713 seconds.
iter 3 mid: 0.983064 final: 0.972484
Elapsed time is 39.182714 seconds.
iter 4 mid: 0.903238 final: 0.894417
Elapsed time is 53.129213 seconds.
iter 5 mid: 0.839978 final: 0.833556
Elapsed time is 67.807897 seconds.
iter 6 mid: 0.789439 final: 0.784257
Elapsed time is 82.872578 seconds.
iter 7 mid: 0.746922 final: 0.742793
Elapsed time is 99.815498 seconds.
iter 8 mid: 0.710711 final: 0.707290
Elapsed time is 121.103439 seconds.
iter 9 mid: 0.678904 final: 0.676009
Elapsed time is 138.268141 seconds.
iter 10 mid: 0.650745 final: 0.648311
Elapsed time is 156.529784 seconds.
iter 11 mid: 0.625712 final: 0.623697
Elapsed time is 175.006694 seconds.
iter 12 mid: 0.603327 final: 0.601582
Elapsed time is 193.988608 seconds.
Distortion: 0.604528
Elapsed time is 203.659637 seconds.
Distortion: 0.603672
Elapsed time is 218.125351 seconds.
Distortion: 0.602870
Elapsed time is 234.593906 seconds.
Distortion: 0.602314
Elapsed time is 251.851061 seconds.
Distortion: 0.601492
Elapsed time is 268.766232 seconds.
Distortion: 0.600678
Elapsed time is 286.013702 seconds.
Distortion: 0.599765
Elapsed time is 303.796870 seconds.
Distortion: 0.598255
Elapsed time is 322.379894 seconds.
Distortion: 0.597613
Elapsed time is 340.157203 seconds.
Distortion: 0.596996
Elapsed time is 358.131097 seconds.
Distortion: 0.596352
Elapsed time is 376.596551 seconds.
Distortion: 0.595693
Elapsed time is 395.470091 seconds.
Final Distortion: 0.594894
Offline distort:0.620922
Distortion: 0.620511
Elapsed time is 523.264963 seconds.
Distortion: 0.618964
Elapsed time is 537.905483 seconds.
Distortion: 0.617766
Elapsed time is 555.158407 seconds.
Distortion: 0.616499
Elapsed time is 572.613291 seconds.
Distortion: 0.615363
Elapsed time is 589.879017 seconds.
Distortion: 0.613605
Elapsed time is 607.955663 seconds.
Distortion: 0.612505
Elapsed time is 625.405935 seconds.
Distortion: 0.610862
Elapsed time is 645.344068 seconds.
Distortion: 0.609807
Elapsed time is 662.958069 seconds.
Distortion: 0.608770
Elapsed time is 681.056040 seconds.
Distortion: 0.607712
Elapsed time is 699.383615 seconds.
Distortion: 0.606646
Elapsed time is 718.284028 seconds.
Final Distortion: 0.605467
Distortion: 0.624239
Elapsed time is 747.647152 seconds.
Distortion: 0.622840
Elapsed time is 762.129198 seconds.
Distortion: 0.621851
Elapsed time is 779.520698 seconds.
Distortion: 0.620695
Elapsed time is 796.144817 seconds.
Distortion: 0.618916
Elapsed time is 814.149461 seconds.
Distortion: 0.617602
Elapsed time is 831.868683 seconds.
Distortion: 0.616494
Elapsed time is 849.148871 seconds.
Distortion: 0.615401
Elapsed time is 867.218853 seconds.
Distortion: 0.614456
Elapsed time is 884.815421 seconds.
Distortion: 0.613566
Elapsed time is 903.020062 seconds.
Distortion: 0.612629
Elapsed time is 921.631673 seconds.
Distortion: 0.611688
Elapsed time is 940.552939 seconds.
Final Distortion: 0.610661
Distortion: 0.618889
Elapsed time is 969.831797 seconds.
Distortion: 0.617620
Elapsed time is 984.885894 seconds.
Distortion: 0.616459
Elapsed time is 1001.531286 seconds.
Distortion: 0.615383
Elapsed time is 1018.438573 seconds.
Distortion: 0.614028
Elapsed time is 1036.252778 seconds.
Distortion: 0.612299
Elapsed time is 1054.853140 seconds.
Distortion: 0.611306
Elapsed time is 1072.069362 seconds.
Distortion: 0.610313
Elapsed time is 1089.542957 seconds.
Distortion: 0.609413
Elapsed time is 1107.073925 seconds.
Distortion: 0.608573
Elapsed time is 1125.211804 seconds.
Distortion: 0.607659
Elapsed time is 1143.781473 seconds.
Distortion: 0.606771
Elapsed time is 1162.615509 seconds.
Final Distortion: 0.605790
Distortion: 0.618423
Elapsed time is 1191.813274 seconds.
Distortion: 0.617112
Elapsed time is 1206.485812 seconds.
Distortion: 0.615941
Elapsed time is 1222.482069 seconds.
Distortion: 0.614977
Elapsed time is 1239.705890 seconds.
Distortion: 0.613498
Elapsed time is 1258.741052 seconds.
Distortion: 0.612401
Elapsed time is 1276.262839 seconds.
Distortion: 0.611403
Elapsed time is 1293.357529 seconds.
Distortion: 0.610460
Elapsed time is 1311.079681 seconds.
Distortion: 0.609554
Elapsed time is 1328.884089 seconds.
Distortion: 0.608726
Elapsed time is 1346.965832 seconds.
Distortion: 0.607854
Elapsed time is 1365.457171 seconds.
Distortion: 0.606952
Elapsed time is 1384.517925 seconds.
Final Distortion: 0.606003
Distortion: 0.623671
Elapsed time is 1413.885677 seconds.
Distortion: 0.622418
Elapsed time is 1429.080431 seconds.
Distortion: 0.621295
Elapsed time is 1445.749444 seconds.
Distortion: 0.619934
Elapsed time is 1465.148759 seconds.
Distortion: 0.618782
Elapsed time is 1482.242185 seconds.
Distortion: 0.617458
Elapsed time is 1498.945306 seconds.
Distortion: 0.616458
Elapsed time is 1516.616775 seconds.
Distortion: 0.615532
Elapsed time is 1534.237246 seconds.
Distortion: 0.614633
Elapsed time is 1552.059428 seconds.
Distortion: 0.613774
Elapsed time is 1570.228798 seconds.
Distortion: 0.612915
Elapsed time is 1588.753806 seconds.
Distortion: 0.612023
Elapsed time is 1608.506658 seconds.
Final Distortion: 0.611090
Distortion: 0.613461
Elapsed time is 1639.052365 seconds.
Distortion: 0.612292
Elapsed time is 1653.884128 seconds.
Distortion: 0.611205
Elapsed time is 1670.760152 seconds.
Distortion: 0.609791
Elapsed time is 1689.870403 seconds.
Distortion: 0.608766
Elapsed time is 1707.365870 seconds.
Distortion: 0.607571
Elapsed time is 1724.498402 seconds.
Distortion: 0.606622
Elapsed time is 1742.641768 seconds.
Distortion: 0.605717
Elapsed time is 1760.488938 seconds.
Distortion: 0.604829
Elapsed time is 1778.264872 seconds.
Distortion: 0.604020
Elapsed time is 1796.365439 seconds.
Distortion: 0.603166
Elapsed time is 1815.124194 seconds.
Distortion: 0.602277
Elapsed time is 1834.190775 seconds.
Final Distortion: 0.601436
Distortion: 0.615111
Elapsed time is 1864.297909 seconds.
Distortion: 0.613965
Elapsed time is 1879.679280 seconds.
Distortion: 0.612935
Elapsed time is 1896.186131 seconds.
Distortion: 0.611631
Elapsed time is 1915.526188 seconds.
Distortion: 0.610670
Elapsed time is 1932.555260 seconds.
Distortion: 0.609590
Elapsed time is 1949.675344 seconds.
Distortion: 0.608618
Elapsed time is 1967.320917 seconds.
Distortion: 0.607744
Elapsed time is 1985.194490 seconds.
Distortion: 0.606885
Elapsed time is 2003.010342 seconds.
Distortion: 0.606061
Elapsed time is 2021.226594 seconds.
Distortion: 0.605222
Elapsed time is 2040.087504 seconds.
Distortion: 0.604371
Elapsed time is 2059.020599 seconds.
Final Distortion: 0.603469
Distortion: 0.608044
Elapsed time is 2088.573567 seconds.
Distortion: 0.606903
Elapsed time is 2103.228911 seconds.
Distortion: 0.605894
Elapsed time is 2119.237411 seconds.
Distortion: 0.604618
Elapsed time is 2138.064880 seconds.
Distortion: 0.603586
Elapsed time is 2155.302767 seconds.
Distortion: 0.602665
Elapsed time is 2172.775863 seconds.
Distortion: 0.601688
Elapsed time is 2190.584179 seconds.
Distortion: 0.600732
Elapsed time is 2208.791233 seconds.
Distortion: 0.599887
Elapsed time is 2226.845584 seconds.
Distortion: 0.599085
Elapsed time is 2244.924325 seconds.
Distortion: 0.598239
Elapsed time is 2263.689286 seconds.
Distortion: 0.597359
Elapsed time is 2282.670300 seconds.
Final Distortion: 0.596447
Distortion: 0.612076
Elapsed time is 2312.244334 seconds.
Distortion: 0.610877
Elapsed time is 2327.231792 seconds.
Distortion: 0.609263
Elapsed time is 2345.510445 seconds.
Distortion: 0.608217
Elapsed time is 2361.807765 seconds.
Distortion: 0.607256
Elapsed time is 2379.032119 seconds.
Distortion: 0.606341
Elapsed time is 2396.129146 seconds.
Distortion: 0.605346
Elapsed time is 2413.703569 seconds.
Distortion: 0.604314
Elapsed time is 2431.469006 seconds.
Distortion: 0.603468
Elapsed time is 2449.196910 seconds.
Distortion: 0.602661
Elapsed time is 2467.587165 seconds.
Distortion: 0.601825
Elapsed time is 2486.314225 seconds.
Distortion: 0.600951
Elapsed time is 2505.214639 seconds.
Final Distortion: 0.600084
Distortion: 0.615848
Elapsed time is 2535.041795 seconds.
Distortion: 0.614742
Elapsed time is 2550.134457 seconds.
Distortion: 0.613318
Elapsed time is 2567.706770 seconds.
Distortion: 0.612213
Elapsed time is 2583.834221 seconds.
Distortion: 0.611260
Elapsed time is 2601.098905 seconds.
Distortion: 0.610129
Elapsed time is 2618.837440 seconds.
Distortion: 0.609101
Elapsed time is 2635.983274 seconds.
Distortion: 0.608007
Elapsed time is 2654.197626 seconds.
Distortion: 0.607160
Elapsed time is 2672.530596 seconds.
Distortion: 0.606328
Elapsed time is 2691.410827 seconds.
Distortion: 0.605478
Elapsed time is 2710.986382 seconds.
Distortion: 0.604521
Elapsed time is 2730.576758 seconds.
Final Distortion: 0.603616
Online distort:0.611581
12,256
iter 1 mid: 1.165409 final: 1.165431
Elapsed time is 18.821407 seconds.
iter 2 mid: 0.986722 final: 0.977049
Elapsed time is 40.230779 seconds.
iter 3 mid: 0.874736 final: 0.867282
Elapsed time is 65.184558 seconds.
iter 4 mid: 0.795205 final: 0.790061
Elapsed time is 90.666852 seconds.
iter 5 mid: 0.734770 final: 0.731236
Elapsed time is 116.216274 seconds.
iter 6 mid: 0.685396 final: 0.682805
Elapsed time is 143.484738 seconds.
iter 7 mid: 0.643898 final: 0.641995
Elapsed time is 171.564604 seconds.
iter 8 mid: 0.608942 final: 0.607461
Elapsed time is 200.580282 seconds.
iter 9 mid: 0.578229 final: 0.577083
Elapsed time is 230.359232 seconds.
iter 10 mid: 0.551162 final: 0.550266
Elapsed time is 260.640649 seconds.
iter 11 mid: 0.526786 final: 0.526050
Elapsed time is 291.621668 seconds.
iter 12 mid: 0.504358 final: 0.503732
Elapsed time is 324.600677 seconds.
Distortion: 0.503732
Elapsed time is 340.858515 seconds.
Distortion: 0.503224
Elapsed time is 365.937062 seconds.
Distortion: 0.501970
Elapsed time is 393.581322 seconds.
Distortion: 0.500660
Elapsed time is 422.167911 seconds.
Distortion: 0.499464
Elapsed time is 451.578105 seconds.
Distortion: 0.498328
Elapsed time is 481.259814 seconds.
Distortion: 0.497269
Elapsed time is 511.337366 seconds.
Distortion: 0.496277
Elapsed time is 541.819930 seconds.
Distortion: 0.495335
Elapsed time is 573.351035 seconds.
Distortion: 0.494427
Elapsed time is 605.173335 seconds.
Distortion: 0.493561
Elapsed time is 637.453998 seconds.
Distortion: 0.492730
Elapsed time is 670.497797 seconds.
Final Distortion: 0.491942
Offline distort:0.550398
Distortion: 0.549365
Elapsed time is 887.371003 seconds.
Distortion: 0.544783
Elapsed time is 913.901749 seconds.
Distortion: 0.541258
Elapsed time is 942.268083 seconds.
Distortion: 0.537634
Elapsed time is 972.721275 seconds.
Distortion: 0.534361
Elapsed time is 1003.742362 seconds.
Distortion: 0.531325
Elapsed time is 1035.071143 seconds.
Distortion: 0.528178
Elapsed time is 1066.779543 seconds.
Distortion: 0.525151
Elapsed time is 1099.047343 seconds.
Distortion: 0.522272
Elapsed time is 1131.684568 seconds.
Distortion: 0.519389
Elapsed time is 1164.647166 seconds.
Distortion: 0.516305
Elapsed time is 1198.498990 seconds.
Distortion: 0.513467
Elapsed time is 1233.130620 seconds.
Final Distortion: 0.510328
Distortion: 0.548855
Elapsed time is 1287.197640 seconds.
Distortion: 0.544791
Elapsed time is 1313.164691 seconds.
Distortion: 0.541618
Elapsed time is 1342.016257 seconds.
Distortion: 0.538281
Elapsed time is 1370.822397 seconds.
Distortion: 0.534830
Elapsed time is 1401.630748 seconds.
Distortion: 0.531899
Elapsed time is 1432.235895 seconds.
Distortion: 0.529064
Elapsed time is 1464.003196 seconds.
Distortion: 0.526300
Elapsed time is 1496.167088 seconds.
Distortion: 0.523489
Elapsed time is 1528.748269 seconds.
Distortion: 0.520826
Elapsed time is 1561.482348 seconds.
Distortion: 0.518001
Elapsed time is 1595.280311 seconds.
Distortion: 0.515295
Elapsed time is 1630.375222 seconds.
Final Distortion: 0.512371
Distortion: 0.543022
Elapsed time is 1683.465959 seconds.
Distortion: 0.539012
Elapsed time is 1710.037659 seconds.
Distortion: 0.535940
Elapsed time is 1737.994556 seconds.
Distortion: 0.532821
Elapsed time is 1768.145616 seconds.
Distortion: 0.529275
Elapsed time is 1800.607404 seconds.
Distortion: 0.526355
Elapsed time is 1831.316841 seconds.
Distortion: 0.523374
Elapsed time is 1862.382765 seconds.
Distortion: 0.520611
Elapsed time is 1893.997342 seconds.
Distortion: 0.517940
Elapsed time is 1926.252957 seconds.
Distortion: 0.515232
Elapsed time is 1958.481745 seconds.
Distortion: 0.512483
Elapsed time is 1992.653695 seconds.
Distortion: 0.509524
Elapsed time is 2027.798431 seconds.
Final Distortion: 0.506784
Distortion: 0.541541
Elapsed time is 2079.317618 seconds.
Distortion: 0.537390
Elapsed time is 2105.692519 seconds.
Distortion: 0.534309
Elapsed time is 2133.920633 seconds.
Distortion: 0.531036
Elapsed time is 2163.918699 seconds.
Distortion: 0.527832
Elapsed time is 2194.568684 seconds.
Distortion: 0.524962
Elapsed time is 2224.952090 seconds.
Distortion: 0.521933
Elapsed time is 2256.826953 seconds.
Distortion: 0.519118
Elapsed time is 2289.662740 seconds.
Distortion: 0.516455
Elapsed time is 2321.731883 seconds.
Distortion: 0.513878
Elapsed time is 2354.024204 seconds.
Distortion: 0.511005
Elapsed time is 2388.902466 seconds.
Distortion: 0.508263
Elapsed time is 2423.567579 seconds.
Final Distortion: 0.505509
Distortion: 0.544524
Elapsed time is 2476.659861 seconds.
Distortion: 0.540612
Elapsed time is 2504.284920 seconds.
Distortion: 0.537231
Elapsed time is 2533.472365 seconds.
Distortion: 0.534185
Elapsed time is 2561.809153 seconds.
Distortion: 0.530910
Elapsed time is 2592.213396 seconds.
Distortion: 0.527853
Elapsed time is 2623.606743 seconds.
Distortion: 0.524894
Elapsed time is 2653.651600 seconds.
Distortion: 0.522073
Elapsed time is 2685.459680 seconds.
Distortion: 0.519349
Elapsed time is 2718.056414 seconds.
Distortion: 0.516614
Elapsed time is 2750.209798 seconds.
Distortion: 0.513736
Elapsed time is 2785.056566 seconds.
Distortion: 0.510959
Elapsed time is 2819.280790 seconds.
Final Distortion: 0.508227
Distortion: 0.534374
Elapsed time is 2871.333519 seconds.
Distortion: 0.530637
Elapsed time is 2897.430335 seconds.
Distortion: 0.527452
Elapsed time is 2926.001344 seconds.
Distortion: 0.524387
Elapsed time is 2954.458639 seconds.
Distortion: 0.521330
Elapsed time is 2984.196383 seconds.
Distortion: 0.518433
Elapsed time is 3014.891603 seconds.
Distortion: 0.515579
Elapsed time is 3045.627715 seconds.
Distortion: 0.512840
Elapsed time is 3076.079036 seconds.
Distortion: 0.510230
Elapsed time is 3107.657383 seconds.
Distortion: 0.507549
Elapsed time is 3139.836338 seconds.
Distortion: 0.504813
Elapsed time is 3174.079989 seconds.
Distortion: 0.502092
Elapsed time is 3208.216758 seconds.
Final Distortion: 0.499424
Distortion: 0.538734
Elapsed time is 3259.404085 seconds.
Distortion: 0.535013
Elapsed time is 3285.611604 seconds.
Distortion: 0.531806
Elapsed time is 3313.954307 seconds.
Distortion: 0.528524
Elapsed time is 3344.175235 seconds.
Distortion: 0.525278
Elapsed time is 3372.649087 seconds.
Distortion: 0.522357
Elapsed time is 3403.548876 seconds.
Distortion: 0.519497
Elapsed time is 3433.695997 seconds.
Distortion: 0.516740
Elapsed time is 3464.518589 seconds.
Distortion: 0.514161
Elapsed time is 3496.461122 seconds.
Distortion: 0.511600
Elapsed time is 3529.160862 seconds.
Distortion: 0.508900
Elapsed time is 3563.127289 seconds.
Distortion: 0.506205
Elapsed time is 3596.536043 seconds.
Final Distortion: 0.503533
Distortion: 0.531303
Elapsed time is 3647.192950 seconds.
Distortion: 0.527266
Elapsed time is 3673.046814 seconds.
Distortion: 0.524077
Elapsed time is 3701.762785 seconds.
Distortion: 0.520848
Elapsed time is 3731.941969 seconds.
Distortion: 0.517573
Elapsed time is 3761.209272 seconds.
Distortion: 0.514604
Elapsed time is 3792.176187 seconds.
Distortion: 0.511740
Elapsed time is 3822.724987 seconds.
Distortion: 0.508999
Elapsed time is 3853.482559 seconds.
Distortion: 0.506282
Elapsed time is 3885.842857 seconds.
Distortion: 0.503642
Elapsed time is 3918.189788 seconds.
Distortion: 0.500924
Elapsed time is 3952.136167 seconds.
Distortion: 0.498157
Elapsed time is 3986.047845 seconds.
Final Distortion: 0.495445
Distortion: 0.535009
Elapsed time is 4037.580312 seconds.
Distortion: 0.531131
Elapsed time is 4063.678453 seconds.
Distortion: 0.527862
Elapsed time is 4092.572129 seconds.
Distortion: 0.524510
Elapsed time is 4122.935248 seconds.
Distortion: 0.521315
Elapsed time is 4153.837935 seconds.
Distortion: 0.517912
Elapsed time is 4183.075520 seconds.
Distortion: 0.514830
Elapsed time is 4215.141212 seconds.
Distortion: 0.511916
Elapsed time is 4245.333038 seconds.
Distortion: 0.509145
Elapsed time is 4276.266317 seconds.
Distortion: 0.506536
Elapsed time is 4308.398880 seconds.
Distortion: 0.503870
Elapsed time is 4341.401131 seconds.
Distortion: 0.501123
Elapsed time is 4375.418137 seconds.
Final Distortion: 0.498464
Distortion: 0.536722
Elapsed time is 4426.108210 seconds.
Distortion: 0.532573
Elapsed time is 4451.388102 seconds.
Distortion: 0.529359
Elapsed time is 4480.611451 seconds.
Distortion: 0.525971
Elapsed time is 4510.439448 seconds.
Distortion: 0.522875
Elapsed time is 4540.964798 seconds.
Distortion: 0.519417
Elapsed time is 4570.019505 seconds.
Distortion: 0.516392
Elapsed time is 4601.325282 seconds.
Distortion: 0.513474
Elapsed time is 4632.105964 seconds.
Distortion: 0.510392
Elapsed time is 4662.941272 seconds.
Distortion: 0.507794
Elapsed time is 4695.098132 seconds.
Distortion: 0.505106
Elapsed time is 4728.307874 seconds.
Distortion: 0.502358
Elapsed time is 4762.654545 seconds.
Final Distortion: 0.499639
Online distort:0.528283
12,1024
iter 1 mid: 1.070704 final: 1.070720
Elapsed time is 58.188292 seconds.
iter 2 mid: 0.884051 final: 0.880429
Elapsed time is 120.798442 seconds.
iter 3 mid: 0.772381 final: 0.770392
Elapsed time is 183.232800 seconds.
iter 4 mid: 0.692788 final: 0.691687
Elapsed time is 249.118058 seconds.
iter 5 mid: 0.630057 final: 0.629390
Elapsed time is 319.791861 seconds.
iter 6 mid: 0.579595 final: 0.579168
Elapsed time is 410.581527 seconds.
iter 7 mid: 0.537548 final: 0.537270
Elapsed time is 501.461260 seconds.
iter 8 mid: 0.500562 final: 0.500364
Elapsed time is 579.788487 seconds.
iter 9 mid: 0.468164 final: 0.468006
Elapsed time is 658.707578 seconds.
iter 10 mid: 0.439391 final: 0.439260
Elapsed time is 741.621902 seconds.
iter 11 mid: 0.413511 final: 0.413401
Elapsed time is 839.281802 seconds.
iter 12 mid: 0.390304 final: 0.390215
Elapsed time is 925.893920 seconds.
Distortion: 0.390215
Elapsed time is 960.698559 seconds.
Distortion: 0.391073
Elapsed time is 1021.555962 seconds.
Distortion: 0.388643
Elapsed time is 1086.104640 seconds.
Distortion: 0.386409
Elapsed time is 1152.749596 seconds.
Distortion: 0.384430
Elapsed time is 1222.068175 seconds.
Distortion: 0.382672
Elapsed time is 1292.727107 seconds.
Distortion: 0.381091
Elapsed time is 1362.568814 seconds.
Distortion: 0.379627
Elapsed time is 1432.883730 seconds.
Distortion: 0.378316
Elapsed time is 1504.328621 seconds.
Distortion: 0.377102
Elapsed time is 1577.149168 seconds.
Distortion: 0.375997
Elapsed time is 1653.696843 seconds.
Distortion: 0.375018
Elapsed time is 1729.735575 seconds.
Final Distortion: 0.374150
Offline distort:0.520910
Distortion: 0.520899
Elapsed time is 2173.059994 seconds.
Distortion: 0.506198
Elapsed time is 2235.366608 seconds.
Distortion: 0.494987
Elapsed time is 2299.363477 seconds.
Distortion: 0.484849
Elapsed time is 2365.999488 seconds.
Distortion: 0.475253
Elapsed time is 2440.514655 seconds.
Distortion: 0.466319
Elapsed time is 2513.624717 seconds.
Distortion: 0.457868
Elapsed time is 2589.120508 seconds.
Distortion: 0.449801
Elapsed time is 2664.497240 seconds.
Distortion: 0.441767
Elapsed time is 2741.283564 seconds.
Distortion: 0.433918
Elapsed time is 2821.269514 seconds.
Distortion: 0.426159
Elapsed time is 2903.735852 seconds.
Distortion: 0.418607
Elapsed time is 2988.206278 seconds.
Final Distortion: 0.411111
Distortion: 0.516225
Elapsed time is 3108.043440 seconds.
Distortion: 0.502200
Elapsed time is 3170.584333 seconds.
Distortion: 0.491780
Elapsed time is 3235.710659 seconds.
Distortion: 0.482122
Elapsed time is 3306.400370 seconds.
Distortion: 0.472887
Elapsed time is 3379.657528 seconds.
Distortion: 0.464050
Elapsed time is 3450.768793 seconds.
Distortion: 0.455867
Elapsed time is 3523.607222 seconds.
Distortion: 0.447857
Elapsed time is 3597.900439 seconds.
Distortion: 0.440028
Elapsed time is 3675.967872 seconds.
Distortion: 0.432499
Elapsed time is 3755.123009 seconds.
Distortion: 0.425097
Elapsed time is 3834.184960 seconds.
Distortion: 0.417947
Elapsed time is 3915.969944 seconds.
Final Distortion: 0.411099
Distortion: 0.510158
Elapsed time is 4033.565449 seconds.
Distortion: 0.495707
Elapsed time is 4095.807676 seconds.
Distortion: 0.485329
Elapsed time is 4161.886996 seconds.
Distortion: 0.475670
Elapsed time is 4230.224152 seconds.
Distortion: 0.466633
Elapsed time is 4300.844076 seconds.
Distortion: 0.457784
Elapsed time is 4372.372691 seconds.
Distortion: 0.449596
Elapsed time is 4446.689153 seconds.
Distortion: 0.441463
Elapsed time is 4521.128932 seconds.
Distortion: 0.433621
Elapsed time is 4596.349152 seconds.
Distortion: 0.426171
Elapsed time is 4675.213775 seconds.
Distortion: 0.418905
Elapsed time is 4754.895633 seconds.
Distortion: 0.411901
Elapsed time is 4837.285590 seconds.
Final Distortion: 0.405226
Distortion: 0.508422
Elapsed time is 4954.730377 seconds.
Distortion: 0.493047
Elapsed time is 5018.737081 seconds.
Distortion: 0.482806
Elapsed time is 5084.224907 seconds.
Distortion: 0.473051
Elapsed time is 5156.377343 seconds.
Distortion: 0.463475
Elapsed time is 5226.823658 seconds.
Distortion: 0.454580
Elapsed time is 5298.266850 seconds.
Distortion: 0.446028
Elapsed time is 5372.931180 seconds.
Distortion: 0.437877
Elapsed time is 5449.987341 seconds.
Distortion: 0.429936
Elapsed time is 5526.759924 seconds.
Distortion: 0.422504
Elapsed time is 5605.354191 seconds.
Distortion: 0.415304
Elapsed time is 5684.510702 seconds.
Distortion: 0.408362
Elapsed time is 5767.357437 seconds.
Final Distortion: 0.401769
Distortion: 0.508142
Elapsed time is 5886.225998 seconds.
Distortion: 0.493245
Elapsed time is 5948.454048 seconds.
Distortion: 0.482910
Elapsed time is 6013.934639 seconds.
Distortion: 0.472907
Elapsed time is 6083.467436 seconds.
Distortion: 0.463125
Elapsed time is 6156.199585 seconds.
Distortion: 0.454093
Elapsed time is 6230.275493 seconds.
Distortion: 0.445372
Elapsed time is 6305.257390 seconds.
Distortion: 0.437165
Elapsed time is 6379.217038 seconds.
Distortion: 0.429150
Elapsed time is 6455.930914 seconds.
Distortion: 0.421634
Elapsed time is 6534.870855 seconds.
Distortion: 0.414432
Elapsed time is 6615.757061 seconds.
Distortion: 0.407462
Elapsed time is 6698.368614 seconds.
Final Distortion: 0.400913
Distortion: 0.499744
Elapsed time is 6816.643521 seconds.
Distortion: 0.485216
Elapsed time is 6879.166879 seconds.
Distortion: 0.475062
Elapsed time is 6946.836838 seconds.
Distortion: 0.465300
Elapsed time is 7018.535478 seconds.
Distortion: 0.455622
Elapsed time is 7089.661722 seconds.
Distortion: 0.446308
Elapsed time is 7165.030637 seconds.
Distortion: 0.437661
Elapsed time is 7241.368703 seconds.
Distortion: 0.429536
Elapsed time is 7317.766773 seconds.
Distortion: 0.421506
Elapsed time is 7392.727302 seconds.
Distortion: 0.414079
Elapsed time is 7470.270139 seconds.
Distortion: 0.407082
Elapsed time is 7549.487458 seconds.
Distortion: 0.400047
Elapsed time is 7627.403027 seconds.
Final Distortion: 0.393587
Distortion: 0.504335
Elapsed time is 7743.123403 seconds.
Distortion: 0.489327
Elapsed time is 7806.953717 seconds.
Distortion: 0.479037
Elapsed time is 7870.727240 seconds.
Distortion: 0.468309
Elapsed time is 7940.794102 seconds.
Distortion: 0.458163
Elapsed time is 8012.749438 seconds.
Distortion: 0.449051
Elapsed time is 8087.632628 seconds.
Distortion: 0.440233
Elapsed time is 8162.622574 seconds.
Distortion: 0.432059
Elapsed time is 8238.638380 seconds.
Distortion: 0.424033
Elapsed time is 8314.857569 seconds.
Distortion: 0.416505
Elapsed time is 8393.761170 seconds.
Distortion: 0.409531
Elapsed time is 8472.855701 seconds.
Distortion: 0.402491
Elapsed time is 8554.239140 seconds.
Final Distortion: 0.396057
Distortion: 0.501472
Elapsed time is 8675.984068 seconds.
Distortion: 0.484666
Elapsed time is 8739.502771 seconds.
Distortion: 0.472975
Elapsed time is 8811.565354 seconds.
Distortion: 0.463193
Elapsed time is 8878.391376 seconds.
Distortion: 0.452960
Elapsed time is 8950.409099 seconds.
Distortion: 0.443351
Elapsed time is 9023.715031 seconds.
Distortion: 0.434308
Elapsed time is 9115.282071 seconds.
Distortion: 0.425891
Elapsed time is 9189.043534 seconds.
Distortion: 0.417823
Elapsed time is 9265.586937 seconds.
Distortion: 0.410276
Elapsed time is 9344.120454 seconds.
Distortion: 0.403230
Elapsed time is 9425.288182 seconds.
Distortion: 0.396424
Elapsed time is 9505.061882 seconds.
Final Distortion: 0.390037
Distortion: 0.502569
Elapsed time is 9621.124309 seconds.
Distortion: 0.486319
Elapsed time is 9684.526995 seconds.
Distortion: 0.475031
Elapsed time is 9754.777963 seconds.
Distortion: 0.463909
Elapsed time is 9826.212028 seconds.
Distortion: 0.454542
Elapsed time is 9897.903449 seconds.
Distortion: 0.445113
Elapsed time is 9971.624278 seconds.
Distortion: 0.436065
Elapsed time is 10058.256870 seconds.
Distortion: 0.427641
Elapsed time is 10133.289905 seconds.
Distortion: 0.419454
Elapsed time is 10210.513407 seconds.
Distortion: 0.411941
Elapsed time is 10289.516158 seconds.
Distortion: 0.404897
Elapsed time is 10369.004288 seconds.
Distortion: 0.398146
Elapsed time is 10449.883960 seconds.
Final Distortion: 0.391816
Distortion: 0.506530
Elapsed time is 10565.547425 seconds.
Distortion: 0.489566
Elapsed time is 10629.947722 seconds.
Distortion: 0.477380
Elapsed time is 10701.978872 seconds.
Distortion: 0.466628
Elapsed time is 10770.554620 seconds.
Distortion: 0.456209
Elapsed time is 10842.727361 seconds.
Distortion: 0.446909
Elapsed time is 10916.572076 seconds.
Distortion: 0.437685
Elapsed time is 10995.184113 seconds.
Distortion: 0.428962
Elapsed time is 11070.579938 seconds.
Distortion: 0.420728
Elapsed time is 11147.798017 seconds.
Distortion: 0.413111
Elapsed time is 11225.053179 seconds.
Distortion: 0.406051
Elapsed time is 11302.562385 seconds.
Distortion: 0.399228
Elapsed time is 11380.794343 seconds.
Final Distortion: 0.392909
Online distort:0.490029
16,16
iter 1 mid: 1.399777 final: 1.399796
Elapsed time is 6.119966 seconds.
iter 2 mid: 1.236135 final: 1.224308
Elapsed time is 14.851976 seconds.
iter 3 mid: 1.123995 final: 1.113776
Elapsed time is 22.390585 seconds.
iter 4 mid: 1.046355 final: 1.037055
Elapsed time is 31.521303 seconds.
iter 5 mid: 0.985365 final: 0.977884
Elapsed time is 41.585988 seconds.
iter 6 mid: 0.935198 final: 0.929565
Elapsed time is 52.115720 seconds.
iter 7 mid: 0.894561 final: 0.888914
Elapsed time is 69.016648 seconds.
iter 8 mid: 0.858645 final: 0.854481
Elapsed time is 84.865729 seconds.
iter 9 mid: 0.827858 final: 0.824074
Elapsed time is 96.870896 seconds.
iter 10 mid: 0.799586 final: 0.796518
Elapsed time is 110.496843 seconds.
iter 11 mid: 0.773913 final: 0.771532
Elapsed time is 124.468309 seconds.
iter 12 mid: 0.751065 final: 0.748576
Elapsed time is 137.608737 seconds.
iter 13 mid: 0.729812 final: 0.727613
Elapsed time is 151.205927 seconds.
iter 14 mid: 0.710369 final: 0.708385
Elapsed time is 170.550802 seconds.
iter 15 mid: 0.691959 final: 0.690144
Elapsed time is 190.204486 seconds.
iter 16 mid: 0.674814 final: 0.673233
Elapsed time is 207.130145 seconds.
Distortion: 0.673504
Elapsed time is 218.341469 seconds.
Distortion: 0.673077
Elapsed time is 233.426385 seconds.
Distortion: 0.672624
Elapsed time is 249.310558 seconds.
Distortion: 0.672967
Elapsed time is 266.672215 seconds.
Distortion: 0.672804
Elapsed time is 283.456970 seconds.
Distortion: 0.672212
Elapsed time is 300.368477 seconds.
Distortion: 0.671700
Elapsed time is 317.265608 seconds.
Distortion: 0.671107
Elapsed time is 334.044959 seconds.
Distortion: 0.670363
Elapsed time is 351.430604 seconds.
Distortion: 0.669939
Elapsed time is 368.450944 seconds.
Distortion: 0.669303
Elapsed time is 386.105679 seconds.
Distortion: 0.668874
Elapsed time is 403.328263 seconds.
Distortion: 0.668386
Elapsed time is 420.955923 seconds.
Distortion: 0.667898
Elapsed time is 438.480001 seconds.
Distortion: 0.667377
Elapsed time is 456.637371 seconds.
Distortion: 0.666867
Elapsed time is 474.835271 seconds.
Final Distortion: 0.666510
Offline distort:0.683550
Distortion: 0.682939
Elapsed time is 616.635634 seconds.
Distortion: 0.682381
Elapsed time is 631.871106 seconds.
Distortion: 0.681890
Elapsed time is 648.069979 seconds.
Distortion: 0.681335
Elapsed time is 664.775311 seconds.
Distortion: 0.681073
Elapsed time is 681.579925 seconds.
Distortion: 0.680582
Elapsed time is 698.428310 seconds.
Distortion: 0.680052
Elapsed time is 715.131954 seconds.
Distortion: 0.680304
Elapsed time is 732.539857 seconds.
Distortion: 0.679739
Elapsed time is 749.867535 seconds.
Distortion: 0.679317
Elapsed time is 766.773721 seconds.
Distortion: 0.678787
Elapsed time is 784.017566 seconds.
Distortion: 0.678360
Elapsed time is 801.040403 seconds.
Distortion: 0.677813
Elapsed time is 818.630705 seconds.
Distortion: 0.677398
Elapsed time is 836.319115 seconds.
Distortion: 0.676930
Elapsed time is 853.933095 seconds.
Distortion: 0.676474
Elapsed time is 872.206913 seconds.
Final Distortion: 0.675948
Distortion: 0.684155
Elapsed time is 901.384572 seconds.
Distortion: 0.683600
Elapsed time is 916.561548 seconds.
Distortion: 0.683193
Elapsed time is 932.403869 seconds.
Distortion: 0.682477
Elapsed time is 948.977682 seconds.
Distortion: 0.682100
Elapsed time is 965.454385 seconds.
Distortion: 0.681467
Elapsed time is 982.106771 seconds.
Distortion: 0.681189
Elapsed time is 998.894369 seconds.
Distortion: 0.680825
Elapsed time is 1015.649448 seconds.
Distortion: 0.680438
Elapsed time is 1032.649470 seconds.
Distortion: 0.680116
Elapsed time is 1049.768811 seconds.
Distortion: 0.679765
Elapsed time is 1067.230940 seconds.
Distortion: 0.679463
Elapsed time is 1084.264115 seconds.
Distortion: 0.679104
Elapsed time is 1101.521138 seconds.
Distortion: 0.678769
Elapsed time is 1119.170733 seconds.
Distortion: 0.678439
Elapsed time is 1137.048436 seconds.
Distortion: 0.678097
Elapsed time is 1154.994463 seconds.
Final Distortion: 0.677786
Distortion: 0.680072
Elapsed time is 1184.403441 seconds.
Distortion: 0.679658
Elapsed time is 1199.458498 seconds.
Distortion: 0.679268
Elapsed time is 1215.370307 seconds.
Distortion: 0.678838
Elapsed time is 1232.005789 seconds.
Distortion: 0.678517
Elapsed time is 1248.378777 seconds.
Distortion: 0.678036
Elapsed time is 1265.047408 seconds.
Distortion: 0.677739
Elapsed time is 1281.827069 seconds.
Distortion: 0.677471
Elapsed time is 1298.678774 seconds.
Distortion: 0.677109
Elapsed time is 1315.652870 seconds.
Distortion: 0.676836
Elapsed time is 1332.815664 seconds.
Distortion: 0.676503
Elapsed time is 1350.360641 seconds.
Distortion: 0.676209
Elapsed time is 1367.385848 seconds.
Distortion: 0.675893
Elapsed time is 1384.663867 seconds.
Distortion: 0.675576
Elapsed time is 1402.174328 seconds.
Distortion: 0.675286
Elapsed time is 1420.003683 seconds.
Distortion: 0.674961
Elapsed time is 1438.081613 seconds.
Final Distortion: 0.674653
Distortion: 0.686489
Elapsed time is 1467.376888 seconds.
Distortion: 0.686085
Elapsed time is 1482.443797 seconds.
Distortion: 0.685753
Elapsed time is 1498.138814 seconds.
Distortion: 0.685321
Elapsed time is 1514.707729 seconds.
Distortion: 0.683343
Elapsed time is 1532.533344 seconds.
Distortion: 0.682959
Elapsed time is 1548.986416 seconds.
Distortion: 0.682615
Elapsed time is 1565.682959 seconds.
Distortion: 0.682277
Elapsed time is 1582.628888 seconds.
Distortion: 0.681920
Elapsed time is 1599.470162 seconds.
Distortion: 0.681562
Elapsed time is 1616.627100 seconds.
Distortion: 0.681241
Elapsed time is 1634.024237 seconds.
Distortion: 0.680936
Elapsed time is 1651.199340 seconds.
Distortion: 0.680611
Elapsed time is 1668.368066 seconds.
Distortion: 0.680277
Elapsed time is 1685.592411 seconds.
Distortion: 0.679932
Elapsed time is 1703.525456 seconds.
Distortion: 0.679629
Elapsed time is 1721.063432 seconds.
Final Distortion: 0.679334
Distortion: 0.687642
Elapsed time is 1750.474008 seconds.
Distortion: 0.687252
Elapsed time is 1765.538669 seconds.
Distortion: 0.686962
Elapsed time is 1781.087197 seconds.
Distortion: 0.686578
Elapsed time is 1797.566614 seconds.
Distortion: 0.685405
Elapsed time is 1815.859117 seconds.
Distortion: 0.685078
Elapsed time is 1832.504634 seconds.
Distortion: 0.684810
Elapsed time is 1849.329863 seconds.
Distortion: 0.684971
Elapsed time is 1866.366042 seconds.
Distortion: 0.684642
Elapsed time is 1883.212079 seconds.
Distortion: 0.684293
Elapsed time is 1900.230276 seconds.
Distortion: 0.684004
Elapsed time is 1917.174832 seconds.
Distortion: 0.683708
Elapsed time is 1934.500235 seconds.
Distortion: 0.683422
Elapsed time is 1951.781155 seconds.
Distortion: 0.683115
Elapsed time is 1969.157799 seconds.
Distortion: 0.682781
Elapsed time is 1987.004810 seconds.
Distortion: 0.682496
Elapsed time is 2004.760428 seconds.
Final Distortion: 0.682204
Distortion: 0.676984
Elapsed time is 2034.108624 seconds.
Distortion: 0.676636
Elapsed time is 2049.381629 seconds.
Distortion: 0.676299
Elapsed time is 2065.213092 seconds.
Distortion: 0.675977
Elapsed time is 2081.723164 seconds.
Distortion: 0.675023
Elapsed time is 2099.016314 seconds.
Distortion: 0.674702
Elapsed time is 2115.578548 seconds.
Distortion: 0.674373
Elapsed time is 2132.191679 seconds.
Distortion: 0.674054
Elapsed time is 2149.008194 seconds.
Distortion: 0.673748
Elapsed time is 2165.884557 seconds.
Distortion: 0.673430
Elapsed time is 2182.784947 seconds.
Distortion: 0.673160
Elapsed time is 2199.892266 seconds.
Distortion: 0.672879
Elapsed time is 2217.357577 seconds.
Distortion: 0.672596
Elapsed time is 2234.582447 seconds.
Distortion: 0.672306
Elapsed time is 2251.975352 seconds.
Distortion: 0.672014
Elapsed time is 2269.384474 seconds.
Distortion: 0.671744
Elapsed time is 2287.162010 seconds.
Final Distortion: 0.671458
Distortion: 0.677340
Elapsed time is 2316.400253 seconds.
Distortion: 0.676983
Elapsed time is 2331.555402 seconds.
Distortion: 0.676679
Elapsed time is 2347.448714 seconds.
Distortion: 0.676363
Elapsed time is 2363.926259 seconds.
Distortion: 0.676056
Elapsed time is 2380.059169 seconds.
Distortion: 0.675482
Elapsed time is 2397.247212 seconds.
Distortion: 0.675231
Elapsed time is 2413.872267 seconds.
Distortion: 0.674901
Elapsed time is 2430.545097 seconds.
Distortion: 0.674618
Elapsed time is 2447.497907 seconds.
Distortion: 0.674304
Elapsed time is 2464.281691 seconds.
Distortion: 0.674041
Elapsed time is 2481.153462 seconds.
Distortion: 0.673764
Elapsed time is 2498.587323 seconds.
Distortion: 0.673482
Elapsed time is 2515.730884 seconds.
Distortion: 0.673227
Elapsed time is 2533.336787 seconds.
Distortion: 0.672942
Elapsed time is 2550.722858 seconds.
Distortion: 0.672665
Elapsed time is 2568.768826 seconds.
Final Distortion: 0.672388
Distortion: 0.671503
Elapsed time is 2598.047293 seconds.
Distortion: 0.671144
Elapsed time is 2613.270138 seconds.
Distortion: 0.670844
Elapsed time is 2629.001136 seconds.
Distortion: 0.670529
Elapsed time is 2645.501066 seconds.
Distortion: 0.670257
Elapsed time is 2661.820468 seconds.
Distortion: 0.669690
Elapsed time is 2678.925652 seconds.
Distortion: 0.669431
Elapsed time is 2695.587146 seconds.
Distortion: 0.669137
Elapsed time is 2712.400052 seconds.
Distortion: 0.668844
Elapsed time is 2729.128670 seconds.
Distortion: 0.668562
Elapsed time is 2746.085688 seconds.
Distortion: 0.668293
Elapsed time is 2762.906816 seconds.
Distortion: 0.668023
Elapsed time is 2780.455141 seconds.
Distortion: 0.667756
Elapsed time is 2797.810927 seconds.
Distortion: 0.667483
Elapsed time is 2815.365357 seconds.
Distortion: 0.667206
Elapsed time is 2833.062707 seconds.
Distortion: 0.666938
Elapsed time is 2850.684896 seconds.
Final Distortion: 0.666676
Distortion: 0.672871
Elapsed time is 2879.917625 seconds.
Distortion: 0.672519
Elapsed time is 2895.082559 seconds.
Distortion: 0.672224
Elapsed time is 2910.670370 seconds.
Distortion: 0.671888
Elapsed time is 2926.964721 seconds.
Distortion: 0.671639
Elapsed time is 2943.373419 seconds.
Distortion: 0.671151
Elapsed time is 2960.366120 seconds.
Distortion: 0.670869
Elapsed time is 2976.958761 seconds.
Distortion: 0.670586
Elapsed time is 2993.626665 seconds.
Distortion: 0.670302
Elapsed time is 3010.297442 seconds.
Distortion: 0.670020
Elapsed time is 3027.160021 seconds.
Distortion: 0.669756
Elapsed time is 3044.055795 seconds.
Distortion: 0.669500
Elapsed time is 3061.597459 seconds.
Distortion: 0.669243
Elapsed time is 3078.885644 seconds.
Distortion: 0.668976
Elapsed time is 3096.175589 seconds.
Distortion: 0.668697
Elapsed time is 3113.624989 seconds.
Distortion: 0.668439
Elapsed time is 3131.645206 seconds.
Final Distortion: 0.668180
Distortion: 0.677185
Elapsed time is 3160.946375 seconds.
Distortion: 0.676815
Elapsed time is 3176.334264 seconds.
Distortion: 0.676526
Elapsed time is 3192.066479 seconds.
Distortion: 0.676173
Elapsed time is 3208.504893 seconds.
Distortion: 0.675916
Elapsed time is 3225.151843 seconds.
Distortion: 0.675435
Elapsed time is 3242.045424 seconds.
Distortion: 0.675626
Elapsed time is 3259.328684 seconds.
Distortion: 0.675325
Elapsed time is 3276.101157 seconds.
Distortion: 0.675057
Elapsed time is 3293.025758 seconds.
Distortion: 0.674769
Elapsed time is 3310.093429 seconds.
Distortion: 0.674502
Elapsed time is 3327.025934 seconds.
Distortion: 0.674204
Elapsed time is 3344.586938 seconds.
Distortion: 0.673939
Elapsed time is 3361.822997 seconds.
Distortion: 0.673645
Elapsed time is 3379.597633 seconds.
Distortion: 0.673476
Elapsed time is 3398.574129 seconds.
Distortion: 0.673179
Elapsed time is 3416.578217 seconds.
Final Distortion: 0.672914
Online distort:0.674542
16,64
iter 1 mid: 1.269545 final: 1.269569
Elapsed time is 10.206703 seconds.
iter 2 mid: 1.095102 final: 1.082597
Elapsed time is 21.943980 seconds.
iter 3 mid: 0.982725 final: 0.971934
Elapsed time is 33.790653 seconds.
iter 4 mid: 0.903301 final: 0.894872
Elapsed time is 46.687827 seconds.
iter 5 mid: 0.840340 final: 0.833963
Elapsed time is 60.787221 seconds.
iter 6 mid: 0.789593 final: 0.784389
Elapsed time is 77.367730 seconds.
iter 7 mid: 0.747404 final: 0.743118
Elapsed time is 93.692608 seconds.
iter 8 mid: 0.710936 final: 0.707540
Elapsed time is 114.840733 seconds.
iter 9 mid: 0.679290 final: 0.676448
Elapsed time is 132.551799 seconds.
iter 10 mid: 0.650944 final: 0.648565
Elapsed time is 154.735596 seconds.
iter 11 mid: 0.626495 final: 0.624481
Elapsed time is 174.058777 seconds.
iter 12 mid: 0.604175 final: 0.602438
Elapsed time is 193.549509 seconds.
iter 13 mid: 0.583828 final: 0.582346
Elapsed time is 211.993491 seconds.
iter 14 mid: 0.565003 final: 0.563706
Elapsed time is 230.981927 seconds.
iter 15 mid: 0.547745 final: 0.546581
Elapsed time is 250.673848 seconds.
iter 16 mid: 0.531472 final: 0.530465
Elapsed time is 272.163823 seconds.
Distortion: 0.531520
Elapsed time is 285.789920 seconds.
Distortion: 0.531185
Elapsed time is 304.142878 seconds.
Distortion: 0.530622
Elapsed time is 323.792574 seconds.
Distortion: 0.530040
Elapsed time is 344.311779 seconds.
Distortion: 0.529445
Elapsed time is 365.295588 seconds.
Distortion: 0.528996
Elapsed time is 386.907669 seconds.
Distortion: 0.528376
Elapsed time is 408.326794 seconds.
Distortion: 0.527736
Elapsed time is 429.792684 seconds.
Distortion: 0.527212
Elapsed time is 451.108302 seconds.
Distortion: 0.526654
Elapsed time is 472.684072 seconds.
Distortion: 0.526124
Elapsed time is 494.693378 seconds.
Distortion: 0.525574
Elapsed time is 516.618722 seconds.
Distortion: 0.525037
Elapsed time is 538.882514 seconds.
Distortion: 0.524523
Elapsed time is 561.489523 seconds.
Distortion: 0.524021
Elapsed time is 584.452826 seconds.
Distortion: 0.523470
Elapsed time is 607.842992 seconds.
Final Distortion: 0.522980
Offline distort:0.551519
Distortion: 0.550781
Elapsed time is 783.409782 seconds.
Distortion: 0.549397
Elapsed time is 801.757202 seconds.
Distortion: 0.548318
Elapsed time is 821.877214 seconds.
Distortion: 0.547335
Elapsed time is 842.646933 seconds.
Distortion: 0.546446
Elapsed time is 864.318162 seconds.
Distortion: 0.545366
Elapsed time is 885.488254 seconds.
Distortion: 0.544292
Elapsed time is 907.112531 seconds.
Distortion: 0.543375
Elapsed time is 929.540004 seconds.
Distortion: 0.542458
Elapsed time is 951.155217 seconds.
Distortion: 0.541439
Elapsed time is 973.307813 seconds.
Distortion: 0.540492
Elapsed time is 995.218572 seconds.
Distortion: 0.539619
Elapsed time is 1017.040371 seconds.
Distortion: 0.538701
Elapsed time is 1039.808004 seconds.
Distortion: 0.537816
Elapsed time is 1063.003065 seconds.
Distortion: 0.536810
Elapsed time is 1088.008345 seconds.
Distortion: 0.535752
Elapsed time is 1111.773679 seconds.
Final Distortion: 0.534781
Distortion: 0.556329
Elapsed time is 1149.674344 seconds.
Distortion: 0.555083
Elapsed time is 1168.309130 seconds.
Distortion: 0.554024
Elapsed time is 1189.320753 seconds.
Distortion: 0.553168
Elapsed time is 1209.813435 seconds.
Distortion: 0.551588
Elapsed time is 1232.571682 seconds.
Distortion: 0.550496
Elapsed time is 1253.735528 seconds.
Distortion: 0.549555
Elapsed time is 1274.591556 seconds.
Distortion: 0.548603
Elapsed time is 1296.096323 seconds.
Distortion: 0.547498
Elapsed time is 1317.358103 seconds.
Distortion: 0.546658
Elapsed time is 1338.770531 seconds.
Distortion: 0.545836
Elapsed time is 1360.659752 seconds.
Distortion: 0.545038
Elapsed time is 1382.445731 seconds.
Distortion: 0.544211
Elapsed time is 1404.989689 seconds.
Distortion: 0.543411
Elapsed time is 1427.905324 seconds.
Distortion: 0.542539
Elapsed time is 1451.313167 seconds.
Distortion: 0.541619
Elapsed time is 1474.860172 seconds.
Final Distortion: 0.540716
Distortion: 0.552283
Elapsed time is 1512.966168 seconds.
Distortion: 0.551214
Elapsed time is 1531.651523 seconds.
Distortion: 0.550165
Elapsed time is 1552.646074 seconds.
Distortion: 0.549224
Elapsed time is 1572.271816 seconds.
Distortion: 0.547501
Elapsed time is 1594.710349 seconds.
Distortion: 0.546426
Elapsed time is 1616.854874 seconds.
Distortion: 0.545465
Elapsed time is 1638.134373 seconds.
Distortion: 0.544438
Elapsed time is 1658.728541 seconds.
Distortion: 0.543522
Elapsed time is 1680.067231 seconds.
Distortion: 0.542711
Elapsed time is 1701.395894 seconds.
Distortion: 0.541905
Elapsed time is 1723.207383 seconds.
Distortion: 0.541171
Elapsed time is 1745.476766 seconds.
Distortion: 0.540400
Elapsed time is 1768.089745 seconds.
Distortion: 0.539649
Elapsed time is 1790.795643 seconds.
Distortion: 0.538830
Elapsed time is 1813.852811 seconds.
Distortion: 0.537962
Elapsed time is 1837.193028 seconds.
Final Distortion: 0.537103
Distortion: 0.550773
Elapsed time is 1874.803326 seconds.
Distortion: 0.549676
Elapsed time is 1893.426374 seconds.
Distortion: 0.548629
Elapsed time is 1914.229165 seconds.
Distortion: 0.547436
Elapsed time is 1934.610482 seconds.
Distortion: 0.546251
Elapsed time is 1957.590910 seconds.
Distortion: 0.545271
Elapsed time is 1979.895160 seconds.
Distortion: 0.544360
Elapsed time is 2001.178351 seconds.
Distortion: 0.543467
Elapsed time is 2022.272145 seconds.
Distortion: 0.542609
Elapsed time is 2043.683353 seconds.
Distortion: 0.541820
Elapsed time is 2065.214111 seconds.
Distortion: 0.541041
Elapsed time is 2086.807665 seconds.
Distortion: 0.540230
Elapsed time is 2108.710419 seconds.
Distortion: 0.539451
Elapsed time is 2131.185160 seconds.
Distortion: 0.538707
Elapsed time is 2153.908743 seconds.
Distortion: 0.537898
Elapsed time is 2177.578885 seconds.
Distortion: 0.537070
Elapsed time is 2201.148142 seconds.
Final Distortion: 0.536249
Distortion: 0.551091
Elapsed time is 2239.128998 seconds.
Distortion: 0.550029
Elapsed time is 2257.968603 seconds.
Distortion: 0.548992
Elapsed time is 2278.109209 seconds.
Distortion: 0.548104
Elapsed time is 2299.038406 seconds.
Distortion: 0.547193
Elapsed time is 2322.004440 seconds.
Distortion: 0.546122
Elapsed time is 2343.431254 seconds.
Distortion: 0.545219
Elapsed time is 2364.542933 seconds.
Distortion: 0.544373
Elapsed time is 2385.782439 seconds.
Distortion: 0.543532
Elapsed time is 2407.224853 seconds.
Distortion: 0.542763
Elapsed time is 2428.702872 seconds.
Distortion: 0.541996
Elapsed time is 2450.484083 seconds.
Distortion: 0.541191
Elapsed time is 2472.781187 seconds.
Distortion: 0.540410
Elapsed time is 2495.505001 seconds.
Distortion: 0.539676
Elapsed time is 2518.297225 seconds.
Distortion: 0.538855
Elapsed time is 2541.203450 seconds.
Distortion: 0.538043
Elapsed time is 2564.350997 seconds.
Final Distortion: 0.537234
Distortion: 0.542164
Elapsed time is 2601.811756 seconds.
Distortion: 0.541113
Elapsed time is 2620.292801 seconds.
Distortion: 0.540193
Elapsed time is 2640.358376 seconds.
Distortion: 0.539338
Elapsed time is 2661.157569 seconds.
Distortion: 0.538299
Elapsed time is 2682.772869 seconds.
Distortion: 0.537299
Elapsed time is 2704.417451 seconds.
Distortion: 0.536489
Elapsed time is 2725.731813 seconds.
Distortion: 0.535657
Elapsed time is 2746.908894 seconds.
Distortion: 0.534847
Elapsed time is 2768.265955 seconds.
Distortion: 0.534107
Elapsed time is 2789.826149 seconds.
Distortion: 0.533366
Elapsed time is 2811.817066 seconds.
Distortion: 0.532616
Elapsed time is 2834.163495 seconds.
Distortion: 0.531866
Elapsed time is 2856.832054 seconds.
Distortion: 0.531152
Elapsed time is 2879.632831 seconds.
Distortion: 0.530393
Elapsed time is 2902.818159 seconds.
Distortion: 0.529592
Elapsed time is 2926.476901 seconds.
Final Distortion: 0.528783
Distortion: 0.543966
Elapsed time is 2964.303861 seconds.
Distortion: 0.542886
Elapsed time is 2982.992493 seconds.
Distortion: 0.541996
Elapsed time is 3002.869378 seconds.
Distortion: 0.541188
Elapsed time is 3023.570632 seconds.
Distortion: 0.540158
Elapsed time is 3044.906126 seconds.
Distortion: 0.539198
Elapsed time is 3066.505100 seconds.
Distortion: 0.538396
Elapsed time is 3087.495117 seconds.
Distortion: 0.537621
Elapsed time is 3108.823467 seconds.
Distortion: 0.536843
Elapsed time is 3130.267314 seconds.
Distortion: 0.536070
Elapsed time is 3151.824733 seconds.
Distortion: 0.535335
Elapsed time is 3174.273713 seconds.
Distortion: 0.534579
Elapsed time is 3196.408307 seconds.
Distortion: 0.533827
Elapsed time is 3219.179426 seconds.
Distortion: 0.533115
Elapsed time is 3242.072186 seconds.
Distortion: 0.532328
Elapsed time is 3265.192519 seconds.
Distortion: 0.531556
Elapsed time is 3288.602638 seconds.
Final Distortion: 0.530748
Distortion: 0.537740
Elapsed time is 3326.286728 seconds.
Distortion: 0.536674
Elapsed time is 3344.691865 seconds.
Distortion: 0.535594
Elapsed time is 3364.346516 seconds.
Distortion: 0.534735
Elapsed time is 3385.172373 seconds.
Distortion: 0.533680
Elapsed time is 3406.508282 seconds.
Distortion: 0.532730
Elapsed time is 3427.790994 seconds.
Distortion: 0.531932
Elapsed time is 3448.993539 seconds.
Distortion: 0.531173
Elapsed time is 3470.265174 seconds.
Distortion: 0.530399
Elapsed time is 3491.528095 seconds.
Distortion: 0.529807
Elapsed time is 3513.901164 seconds.
Distortion: 0.529061
Elapsed time is 3535.467569 seconds.
Distortion: 0.528294
Elapsed time is 3557.685357 seconds.
Distortion: 0.527549
Elapsed time is 3580.384750 seconds.
Distortion: 0.526818
Elapsed time is 3602.960403 seconds.
Distortion: 0.526059
Elapsed time is 3625.996686 seconds.
Distortion: 0.525274
Elapsed time is 3649.242134 seconds.
Final Distortion: 0.524485
Distortion: 0.538786
Elapsed time is 3686.441815 seconds.
Distortion: 0.537742
Elapsed time is 3705.305797 seconds.
Distortion: 0.536724
Elapsed time is 3725.585817 seconds.
Distortion: 0.535850
Elapsed time is 3746.196793 seconds.
Distortion: 0.534750
Elapsed time is 3767.528341 seconds.
Distortion: 0.533881
Elapsed time is 3789.417955 seconds.
Distortion: 0.533048
Elapsed time is 3810.766838 seconds.
Distortion: 0.532275
Elapsed time is 3832.056396 seconds.
Distortion: 0.531540
Elapsed time is 3853.430261 seconds.
Distortion: 0.530796
Elapsed time is 3875.045452 seconds.
Distortion: 0.530061
Elapsed time is 3896.767589 seconds.
Distortion: 0.529320
Elapsed time is 3918.607928 seconds.
Distortion: 0.528576
Elapsed time is 3941.138290 seconds.
Distortion: 0.527855
Elapsed time is 3963.877147 seconds.
Distortion: 0.527116
Elapsed time is 3987.189079 seconds.
Distortion: 0.526335
Elapsed time is 4010.836617 seconds.
Final Distortion: 0.525532
Distortion: 0.543373
Elapsed time is 4048.475434 seconds.
Distortion: 0.542318
Elapsed time is 4067.248306 seconds.
Distortion: 0.541111
Elapsed time is 4087.154938 seconds.
Distortion: 0.539878
Elapsed time is 4108.567119 seconds.
Distortion: 0.538953
Elapsed time is 4129.336056 seconds.
Distortion: 0.537956
Elapsed time is 4150.184176 seconds.
Distortion: 0.537143
Elapsed time is 4171.473710 seconds.
Distortion: 0.536393
Elapsed time is 4192.774011 seconds.
Distortion: 0.535703
Elapsed time is 4214.745052 seconds.
Distortion: 0.534935
Elapsed time is 4236.346975 seconds.
Distortion: 0.534184
Elapsed time is 4258.318936 seconds.
Distortion: 0.533424
Elapsed time is 4280.189846 seconds.
Distortion: 0.532695
Elapsed time is 4302.793523 seconds.
Distortion: 0.531961
Elapsed time is 4325.776337 seconds.
Distortion: 0.531213
Elapsed time is 4348.828162 seconds.
Distortion: 0.530425
Elapsed time is 4372.029233 seconds.
Final Distortion: 0.529631
Online distort:0.538961
16,256
iter 1 mid: 1.165505 final: 1.165527
Elapsed time is 18.178949 seconds.
iter 2 mid: 0.986585 final: 0.976576
Elapsed time is 41.824733 seconds.
iter 3 mid: 0.874245 final: 0.866819
Elapsed time is 64.718943 seconds.
iter 4 mid: 0.794487 final: 0.789333
Elapsed time is 90.360055 seconds.
iter 5 mid: 0.733910 final: 0.730436
Elapsed time is 116.451450 seconds.
iter 6 mid: 0.684898 final: 0.682371
Elapsed time is 143.535630 seconds.
iter 7 mid: 0.644217 final: 0.642370
Elapsed time is 172.143961 seconds.
iter 8 mid: 0.608311 final: 0.606818
Elapsed time is 201.767377 seconds.
iter 9 mid: 0.577900 final: 0.576752
Elapsed time is 230.434832 seconds.
iter 10 mid: 0.550538 final: 0.549634
Elapsed time is 262.288983 seconds.
iter 11 mid: 0.526305 final: 0.525554
Elapsed time is 296.300321 seconds.
iter 12 mid: 0.503922 final: 0.503288
Elapsed time is 328.969666 seconds.
iter 13 mid: 0.483557 final: 0.483025
Elapsed time is 361.834341 seconds.
iter 14 mid: 0.464963 final: 0.464502
Elapsed time is 396.328330 seconds.
iter 15 mid: 0.447477 final: 0.447072
Elapsed time is 432.852974 seconds.
iter 16 mid: 0.431509 final: 0.431150
Elapsed time is 470.091673 seconds.
Distortion: 0.431253
Elapsed time is 494.626392 seconds.
Distortion: 0.431333
Elapsed time is 527.787625 seconds.
Distortion: 0.430489
Elapsed time is 563.234319 seconds.
Distortion: 0.429579
Elapsed time is 599.793085 seconds.
Distortion: 0.428686
Elapsed time is 637.222050 seconds.
Distortion: 0.427797
Elapsed time is 676.643625 seconds.
Distortion: 0.426956
Elapsed time is 714.535967 seconds.
Distortion: 0.426157
Elapsed time is 753.078891 seconds.
Distortion: 0.425393
Elapsed time is 791.538314 seconds.
Distortion: 0.424652
Elapsed time is 830.259075 seconds.
Distortion: 0.423952
Elapsed time is 869.616978 seconds.
Distortion: 0.423249
Elapsed time is 909.661521 seconds.
Distortion: 0.422557
Elapsed time is 949.864659 seconds.
Distortion: 0.421886
Elapsed time is 991.042350 seconds.
Distortion: 0.421193
Elapsed time is 1031.634957 seconds.
Distortion: 0.420533
Elapsed time is 1073.533746 seconds.
Final Distortion: 0.419868
Offline distort:0.484755
Distortion: 0.483818
Elapsed time is 1387.734444 seconds.
Distortion: 0.480062
Elapsed time is 1421.474955 seconds.
Distortion: 0.476980
Elapsed time is 1457.422833 seconds.
Distortion: 0.474100
Elapsed time is 1495.705284 seconds.
Distortion: 0.471083
Elapsed time is 1534.115274 seconds.
Distortion: 0.468445
Elapsed time is 1573.544347 seconds.
Distortion: 0.465877
Elapsed time is 1611.682271 seconds.
Distortion: 0.463319
Elapsed time is 1651.119010 seconds.
Distortion: 0.460766
Elapsed time is 1692.396875 seconds.
Distortion: 0.458336
Elapsed time is 1732.495570 seconds.
Distortion: 0.455867
Elapsed time is 1772.723283 seconds.
Distortion: 0.453547
Elapsed time is 1813.330572 seconds.
Distortion: 0.451200
Elapsed time is 1854.245755 seconds.
Distortion: 0.448711
Elapsed time is 1897.518004 seconds.
Distortion: 0.446324
Elapsed time is 1940.350791 seconds.
Distortion: 0.443708
Elapsed time is 1984.827067 seconds.
Final Distortion: 0.441082
Distortion: 0.482495
Elapsed time is 2054.935350 seconds.
Distortion: 0.479019
Elapsed time is 2089.181907 seconds.
Distortion: 0.476137
Elapsed time is 2124.893965 seconds.
Distortion: 0.473386
Elapsed time is 2161.416020 seconds.
Distortion: 0.470741
Elapsed time is 2199.700712 seconds.
Distortion: 0.468335
Elapsed time is 2237.937690 seconds.
Distortion: 0.465967
Elapsed time is 2276.453390 seconds.
Distortion: 0.463569
Elapsed time is 2314.505486 seconds.
Distortion: 0.461132
Elapsed time is 2353.505504 seconds.
Distortion: 0.458781
Elapsed time is 2393.468074 seconds.
Distortion: 0.456425
Elapsed time is 2432.975043 seconds.
Distortion: 0.454014
Elapsed time is 2474.592212 seconds.
Distortion: 0.451783
Elapsed time is 2515.142325 seconds.
Distortion: 0.449544
Elapsed time is 2556.857475 seconds.
Distortion: 0.447262
Elapsed time is 2599.676868 seconds.
Distortion: 0.444825
Elapsed time is 2644.184760 seconds.
Final Distortion: 0.442343
Distortion: 0.478221
Elapsed time is 2713.614310 seconds.
Distortion: 0.474842
Elapsed time is 2746.880538 seconds.
Distortion: 0.472119
Elapsed time is 2782.639415 seconds.
Distortion: 0.469347
Elapsed time is 2820.032917 seconds.
Distortion: 0.466508
Elapsed time is 2857.353271 seconds.
Distortion: 0.464119
Elapsed time is 2895.986308 seconds.
Distortion: 0.461713
Elapsed time is 2935.067711 seconds.
Distortion: 0.459293
Elapsed time is 2974.777812 seconds.
Distortion: 0.456875
Elapsed time is 3013.623573 seconds.
Distortion: 0.454520
Elapsed time is 3052.790017 seconds.
Distortion: 0.452171
Elapsed time is 3093.456082 seconds.
Distortion: 0.449808
Elapsed time is 3132.882550 seconds.
Distortion: 0.447633
Elapsed time is 3173.634580 seconds.
Distortion: 0.445442
Elapsed time is 3215.569922 seconds.
Distortion: 0.443198
Elapsed time is 3258.339732 seconds.
Distortion: 0.440809
Elapsed time is 3301.917027 seconds.
Final Distortion: 0.438380
Distortion: 0.476013
Elapsed time is 3371.596179 seconds.
Distortion: 0.472387
Elapsed time is 3405.230169 seconds.
Distortion: 0.469698
Elapsed time is 3441.142510 seconds.
Distortion: 0.467043
Elapsed time is 3477.613419 seconds.
Distortion: 0.464521
Elapsed time is 3515.134758 seconds.
Distortion: 0.462107
Elapsed time is 3553.741519 seconds.
Distortion: 0.459637
Elapsed time is 3591.705526 seconds.
Distortion: 0.457163
Elapsed time is 3630.871960 seconds.
Distortion: 0.454642
Elapsed time is 3669.849784 seconds.
Distortion: 0.452392
Elapsed time is 3709.339628 seconds.
Distortion: 0.450051
Elapsed time is 3749.718924 seconds.
Distortion: 0.447769
Elapsed time is 3789.212069 seconds.
Distortion: 0.445555
Elapsed time is 3829.707910 seconds.
Distortion: 0.443388
Elapsed time is 3871.420060 seconds.
Distortion: 0.441186
Elapsed time is 3913.802718 seconds.
Distortion: 0.438775
Elapsed time is 3958.428914 seconds.
Final Distortion: 0.436403
Distortion: 0.476095
Elapsed time is 4027.872881 seconds.
Distortion: 0.472663
Elapsed time is 4060.841452 seconds.
Distortion: 0.469938
Elapsed time is 4096.327437 seconds.
Distortion: 0.467316
Elapsed time is 4132.850752 seconds.
Distortion: 0.464748
Elapsed time is 4170.684174 seconds.
Distortion: 0.462265
Elapsed time is 4209.222850 seconds.
Distortion: 0.459840
Elapsed time is 4248.048917 seconds.
Distortion: 0.457232
Elapsed time is 4286.861639 seconds.
Distortion: 0.454921
Elapsed time is 4326.850974 seconds.
Distortion: 0.452570
Elapsed time is 4365.736647 seconds.
Distortion: 0.450338
Elapsed time is 4405.905303 seconds.
Distortion: 0.448101
Elapsed time is 4446.773331 seconds.
Distortion: 0.445930
Elapsed time is 4487.741836 seconds.
Distortion: 0.443767
Elapsed time is 4529.306196 seconds.
Distortion: 0.441391
Elapsed time is 4572.692101 seconds.
Distortion: 0.439124
Elapsed time is 4615.987288 seconds.
Final Distortion: 0.436810
Distortion: 0.468570
Elapsed time is 4685.866905 seconds.
Distortion: 0.465234
Elapsed time is 4719.044320 seconds.
Distortion: 0.462654
Elapsed time is 4754.709051 seconds.
Distortion: 0.460064
Elapsed time is 4791.083201 seconds.
Distortion: 0.457528
Elapsed time is 4828.427794 seconds.
Distortion: 0.454836
Elapsed time is 4866.815664 seconds.
Distortion: 0.452457
Elapsed time is 4904.986857 seconds.
Distortion: 0.450027
Elapsed time is 4943.345985 seconds.
Distortion: 0.447730
Elapsed time is 4982.601850 seconds.
Distortion: 0.445509
Elapsed time is 5022.159321 seconds.
Distortion: 0.443312
Elapsed time is 5062.133147 seconds.
Distortion: 0.441140
Elapsed time is 5102.924072 seconds.
Distortion: 0.439022
Elapsed time is 5143.660591 seconds.
Distortion: 0.436884
Elapsed time is 5185.386096 seconds.
Distortion: 0.434585
Elapsed time is 5228.662593 seconds.
Distortion: 0.432366
Elapsed time is 5271.813318 seconds.
Final Distortion: 0.430068
Distortion: 0.469623
Elapsed time is 5340.674065 seconds.
Distortion: 0.466282
Elapsed time is 5373.726408 seconds.
Distortion: 0.463721
Elapsed time is 5408.510971 seconds.
Distortion: 0.461122
Elapsed time is 5444.989483 seconds.
Distortion: 0.458580
Elapsed time is 5482.638451 seconds.
Distortion: 0.456016
Elapsed time is 5521.171596 seconds.
Distortion: 0.453703
Elapsed time is 5559.438785 seconds.
Distortion: 0.451314
Elapsed time is 5599.244232 seconds.
Distortion: 0.449042
Elapsed time is 5638.673498 seconds.
Distortion: 0.446773
Elapsed time is 5677.831181 seconds.
Distortion: 0.444608
Elapsed time is 5718.060619 seconds.
Distortion: 0.442419
Elapsed time is 5758.936269 seconds.
Distortion: 0.440242
Elapsed time is 5800.253186 seconds.
Distortion: 0.438089
Elapsed time is 5841.301370 seconds.
Distortion: 0.435807
Elapsed time is 5883.971896 seconds.
Distortion: 0.433622
Elapsed time is 5927.910968 seconds.
Final Distortion: 0.431378
Distortion: 0.462712
Elapsed time is 5996.852441 seconds.
Distortion: 0.459170
Elapsed time is 6030.628423 seconds.
Distortion: 0.456567
Elapsed time is 6066.194271 seconds.
Distortion: 0.453880
Elapsed time is 6103.004551 seconds.
Distortion: 0.451341
Elapsed time is 6140.148933 seconds.
Distortion: 0.448705
Elapsed time is 6178.624366 seconds.
Distortion: 0.446272
Elapsed time is 6217.108122 seconds.
Distortion: 0.443832
Elapsed time is 6256.286154 seconds.
Distortion: 0.441551
Elapsed time is 6295.069766 seconds.
Distortion: 0.439337
Elapsed time is 6334.999759 seconds.
Distortion: 0.437115
Elapsed time is 6375.050935 seconds.
Distortion: 0.434914
Elapsed time is 6416.098019 seconds.
Distortion: 0.432771
Elapsed time is 6457.447414 seconds.
Distortion: 0.430672
Elapsed time is 6498.644249 seconds.
Distortion: 0.428407
Elapsed time is 6541.509900 seconds.
Distortion: 0.426227
Elapsed time is 6584.548593 seconds.
Final Distortion: 0.423976
Distortion: 0.462625
Elapsed time is 6654.368230 seconds.
Distortion: 0.459058
Elapsed time is 6688.416057 seconds.
Distortion: 0.456527
Elapsed time is 6723.921009 seconds.
Distortion: 0.454058
Elapsed time is 6761.566579 seconds.
Distortion: 0.451486
Elapsed time is 6799.079205 seconds.
Distortion: 0.448897
Elapsed time is 6837.077773 seconds.
Distortion: 0.446511
Elapsed time is 6876.891810 seconds.
Distortion: 0.444069
Elapsed time is 6915.640629 seconds.
Distortion: 0.441796
Elapsed time is 6954.276148 seconds.
Distortion: 0.439616
Elapsed time is 6993.405407 seconds.
Distortion: 0.437451
Elapsed time is 7033.161412 seconds.
Distortion: 0.435277
Elapsed time is 7073.882594 seconds.
Distortion: 0.433139
Elapsed time is 7115.133851 seconds.
Distortion: 0.430879
Elapsed time is 7157.720616 seconds.
Distortion: 0.428721
Elapsed time is 7199.597246 seconds.
Distortion: 0.426561
Elapsed time is 7243.498936 seconds.
Final Distortion: 0.424313
Distortion: 0.466037
Elapsed time is 7313.053328 seconds.
Distortion: 0.462250
Elapsed time is 7346.612684 seconds.
Distortion: 0.459741
Elapsed time is 7382.295360 seconds.
Distortion: 0.457160
Elapsed time is 7419.321639 seconds.
Distortion: 0.454404
Elapsed time is 7457.414485 seconds.
Distortion: 0.451867
Elapsed time is 7494.881102 seconds.
Distortion: 0.449426
Elapsed time is 7532.771275 seconds.
Distortion: 0.446998
Elapsed time is 7572.309790 seconds.
Distortion: 0.444682
Elapsed time is 7612.936969 seconds.
Distortion: 0.442445
Elapsed time is 7653.271173 seconds.
Distortion: 0.440178
Elapsed time is 7693.492418 seconds.
Distortion: 0.437926
Elapsed time is 7734.178785 seconds.
Distortion: 0.435650
Elapsed time is 7776.593899 seconds.
Distortion: 0.433488
Elapsed time is 7818.262171 seconds.
Distortion: 0.431306
Elapsed time is 7860.622179 seconds.
Distortion: 0.429113
Elapsed time is 7904.318242 seconds.
Final Distortion: 0.426848
Online distort:0.458311
16,1024
iter 1 mid: 1.070617 final: 1.070632
Elapsed time is 49.068163 seconds.
iter 2 mid: 0.883783 final: 0.880196
Elapsed time is 105.302026 seconds.
iter 3 mid: 0.772526 final: 0.770529
Elapsed time is 175.226303 seconds.
iter 4 mid: 0.692790 final: 0.691662
Elapsed time is 250.868613 seconds.
iter 5 mid: 0.630289 final: 0.629621
Elapsed time is 330.017064 seconds.
iter 6 mid: 0.579502 final: 0.579066
Elapsed time is 401.145062 seconds.
iter 7 mid: 0.537461 final: 0.537182
Elapsed time is 482.733122 seconds.
iter 8 mid: 0.500224 final: 0.500020
Elapsed time is 564.603976 seconds.
iter 9 mid: 0.467956 final: 0.467797
Elapsed time is 657.174043 seconds.
iter 10 mid: 0.439204 final: 0.439076
Elapsed time is 739.505224 seconds.
iter 11 mid: 0.413481 final: 0.413376
Elapsed time is 835.691893 seconds.
iter 12 mid: 0.390173 final: 0.390084
Elapsed time is 923.413420 seconds.
iter 13 mid: 0.369075 final: 0.368998
Elapsed time is 1014.310046 seconds.
iter 14 mid: 0.349861 final: 0.349796
Elapsed time is 1109.153939 seconds.
iter 15 mid: 0.332117 final: 0.332059
Elapsed time is 1217.280840 seconds.
iter 16 mid: 0.315722 final: 0.315671
Elapsed time is 1316.643775 seconds.
Distortion: 0.315876
Elapsed time is 1369.872614 seconds.
Distortion: 0.317608
Elapsed time is 1445.596678 seconds.
Distortion: 0.315551
Elapsed time is 1525.155116 seconds.
Distortion: 0.313649
Elapsed time is 1610.789416 seconds.
Distortion: 0.311964
Elapsed time is 1696.477467 seconds.
Distortion: 0.310408
Elapsed time is 1785.826007 seconds.
Distortion: 0.308938
Elapsed time is 1875.884689 seconds.
Distortion: 0.307578
Elapsed time is 1965.902188 seconds.
Distortion: 0.306278
Elapsed time is 2055.589967 seconds.
Distortion: 0.305070
Elapsed time is 2146.575334 seconds.
Distortion: 0.303988
Elapsed time is 2237.516408 seconds.
Distortion: 0.302828
Elapsed time is 2328.926161 seconds.
Distortion: 0.301876
Elapsed time is 2423.298608 seconds.
Distortion: 0.300855
Elapsed time is 2515.370766 seconds.
Distortion: 0.300028
Elapsed time is 2610.490854 seconds.
Distortion: 0.299112
Elapsed time is 2703.201108 seconds.
Final Distortion: 0.298326
Offline distort:0.458078
Distortion: 0.457617
Elapsed time is 3372.179533 seconds.
Distortion: 0.444926
Elapsed time is 3449.652085 seconds.
Distortion: 0.435363
Elapsed time is 3531.599400 seconds.
Distortion: 0.426677
Elapsed time is 3617.961251 seconds.
Distortion: 0.418714
Elapsed time is 3706.374430 seconds.
Distortion: 0.410995
Elapsed time is 3797.334657 seconds.
Distortion: 0.403829
Elapsed time is 3888.822187 seconds.
Distortion: 0.396760
Elapsed time is 3981.156261 seconds.
Distortion: 0.389939
Elapsed time is 4075.193357 seconds.
Distortion: 0.383337
Elapsed time is 4171.684316 seconds.
Distortion: 0.376942
Elapsed time is 4266.292946 seconds.
Distortion: 0.370599
Elapsed time is 4365.999177 seconds.
Distortion: 0.364366
Elapsed time is 4463.162785 seconds.
Distortion: 0.358212
Elapsed time is 4562.833134 seconds.
Distortion: 0.352191
Elapsed time is 4666.060864 seconds.
Distortion: 0.346390
Elapsed time is 4767.274332 seconds.
Final Distortion: 0.340654
Distortion: 0.453812
Elapsed time is 4923.401146 seconds.
Distortion: 0.441255
Elapsed time is 5002.392036 seconds.
Distortion: 0.432406
Elapsed time is 5086.112446 seconds.
Distortion: 0.424203
Elapsed time is 5172.427794 seconds.
Distortion: 0.416272
Elapsed time is 5260.808035 seconds.
Distortion: 0.408725
Elapsed time is 5351.048012 seconds.
Distortion: 0.401555
Elapsed time is 5442.329621 seconds.
Distortion: 0.394684
Elapsed time is 5535.076979 seconds.
Distortion: 0.387971
Elapsed time is 5626.737821 seconds.
Distortion: 0.381513
Elapsed time is 5721.741089 seconds.
Distortion: 0.375183
Elapsed time is 5815.605568 seconds.
Distortion: 0.369058
Elapsed time is 5911.429674 seconds.
Distortion: 0.362976
Elapsed time is 6007.368777 seconds.
Distortion: 0.356996
Elapsed time is 6105.542692 seconds.
Distortion: 0.351411
Elapsed time is 6205.218452 seconds.
Distortion: 0.345949
Elapsed time is 6306.379917 seconds.
Final Distortion: 0.340738
Distortion: 0.449083
Elapsed time is 6462.732898 seconds.
Distortion: 0.436352
Elapsed time is 6543.879000 seconds.
Distortion: 0.427620
Elapsed time is 6626.453126 seconds.
Distortion: 0.419531
Elapsed time is 6712.042841 seconds.
Distortion: 0.411522
Elapsed time is 6799.307118 seconds.
Distortion: 0.404040
Elapsed time is 6888.386372 seconds.
Distortion: 0.396867
Elapsed time is 6979.202490 seconds.
Distortion: 0.389803
Elapsed time is 7069.009244 seconds.
Distortion: 0.383004
Elapsed time is 7160.206639 seconds.
Distortion: 0.376497
Elapsed time is 7254.661482 seconds.
Distortion: 0.370106
Elapsed time is 7349.491912 seconds.
Distortion: 0.363982
Elapsed time is 7444.225213 seconds.
Distortion: 0.357902
Elapsed time is 7542.688968 seconds.
Distortion: 0.352010
Elapsed time is 7641.818770 seconds.
Distortion: 0.346491
Elapsed time is 7742.590948 seconds.
Distortion: 0.341108
Elapsed time is 7844.662837 seconds.
Final Distortion: 0.335933
Distortion: 0.448038
Elapsed time is 8001.317375 seconds.
Distortion: 0.434485
Elapsed time is 8080.649920 seconds.
Distortion: 0.425665
Elapsed time is 8162.613270 seconds.
Distortion: 0.417284
Elapsed time is 8249.252388 seconds.
Distortion: 0.409182
Elapsed time is 8337.187662 seconds.
Distortion: 0.401414
Elapsed time is 8427.685620 seconds.
Distortion: 0.394083
Elapsed time is 8519.615663 seconds.
Distortion: 0.386861
Elapsed time is 8611.524721 seconds.
Distortion: 0.379887
Elapsed time is 8704.345022 seconds.
Distortion: 0.373338
Elapsed time is 8798.408765 seconds.
Distortion: 0.366897
Elapsed time is 8894.266009 seconds.
Distortion: 0.360676
Elapsed time is 8987.729388 seconds.
Distortion: 0.354689
Elapsed time is 9083.641061 seconds.
Distortion: 0.348824
Elapsed time is 9181.451098 seconds.
Distortion: 0.343373
Elapsed time is 9281.493559 seconds.
Distortion: 0.338100
Elapsed time is 9384.434428 seconds.
Final Distortion: 0.333056
Distortion: 0.448052
Elapsed time is 9539.495152 seconds.
Distortion: 0.434883
Elapsed time is 9618.888449 seconds.
Distortion: 0.425948
Elapsed time is 9699.864907 seconds.
Distortion: 0.417441
Elapsed time is 9785.309493 seconds.
Distortion: 0.409145
Elapsed time is 9873.595165 seconds.
Distortion: 0.401196
Elapsed time is 9964.915846 seconds.
Distortion: 0.393472
Elapsed time is 10055.076369 seconds.
Distortion: 0.386342
Elapsed time is 10147.352249 seconds.
Distortion: 0.379227
Elapsed time is 10241.047929 seconds.
Distortion: 0.372426
Elapsed time is 10335.693850 seconds.
Distortion: 0.365903
Elapsed time is 10431.537825 seconds.
Distortion: 0.359610
Elapsed time is 10527.662173 seconds.
Distortion: 0.353592
Elapsed time is 10624.521608 seconds.
Distortion: 0.347684
Elapsed time is 10724.276799 seconds.
Distortion: 0.342220
Elapsed time is 10823.697411 seconds.
Distortion: 0.337035
Elapsed time is 10926.397430 seconds.
Final Distortion: 0.332020
Distortion: 0.440025
Elapsed time is 11081.996077 seconds.
Distortion: 0.427364
Elapsed time is 11160.676884 seconds.
Distortion: 0.418733
Elapsed time is 11244.713306 seconds.
Distortion: 0.410325
Elapsed time is 11332.680717 seconds.
Distortion: 0.402026
Elapsed time is 11423.461657 seconds.
Distortion: 0.394113
Elapsed time is 11512.291908 seconds.
Distortion: 0.386339
Elapsed time is 11604.523874 seconds.
Distortion: 0.378947
Elapsed time is 11696.942882 seconds.
Distortion: 0.371984
Elapsed time is 11792.533933 seconds.
Distortion: 0.365194
Elapsed time is 11887.585469 seconds.
Distortion: 0.358666
Elapsed time is 11983.185589 seconds.
Distortion: 0.352407
Elapsed time is 12079.391498 seconds.
Distortion: 0.346453
Elapsed time is 12175.968014 seconds.
Distortion: 0.340616
Elapsed time is 12276.322392 seconds.
Distortion: 0.335223
Elapsed time is 12375.615798 seconds.
Distortion: 0.330056
Elapsed time is 12474.816198 seconds.
Final Distortion: 0.325133
Distortion: 0.442553
Elapsed time is 12631.300745 seconds.
Distortion: 0.429540
Elapsed time is 12710.243609 seconds.
Distortion: 0.420654
Elapsed time is 12794.803872 seconds.
Distortion: 0.411769
Elapsed time is 12882.508689 seconds.
Distortion: 0.403697
Elapsed time is 12971.160106 seconds.
Distortion: 0.395348
Elapsed time is 13062.366147 seconds.
Distortion: 0.387642
Elapsed time is 13153.730519 seconds.
Distortion: 0.380138
Elapsed time is 13247.014986 seconds.
Distortion: 0.373054
Elapsed time is 13341.776231 seconds.
Distortion: 0.366140
Elapsed time is 13437.493658 seconds.
Distortion: 0.359570
Elapsed time is 13532.716457 seconds.
Distortion: 0.353236
Elapsed time is 13628.102286 seconds.
Distortion: 0.347264
Elapsed time is 13726.323351 seconds.
Distortion: 0.341437
Elapsed time is 13825.552777 seconds.
Distortion: 0.336089
Elapsed time is 13926.449067 seconds.
Distortion: 0.331013
Elapsed time is 14029.565768 seconds.
Final Distortion: 0.326154
Distortion: 0.438368
Elapsed time is 14185.005734 seconds.
Distortion: 0.424162
Elapsed time is 14265.551410 seconds.
Distortion: 0.415327
Elapsed time is 14348.457817 seconds.
Distortion: 0.406351
Elapsed time is 14435.765405 seconds.
Distortion: 0.397247
Elapsed time is 14526.327827 seconds.
Distortion: 0.389362
Elapsed time is 14615.983641 seconds.
Distortion: 0.381314
Elapsed time is 14708.676979 seconds.
Distortion: 0.373787
Elapsed time is 14806.329362 seconds.
Distortion: 0.366550
Elapsed time is 14899.597808 seconds.
Distortion: 0.359647
Elapsed time is 14999.948155 seconds.
Distortion: 0.353017
Elapsed time is 15096.169315 seconds.
Distortion: 0.346586
Elapsed time is 15191.469805 seconds.
Distortion: 0.340621
Elapsed time is 15289.742216 seconds.
Distortion: 0.334800
Elapsed time is 15388.581489 seconds.
Distortion: 0.329485
Elapsed time is 15489.893006 seconds.
Distortion: 0.324459
Elapsed time is 15591.968090 seconds.
Final Distortion: 0.319618
Distortion: 0.444544
Elapsed time is 15747.669340 seconds.
Distortion: 0.430136
Elapsed time is 15829.299014 seconds.
Distortion: 0.419563
Elapsed time is 15921.041693 seconds.
Distortion: 0.411137
Elapsed time is 16005.663974 seconds.
Distortion: 0.402563
Elapsed time is 16094.210845 seconds.
Distortion: 0.393982
Elapsed time is 16186.858865 seconds.
Distortion: 0.385861
Elapsed time is 16281.876929 seconds.
Distortion: 0.378380
Elapsed time is 16381.945467 seconds.
Distortion: 0.371111
Elapsed time is 16477.981331 seconds.
Distortion: 0.364108
Elapsed time is 16575.801580 seconds.
Distortion: 0.357483
Elapsed time is 16671.697959 seconds.
Distortion: 0.350999
Elapsed time is 16768.619306 seconds.
Distortion: 0.344994
Elapsed time is 16868.600983 seconds.
Distortion: 0.339108
Elapsed time is 16968.938043 seconds.
Distortion: 0.333749
Elapsed time is 17069.101971 seconds.
Distortion: 0.328716
Elapsed time is 17171.098849 seconds.
Final Distortion: 0.323874
Distortion: 0.451805
Elapsed time is 17327.103178 seconds.
Distortion: 0.436698
Elapsed time is 17408.652652 seconds.
Distortion: 0.425917
Elapsed time is 17500.236131 seconds.
Distortion: 0.416068
Elapsed time is 17594.643613 seconds.
Distortion: 0.407612
Elapsed time is 17681.279521 seconds.
Distortion: 0.398818
Elapsed time is 17775.087637 seconds.
Distortion: 0.390763
Elapsed time is 17867.848606 seconds.
Distortion: 0.383104
Elapsed time is 17961.546806 seconds.
Distortion: 0.375680
Elapsed time is 18057.454584 seconds.
Distortion: 0.368065
Elapsed time is 18180.666670 seconds.
Distortion: 0.361094
Elapsed time is 18277.861298 seconds.
Distortion: 0.354385
Elapsed time is 18375.124932 seconds.
Distortion: 0.348161
Elapsed time is 18474.427692 seconds.
Distortion: 0.342083
Elapsed time is 18574.637912 seconds.
Distortion: 0.336709
Elapsed time is 18675.644554 seconds.
Distortion: 0.331623
Elapsed time is 18776.562994 seconds.
Final Distortion: 0.326720
Online distort:0.433068

==> data/original/gist1m-training-pq,opq.txt <==

4,16
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 2.333363e-01
subspace #: 2    distortion in this subspace: 2.509554e-01
subspace #: 3    distortion in this subspace: 2.824681e-01
subspace #: 4    distortion in this subspace: 3.359746e-01
total: 1.102734e+00
Elapsed time is 9.972550 seconds.
Distortion PQ:1.120816
opq-np: iter: 1, distortion: 1.102710
Elapsed time is 1.928677 seconds.
opq-np: iter: 2, distortion: 1.097381
Elapsed time is 3.900769 seconds.
opq-np: iter: 3, distortion: 1.095683
Elapsed time is 5.832567 seconds.
opq-np: iter: 4, distortion: 1.094366
Elapsed time is 7.811977 seconds.
opq-np: iter: 5, distortion: 1.093108
Elapsed time is 9.727620 seconds.
opq-np: iter: 6, distortion: 1.091866
Elapsed time is 11.712452 seconds.
opq-np: iter: 7, distortion: 1.090644
Elapsed time is 13.718331 seconds.
opq-np: iter: 8, distortion: 1.089491
Elapsed time is 15.889495 seconds.
opq-np: iter: 9, distortion: 1.088539
Elapsed time is 18.250172 seconds.
opq-np: iter: 10, distortion: 1.087825
Elapsed time is 20.526567 seconds.
opq-np: iter: 11, distortion: 1.087290
Elapsed time is 22.828539 seconds.
opq-np: iter: 12, distortion: 1.086885
Elapsed time is 25.025474 seconds.
opq-np: iter: 13, distortion: 1.086552
Elapsed time is 27.188210 seconds.
opq-np: iter: 14, distortion: 1.086242
Elapsed time is 29.361342 seconds.
opq-np: iter: 15, distortion: 1.085936
Elapsed time is 31.545791 seconds.
opq-np: iter: 16, distortion: 1.085623
Elapsed time is 33.570582 seconds.
opq-np: iter: 17, distortion: 1.085279
Elapsed time is 35.537495 seconds.
opq-np: iter: 18, distortion: 1.084868
Elapsed time is 38.066681 seconds.
opq-np: iter: 19, distortion: 1.084355
Elapsed time is 40.508728 seconds.
opq-np: iter: 20, distortion: 1.083689
Elapsed time is 42.993401 seconds.
opq-np: iter: 21, distortion: 1.082717
Elapsed time is 45.024249 seconds.
opq-np: iter: 22, distortion: 1.081091
Elapsed time is 46.932568 seconds.
opq-np: iter: 23, distortion: 1.079779
Elapsed time is 48.888980 seconds.
opq-np: iter: 24, distortion: 1.079162
Elapsed time is 50.745280 seconds.
opq-np: iter: 25, distortion: 1.078779
Elapsed time is 52.702002 seconds.
opq-np: iter: 26, distortion: 1.078420
Elapsed time is 54.599851 seconds.
opq-np: iter: 27, distortion: 1.077953
Elapsed time is 56.527597 seconds.
opq-np: iter: 28, distortion: 1.077366
Elapsed time is 58.439287 seconds.
opq-np: iter: 29, distortion: 1.076918
Elapsed time is 60.444687 seconds.
opq-np: iter: 30, distortion: 1.076542
Elapsed time is 62.375988 seconds.
opq-np: iter: 31, distortion: 1.076158
Elapsed time is 64.647947 seconds.
opq-np: iter: 32, distortion: 1.075706
Elapsed time is 66.868875 seconds.
opq-np: iter: 33, distortion: 1.075158
Elapsed time is 69.083639 seconds.
opq-np: iter: 34, distortion: 1.074601
Elapsed time is 71.261664 seconds.
opq-np: iter: 35, distortion: 1.074160
Elapsed time is 73.389504 seconds.
opq-np: iter: 36, distortion: 1.073825
Elapsed time is 75.503965 seconds.
opq-np: iter: 37, distortion: 1.073554
Elapsed time is 77.540742 seconds.
opq-np: iter: 38, distortion: 1.073339
Elapsed time is 79.620814 seconds.
opq-np: iter: 39, distortion: 1.073150
Elapsed time is 81.606151 seconds.
opq-np: iter: 40, distortion: 1.072968
Elapsed time is 83.505003 seconds.
opq-np: iter: 41, distortion: 1.072780
Elapsed time is 85.952892 seconds.
opq-np: iter: 42, distortion: 1.072557
Elapsed time is 88.467644 seconds.
opq-np: iter: 43, distortion: 1.072285
Elapsed time is 90.904331 seconds.
opq-np: iter: 44, distortion: 1.071994
Elapsed time is 92.907862 seconds.
opq-np: iter: 45, distortion: 1.071765
Elapsed time is 94.886451 seconds.
opq-np: iter: 46, distortion: 1.071599
Elapsed time is 96.776467 seconds.
opq-np: iter: 47, distortion: 1.071470
Elapsed time is 98.802524 seconds.
opq-np: iter: 48, distortion: 1.071369
Elapsed time is 100.737934 seconds.
opq-np: iter: 49, distortion: 1.071280
Elapsed time is 102.811541 seconds.
opq-np: iter: 50, distortion: 1.071205
Elapsed time is 104.760313 seconds.
Distortion OPQ:1.090244
4,64
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 2.119101e-01
subspace #: 2    distortion in this subspace: 2.242677e-01
subspace #: 3    distortion in this subspace: 2.449367e-01
subspace #: 4    distortion in this subspace: 2.797535e-01
total: 9.608680e-01
Elapsed time is 11.422063 seconds.
Distortion PQ:0.979119
opq-np: iter: 1, distortion: 0.960846
Elapsed time is 2.788817 seconds.
opq-np: iter: 2, distortion: 0.953748
Elapsed time is 4.847754 seconds.
opq-np: iter: 3, distortion: 0.951799
Elapsed time is 6.782138 seconds.
opq-np: iter: 4, distortion: 0.950834
Elapsed time is 8.702163 seconds.
opq-np: iter: 5, distortion: 0.950168
Elapsed time is 10.660479 seconds.
opq-np: iter: 6, distortion: 0.949645
Elapsed time is 12.580826 seconds.
opq-np: iter: 7, distortion: 0.949205
Elapsed time is 14.490865 seconds.
opq-np: iter: 8, distortion: 0.948831
Elapsed time is 16.462825 seconds.
opq-np: iter: 9, distortion: 0.948484
Elapsed time is 18.394213 seconds.
opq-np: iter: 10, distortion: 0.948145
Elapsed time is 20.354308 seconds.
opq-np: iter: 11, distortion: 0.947827
Elapsed time is 22.293214 seconds.
opq-np: iter: 12, distortion: 0.947491
Elapsed time is 24.271642 seconds.
opq-np: iter: 13, distortion: 0.947113
Elapsed time is 26.529650 seconds.
opq-np: iter: 14, distortion: 0.946680
Elapsed time is 28.869966 seconds.
opq-np: iter: 15, distortion: 0.946243
Elapsed time is 31.241617 seconds.
opq-np: iter: 16, distortion: 0.945832
Elapsed time is 33.574476 seconds.
opq-np: iter: 17, distortion: 0.945489
Elapsed time is 35.776113 seconds.
opq-np: iter: 18, distortion: 0.945208
Elapsed time is 37.993370 seconds.
opq-np: iter: 19, distortion: 0.944973
Elapsed time is 40.141128 seconds.
opq-np: iter: 20, distortion: 0.944770
Elapsed time is 42.247960 seconds.
opq-np: iter: 21, distortion: 0.944590
Elapsed time is 44.214351 seconds.
opq-np: iter: 22, distortion: 0.944427
Elapsed time is 46.488817 seconds.
opq-np: iter: 23, distortion: 0.944268
Elapsed time is 48.984561 seconds.
opq-np: iter: 24, distortion: 0.944118
Elapsed time is 51.500434 seconds.
opq-np: iter: 25, distortion: 0.943962
Elapsed time is 53.814270 seconds.
opq-np: iter: 26, distortion: 0.943793
Elapsed time is 55.755329 seconds.
opq-np: iter: 27, distortion: 0.943625
Elapsed time is 57.673344 seconds.
opq-np: iter: 28, distortion: 0.943452
Elapsed time is 59.588229 seconds.
opq-np: iter: 29, distortion: 0.943280
Elapsed time is 61.491979 seconds.
opq-np: iter: 30, distortion: 0.943102
Elapsed time is 63.396753 seconds.
opq-np: iter: 31, distortion: 0.942931
Elapsed time is 65.302404 seconds.
opq-np: iter: 32, distortion: 0.942768
Elapsed time is 67.224707 seconds.
opq-np: iter: 33, distortion: 0.942604
Elapsed time is 69.145977 seconds.
opq-np: iter: 34, distortion: 0.942429
Elapsed time is 71.091777 seconds.
opq-np: iter: 35, distortion: 0.942252
Elapsed time is 73.020749 seconds.
opq-np: iter: 36, distortion: 0.942080
Elapsed time is 75.230075 seconds.
opq-np: iter: 37, distortion: 0.941905
Elapsed time is 77.518261 seconds.
opq-np: iter: 38, distortion: 0.941739
Elapsed time is 79.839267 seconds.
opq-np: iter: 39, distortion: 0.941579
Elapsed time is 82.102879 seconds.
opq-np: iter: 40, distortion: 0.941439
Elapsed time is 84.383189 seconds.
opq-np: iter: 41, distortion: 0.941308
Elapsed time is 86.504063 seconds.
opq-np: iter: 42, distortion: 0.941181
Elapsed time is 88.643558 seconds.
opq-np: iter: 43, distortion: 0.941051
Elapsed time is 90.713834 seconds.
opq-np: iter: 44, distortion: 0.940924
Elapsed time is 92.699804 seconds.
opq-np: iter: 45, distortion: 0.940796
Elapsed time is 94.677826 seconds.
opq-np: iter: 46, distortion: 0.940674
Elapsed time is 97.170766 seconds.
opq-np: iter: 47, distortion: 0.940548
Elapsed time is 99.706231 seconds.
opq-np: iter: 48, distortion: 0.940428
Elapsed time is 102.197513 seconds.
opq-np: iter: 49, distortion: 0.940304
Elapsed time is 104.153776 seconds.
opq-np: iter: 50, distortion: 0.940172
Elapsed time is 106.077344 seconds.
Distortion OPQ:0.961022
4,256
Warning: For real symmetric problems, must have
number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 1.946471e-01
subspace #: 2    distortion in this subspace: 2.043438e-01
subspace #: 3    distortion in this subspace: 2.194808e-01
subspace #: 4    distortion in this subspace: 2.446878e-01
total: 8.631594e-01
Elapsed time is 14.992339 seconds.
Distortion PQ:0.889816
opq-np: iter: 1, distortion: 0.863150
Elapsed time is 2.896150 seconds.
opq-np: iter: 2, distortion: 0.855262
Elapsed time is 5.849201 seconds.
opq-np: iter: 3, distortion: 0.852438
Elapsed time is 9.701635 seconds.
opq-np: iter: 4, distortion: 0.851157
Elapsed time is 11.987482 seconds.
opq-np: iter: 5, distortion: 0.850400
Elapsed time is 14.245647 seconds.
opq-np: iter: 6, distortion: 0.849874
Elapsed time is 16.483223 seconds.
opq-np: iter: 7, distortion: 0.849443
Elapsed time is 18.736950 seconds.
opq-np: iter: 8, distortion: 0.849060
Elapsed time is 20.982344 seconds.
opq-np: iter: 9, distortion: 0.848721
Elapsed time is 23.209489 seconds.
opq-np: iter: 10, distortion: 0.848432
Elapsed time is 25.458668 seconds.
opq-np: iter: 11, distortion: 0.848189
Elapsed time is 27.799449 seconds.
opq-np: iter: 12, distortion: 0.847980
Elapsed time is 30.489301 seconds.
opq-np: iter: 13, distortion: 0.847800
Elapsed time is 33.474323 seconds.
opq-np: iter: 14, distortion: 0.847636
Elapsed time is 36.326886 seconds.
opq-np: iter: 15, distortion: 0.847478
Elapsed time is 39.016585 seconds.
opq-np: iter: 16, distortion: 0.847332
Elapsed time is 41.668555 seconds.
opq-np: iter: 17, distortion: 0.847206
Elapsed time is 44.267706 seconds.
opq-np: iter: 18, distortion: 0.847091
Elapsed time is 47.339070 seconds.
opq-np: iter: 19, distortion: 0.846989
Elapsed time is 50.402699 seconds.
opq-np: iter: 20, distortion: 0.846895
Elapsed time is 53.552365 seconds.
opq-np: iter: 21, distortion: 0.846796
Elapsed time is 57.049299 seconds.
opq-np: iter: 22, distortion: 0.846713
Elapsed time is 59.708932 seconds.
opq-np: iter: 23, distortion: 0.846631
Elapsed time is 62.183053 seconds.
opq-np: iter: 24, distortion: 0.846561
Elapsed time is 65.104767 seconds.
opq-np: iter: 25, distortion: 0.846490
Elapsed time is 67.792557 seconds.
opq-np: iter: 26, distortion: 0.846423
Elapsed time is 70.180733 seconds.
opq-np: iter: 27, distortion: 0.846354
Elapsed time is 72.672183 seconds.
opq-np: iter: 28, distortion: 0.846283
Elapsed time is 75.401169 seconds.
opq-np: iter: 29, distortion: 0.846216
Elapsed time is 78.223376 seconds.
opq-np: iter: 30, distortion: 0.846157
Elapsed time is 81.107840 seconds.
opq-np: iter: 31, distortion: 0.846091
Elapsed time is 84.155294 seconds.
opq-np: iter: 32, distortion: 0.846026
Elapsed time is 87.263619 seconds.
opq-np: iter: 33, distortion: 0.845966
Elapsed time is 89.954741 seconds.
opq-np: iter: 34, distortion: 0.845890
Elapsed time is 92.517872 seconds.
opq-np: iter: 35, distortion: 0.845820
Elapsed time is 95.180368 seconds.
opq-np: iter: 36, distortion: 0.845752
Elapsed time is 98.407031 seconds.
opq-np: iter: 37, distortion: 0.845682
Elapsed time is 101.646777 seconds.
opq-np: iter: 38, distortion: 0.845615
Elapsed time is 104.414363 seconds.
opq-np: iter: 39, distortion: 0.845545
Elapsed time is 106.810190 seconds.
opq-np: iter: 40, distortion: 0.845475
Elapsed time is 109.328527 seconds.
opq-np: iter: 41, distortion: 0.845412
Elapsed time is 111.934885 seconds.
opq-np: iter: 42, distortion: 0.845349
Elapsed time is 114.208489 seconds.
opq-np: iter: 43, distortion: 0.845285
Elapsed time is 117.121109 seconds.
opq-np: iter: 44, distortion: 0.845223
Elapsed time is 119.794169 seconds.
opq-np: iter: 45, distortion: 0.845161
Elapsed time is 122.514397 seconds.
opq-np: iter: 46, distortion: 0.845103
Elapsed time is 125.124800 seconds.
opq-np: iter: 47, distortion: 0.845038
Elapsed time is 127.887937 seconds.
opq-np: iter: 48, distortion: 0.844975
Elapsed time is 130.635111 seconds.
opq-np: iter: 49, distortion: 0.844909
Elapsed time is 133.345464 seconds.
opq-np: iter: 50, distortion: 0.844844
Elapsed time is 136.087679 seconds.
Distortion OPQ:0.876537
4,1024
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 1.792020e-01
subspace #: 2    distortion in this subspace: 1.874968e-01
subspace #: 3    distortion in this subspace: 1.989926e-01
subspace #: 4    distortion in this subspace: 2.184041e-01
total: 7.840955e-01
Elapsed time is 28.868600 seconds.
Distortion PQ:0.833700
opq-np: iter: 1, distortion: 0.784094
Elapsed time is 3.567853 seconds.
opq-np: iter: 2, distortion: 0.777319
Elapsed time is 7.099603 seconds.
opq-np: iter: 3, distortion: 0.774154
Elapsed time is 10.877968 seconds.
opq-np: iter: 4, distortion: 0.772394
Elapsed time is 15.125111 seconds.
opq-np: iter: 5, distortion: 0.771272
Elapsed time is 19.329274 seconds.
opq-np: iter: 6, distortion: 0.770488
Elapsed time is 23.264813 seconds.
opq-np: iter: 7, distortion: 0.769937
Elapsed time is 27.055568 seconds.
opq-np: iter: 8, distortion: 0.769520
Elapsed time is 30.842792 seconds.
opq-np: iter: 9, distortion: 0.769178
Elapsed time is 35.267116 seconds.
opq-np: iter: 10, distortion: 0.768900
Elapsed time is 39.362660 seconds.
opq-np: iter: 11, distortion: 0.768690
Elapsed time is 43.076036 seconds.
opq-np: iter: 12, distortion: 0.768523
Elapsed time is 46.812391 seconds.
opq-np: iter: 13, distortion: 0.768380
Elapsed time is 50.839608 seconds.
opq-np: iter: 14, distortion: 0.768260
Elapsed time is 54.580423 seconds.
opq-np: iter: 15, distortion: 0.768152
Elapsed time is 58.511047 seconds.
opq-np: iter: 16, distortion: 0.768053
Elapsed time is 62.757877 seconds.
opq-np: iter: 17, distortion: 0.767955
Elapsed time is 66.753718 seconds.
opq-np: iter: 18, distortion: 0.767875
Elapsed time is 70.575563 seconds.
opq-np: iter: 19, distortion: 0.767812
Elapsed time is 74.367534 seconds.
opq-np: iter: 20, distortion: 0.767754
Elapsed time is 78.603467 seconds.
opq-np: iter: 21, distortion: 0.767702
Elapsed time is 83.385647 seconds.
opq-np: iter: 22, distortion: 0.767649
Elapsed time is 87.090638 seconds.
opq-np: iter: 23, distortion: 0.767600
Elapsed time is 91.014289 seconds.
opq-np: iter: 24, distortion: 0.767554
Elapsed time is 94.477377 seconds.
opq-np: iter: 25, distortion: 0.767509
Elapsed time is 98.213219 seconds.
opq-np: iter: 26, distortion: 0.767465
Elapsed time is 102.090950 seconds.
opq-np: iter: 27, distortion: 0.767426
Elapsed time is 106.483785 seconds.
opq-np: iter: 28, distortion: 0.767402
Elapsed time is 110.892383 seconds.
opq-np: iter: 29, distortion: 0.767379
Elapsed time is 114.915442 seconds.
opq-np: iter: 30, distortion: 0.767360
Elapsed time is 118.897787 seconds.
opq-np: iter: 31, distortion: 0.767340
Elapsed time is 123.100117 seconds.
opq-np: iter: 32, distortion: 0.767318
Elapsed time is 128.150910 seconds.
opq-np: iter: 33, distortion: 0.767293
Elapsed time is 131.898927 seconds.
opq-np: iter: 34, distortion: 0.767271
Elapsed time is 135.387665 seconds.
opq-np: iter: 35, distortion: 0.767255
Elapsed time is 138.883386 seconds.
opq-np: iter: 36, distortion: 0.767240
Elapsed time is 142.478845 seconds.
opq-np: iter: 37, distortion: 0.767229
Elapsed time is 146.131512 seconds.
opq-np: iter: 38, distortion: 0.767211
Elapsed time is 150.043248 seconds.
opq-np: iter: 39, distortion: 0.767205
Elapsed time is 154.070235 seconds.
opq-np: iter: 40, distortion: 0.767188
Elapsed time is 158.150670 seconds.
opq-np: iter: 41, distortion: 0.767179
Elapsed time is 162.289680 seconds.
opq-np: iter: 42, distortion: 0.767168
Elapsed time is 166.219550 seconds.
opq-np: iter: 43, distortion: 0.767150
Elapsed time is 170.717937 seconds.
opq-np: iter: 44, distortion: 0.767144
Elapsed time is 175.125354 seconds.
opq-np: iter: 45, distortion: 0.767133
Elapsed time is 178.734988 seconds.
opq-np: iter: 46, distortion: 0.767122
Elapsed time is 182.333380 seconds.
opq-np: iter: 47, distortion: 0.767112
Elapsed time is 185.792383 seconds.
opq-np: iter: 48, distortion: 0.767103
Elapsed time is 189.531291 seconds.
opq-np: iter: 49, distortion: 0.767094
Elapsed time is 193.406586 seconds.
opq-np: iter: 50, distortion: 0.767081
Elapsed time is 197.684774 seconds.
Distortion OPQ:0.825245
8,16
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 9.942180e-02
subspace #: 2    distortion in this subspace: 1.018752e-01
subspace #: 3    distortion in this subspace: 1.055486e-01
subspace #: 4    distortion in this subspace: 1.091409e-01
subspace #: 5    distortion in this subspace: 1.122589e-01
subspace #: 6    distortion in this subspace: 1.205499e-01
subspace #: 7    distortion in this subspace: 1.240631e-01
subspace #: 8    distortion in this subspace: 1.356175e-01
total: 9.084759e-01
Elapsed time is 16.834832 seconds.
Distortion PQ:0.923546
opq-np: iter: 1, distortion: 0.908470
Elapsed time is 3.151923 seconds.
opq-np: iter: 2, distortion: 0.903818
Elapsed time is 6.290659 seconds.
opq-np: iter: 3, distortion: 0.902289
Elapsed time is 9.462292 seconds.
opq-np: iter: 4, distortion: 0.901451
Elapsed time is 12.473575 seconds.
opq-np: iter: 5, distortion: 0.900945
Elapsed time is 15.827800 seconds.
opq-np: iter: 6, distortion: 0.900570
Elapsed time is 19.024787 seconds.
opq-np: iter: 7, distortion: 0.900232
Elapsed time is 22.429627 seconds.
opq-np: iter: 8, distortion: 0.899926
Elapsed time is 25.245992 seconds.
opq-np: iter: 9, distortion: 0.899632
Elapsed time is 28.104797 seconds.
opq-np: iter: 10, distortion: 0.899336
Elapsed time is 30.996693 seconds.
opq-np: iter: 11, distortion: 0.899047
Elapsed time is 33.857687 seconds.
opq-np: iter: 12, distortion: 0.898776
Elapsed time is 36.696873 seconds.
opq-np: iter: 13, distortion: 0.898499
Elapsed time is 39.829422 seconds.
opq-np: iter: 14, distortion: 0.898238
Elapsed time is 43.233955 seconds.
opq-np: iter: 15, distortion: 0.897995
Elapsed time is 46.205914 seconds.
opq-np: iter: 16, distortion: 0.897765
Elapsed time is 48.985291 seconds.
opq-np: iter: 17, distortion: 0.897541
Elapsed time is 51.850940 seconds.
opq-np: iter: 18, distortion: 0.897325
Elapsed time is 56.050164 seconds.
opq-np: iter: 19, distortion: 0.897111
Elapsed time is 59.918861 seconds.
opq-np: iter: 20, distortion: 0.896889
Elapsed time is 64.475671 seconds.
opq-np: iter: 21, distortion: 0.896667
Elapsed time is 68.893385 seconds.
opq-np: iter: 22, distortion: 0.896449
Elapsed time is 72.808902 seconds.
opq-np: iter: 23, distortion: 0.896219
Elapsed time is 76.878089 seconds.
opq-np: iter: 24, distortion: 0.895997
Elapsed time is 80.079710 seconds.
opq-np: iter: 25, distortion: 0.895772
Elapsed time is 82.443954 seconds.
opq-np: iter: 26, distortion: 0.895552
Elapsed time is 84.691817 seconds.
opq-np: iter: 27, distortion: 0.895340
Elapsed time is 87.023497 seconds.
opq-np: iter: 28, distortion: 0.895135
Elapsed time is 89.561896 seconds.
opq-np: iter: 29, distortion: 0.894942
Elapsed time is 91.997756 seconds.
opq-np: iter: 30, distortion: 0.894762
Elapsed time is 94.372379 seconds.
opq-np: iter: 31, distortion: 0.894593
Elapsed time is 96.713161 seconds.
opq-np: iter: 32, distortion: 0.894427
Elapsed time is 99.225327 seconds.
opq-np: iter: 33, distortion: 0.894274
Elapsed time is 102.070132 seconds.
opq-np: iter: 34, distortion: 0.894126
Elapsed time is 104.941656 seconds.
opq-np: iter: 35, distortion: 0.893984
Elapsed time is 107.704465 seconds.
opq-np: iter: 36, distortion: 0.893847
Elapsed time is 110.912431 seconds.
opq-np: iter: 37, distortion: 0.893720
Elapsed time is 113.689261 seconds.
opq-np: iter: 38, distortion: 0.893604
Elapsed time is 116.099024 seconds.
opq-np: iter: 39, distortion: 0.893493
Elapsed time is 118.541927 seconds.
opq-np: iter: 40, distortion: 0.893385
Elapsed time is 120.776112 seconds.
opq-np: iter: 41, distortion: 0.893276
Elapsed time is 123.634199 seconds.
opq-np: iter: 42, distortion: 0.893171
Elapsed time is 126.671969 seconds.
opq-np: iter: 43, distortion: 0.893066
Elapsed time is 129.129856 seconds.
opq-np: iter: 44, distortion: 0.892964
Elapsed time is 131.206321 seconds.
opq-np: iter: 45, distortion: 0.892868
Elapsed time is 133.217992 seconds.
opq-np: iter: 46, distortion: 0.892775
Elapsed time is 135.446691 seconds.
opq-np: iter: 47, distortion: 0.892682
Elapsed time is 137.596409 seconds.
opq-np: iter: 48, distortion: 0.892596
Elapsed time is 139.682526 seconds.
opq-np: iter: 49, distortion: 0.892511
Elapsed time is 141.696922 seconds.
opq-np: iter: 50, distortion: 0.892425
Elapsed time is 143.760976 seconds.
Distortion OPQ:0.909360
8,64
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 8.701068e-02
subspace #: 2    distortion in this subspace: 8.913047e-02
subspace #: 3    distortion in this subspace: 9.182491e-02
subspace #: 4    distortion in this subspace: 9.399806e-02
subspace #: 5    distortion in this subspace: 9.633645e-02
subspace #: 6    distortion in this subspace: 1.017678e-01
subspace #: 7    distortion in this subspace: 1.045821e-01
subspace #: 8    distortion in this subspace: 1.112186e-01
total: 7.758691e-01
Elapsed time is 16.602430 seconds.
Distortion PQ:0.791697
opq-np: iter: 1, distortion: 0.775853
Elapsed time is 2.246458 seconds.
opq-np: iter: 2, distortion: 0.769897
Elapsed time is 4.451917 seconds.
opq-np: iter: 3, distortion: 0.767819
Elapsed time is 6.933910 seconds.
opq-np: iter: 4, distortion: 0.766725
Elapsed time is 9.419995 seconds.
opq-np: iter: 5, distortion: 0.765998
Elapsed time is 11.639897 seconds.
opq-np: iter: 6, distortion: 0.765484
Elapsed time is 14.037361 seconds.
opq-np: iter: 7, distortion: 0.765098
Elapsed time is 16.857632 seconds.
opq-np: iter: 8, distortion: 0.764794
Elapsed time is 19.632236 seconds.
opq-np: iter: 9, distortion: 0.764544
Elapsed time is 22.278280 seconds.
opq-np: iter: 10, distortion: 0.764340
Elapsed time is 24.890044 seconds.
opq-np: iter: 11, distortion: 0.764168
Elapsed time is 27.608630 seconds.
opq-np: iter: 12, distortion: 0.764012
Elapsed time is 30.192293 seconds.
opq-np: iter: 13, distortion: 0.763866
Elapsed time is 32.704776 seconds.
opq-np: iter: 14, distortion: 0.763725
Elapsed time is 35.137172 seconds.
opq-np: iter: 15, distortion: 0.763580
Elapsed time is 37.414026 seconds.
opq-np: iter: 16, distortion: 0.763441
Elapsed time is 39.935950 seconds.
opq-np: iter: 17, distortion: 0.763305
Elapsed time is 43.036653 seconds.
opq-np: iter: 18, distortion: 0.763185
Elapsed time is 46.060868 seconds.
opq-np: iter: 19, distortion: 0.763058
Elapsed time is 48.431175 seconds.
opq-np: iter: 20, distortion: 0.762945
Elapsed time is 50.671377 seconds.
opq-np: iter: 21, distortion: 0.762846
Elapsed time is 52.907160 seconds.
opq-np: iter: 22, distortion: 0.762743
Elapsed time is 55.077195 seconds.
opq-np: iter: 23, distortion: 0.762642
Elapsed time is 57.236232 seconds.
opq-np: iter: 24, distortion: 0.762541
Elapsed time is 59.373863 seconds.
opq-np: iter: 25, distortion: 0.762450
Elapsed time is 61.534488 seconds.
opq-np: iter: 26, distortion: 0.762362
Elapsed time is 63.683116 seconds.
opq-np: iter: 27, distortion: 0.762278
Elapsed time is 66.013633 seconds.
opq-np: iter: 28, distortion: 0.762199
Elapsed time is 68.596599 seconds.
opq-np: iter: 29, distortion: 0.762122
Elapsed time is 71.132565 seconds.
opq-np: iter: 30, distortion: 0.762046
Elapsed time is 73.712477 seconds.
opq-np: iter: 31, distortion: 0.761970
Elapsed time is 76.359408 seconds.
opq-np: iter: 32, distortion: 0.761898
Elapsed time is 78.959249 seconds.
opq-np: iter: 33, distortion: 0.761831
Elapsed time is 81.501968 seconds.
opq-np: iter: 34, distortion: 0.761762
Elapsed time is 83.965824 seconds.
opq-np: iter: 35, distortion: 0.761685
Elapsed time is 86.519664 seconds.
opq-np: iter: 36, distortion: 0.761614
Elapsed time is 88.685608 seconds.
opq-np: iter: 37, distortion: 0.761543
Elapsed time is 91.472978 seconds.
opq-np: iter: 38, distortion: 0.761479
Elapsed time is 94.586565 seconds.
opq-np: iter: 39, distortion: 0.761412
Elapsed time is 97.283160 seconds.
opq-np: iter: 40, distortion: 0.761351
Elapsed time is 99.485193 seconds.
opq-np: iter: 41, distortion: 0.761284
Elapsed time is 101.638546 seconds.
opq-np: iter: 42, distortion: 0.761224
Elapsed time is 103.875589 seconds.
opq-np: iter: 43, distortion: 0.761166
Elapsed time is 106.105653 seconds.
opq-np: iter: 44, distortion: 0.761104
Elapsed time is 108.313265 seconds.
opq-np: iter: 45, distortion: 0.761044
Elapsed time is 110.482481 seconds.
opq-np: iter: 46, distortion: 0.760986
Elapsed time is 112.623266 seconds.
opq-np: iter: 47, distortion: 0.760932
Elapsed time is 114.775400 seconds.
opq-np: iter: 48, distortion: 0.760878
Elapsed time is 117.310993 seconds.
opq-np: iter: 49, distortion: 0.760828
Elapsed time is 119.923584 seconds.
opq-np: iter: 50, distortion: 0.760776
Elapsed time is 122.491197 seconds.
Distortion OPQ:0.780561
8,256
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 7.791758e-02
subspace #: 2    distortion in this subspace: 7.950846e-02
subspace #: 3    distortion in this subspace: 8.155759e-02
subspace #: 4    distortion in this subspace: 8.290055e-02
subspace #: 5    distortion in this subspace: 8.452336e-02
subspace #: 6    distortion in this subspace: 8.894356e-02
subspace #: 7    distortion in this subspace: 9.138028e-02
subspace #: 8    distortion in this subspace: 9.591553e-02
total: 6.826469e-01
Elapsed time is 23.913422 seconds.
Distortion PQ:0.705670
opq-np: iter: 1, distortion: 0.682631
Elapsed time is 3.667038 seconds.
opq-np: iter: 2, distortion: 0.676880
Elapsed time is 7.099825 seconds.
opq-np: iter: 3, distortion: 0.674375
Elapsed time is 10.462356 seconds.
opq-np: iter: 4, distortion: 0.673089
Elapsed time is 13.889812 seconds.
opq-np: iter: 5, distortion: 0.672243
Elapsed time is 17.054672 seconds.
opq-np: iter: 6, distortion: 0.671615
Elapsed time is 19.820003 seconds.
opq-np: iter: 7, distortion: 0.671128
Elapsed time is 23.270564 seconds.
opq-np: iter: 8, distortion: 0.670729
Elapsed time is 26.830912 seconds.
opq-np: iter: 9, distortion: 0.670409
Elapsed time is 29.887155 seconds.
opq-np: iter: 10, distortion: 0.670142
Elapsed time is 32.630952 seconds.
opq-np: iter: 11, distortion: 0.669910
Elapsed time is 35.347080 seconds.
opq-np: iter: 12, distortion: 0.669725
Elapsed time is 38.081060 seconds.
opq-np: iter: 13, distortion: 0.669561
Elapsed time is 40.824918 seconds.
opq-np: iter: 14, distortion: 0.669427
Elapsed time is 43.701944 seconds.
opq-np: iter: 15, distortion: 0.669292
Elapsed time is 46.732426 seconds.
opq-np: iter: 16, distortion: 0.669169
Elapsed time is 50.002608 seconds.
opq-np: iter: 17, distortion: 0.669071
Elapsed time is 53.496419 seconds.
opq-np: iter: 18, distortion: 0.668981
Elapsed time is 57.440652 seconds.
opq-np: iter: 19, distortion: 0.668902
Elapsed time is 60.565258 seconds.
opq-np: iter: 20, distortion: 0.668833
Elapsed time is 63.717133 seconds.
opq-np: iter: 21, distortion: 0.668774
Elapsed time is 66.739001 seconds.
opq-np: iter: 22, distortion: 0.668718
Elapsed time is 69.501075 seconds.
opq-np: iter: 23, distortion: 0.668665
Elapsed time is 73.014003 seconds.
opq-np: iter: 24, distortion: 0.668614
Elapsed time is 76.992944 seconds.
opq-np: iter: 25, distortion: 0.668565
Elapsed time is 80.038534 seconds.
opq-np: iter: 26, distortion: 0.668531
Elapsed time is 82.784000 seconds.
opq-np: iter: 27, distortion: 0.668483
Elapsed time is 85.730924 seconds.
opq-np: iter: 28, distortion: 0.668447
Elapsed time is 88.536519 seconds.
opq-np: iter: 29, distortion: 0.668400
Elapsed time is 91.340847 seconds.
opq-np: iter: 30, distortion: 0.668367
Elapsed time is 94.579497 seconds.
opq-np: iter: 31, distortion: 0.668333
Elapsed time is 97.944090 seconds.
opq-np: iter: 32, distortion: 0.668298
Elapsed time is 101.165929 seconds.
opq-np: iter: 33, distortion: 0.668269
Elapsed time is 104.280667 seconds.
opq-np: iter: 34, distortion: 0.668241
Elapsed time is 107.426338 seconds.
opq-np: iter: 35, distortion: 0.668220
Elapsed time is 110.533389 seconds.
opq-np: iter: 36, distortion: 0.668188
Elapsed time is 113.531439 seconds.
opq-np: iter: 37, distortion: 0.668171
Elapsed time is 116.526945 seconds.
opq-np: iter: 38, distortion: 0.668145
Elapsed time is 119.324641 seconds.
opq-np: iter: 39, distortion: 0.668123
Elapsed time is 122.703855 seconds.
opq-np: iter: 40, distortion: 0.668099
Elapsed time is 126.329399 seconds.
opq-np: iter: 41, distortion: 0.668084
Elapsed time is 129.347812 seconds.
opq-np: iter: 42, distortion: 0.668063
Elapsed time is 132.091329 seconds.
opq-np: iter: 43, distortion: 0.668040
Elapsed time is 134.823236 seconds.
opq-np: iter: 44, distortion: 0.668026
Elapsed time is 137.551426 seconds.
opq-np: iter: 45, distortion: 0.668004
Elapsed time is 140.270902 seconds.
opq-np: iter: 46, distortion: 0.667989
Elapsed time is 142.999763 seconds.
opq-np: iter: 47, distortion: 0.667967
Elapsed time is 145.741364 seconds.
opq-np: iter: 48, distortion: 0.667948
Elapsed time is 148.918616 seconds.
opq-np: iter: 49, distortion: 0.667932
Elapsed time is 152.262747 seconds.
opq-np: iter: 50, distortion: 0.667915
Elapsed time is 155.590519 seconds.
Distortion OPQ:0.697312
8,1024
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 6.974389e-02
subspace #: 2    distortion in this subspace: 7.103214e-02
subspace #: 3    distortion in this subspace: 7.304414e-02
subspace #: 4    distortion in this subspace: 7.389413e-02
subspace #: 5    distortion in this subspace: 7.484038e-02
subspace #: 6    distortion in this subspace: 7.868810e-02
subspace #: 7    distortion in this subspace: 8.072066e-02
subspace #: 8    distortion in this subspace: 8.388296e-02
total: 6.058464e-01
Elapsed time is 45.002841 seconds.
Distortion PQ:0.648485
opq-np: iter: 1, distortion: 0.605846
Elapsed time is 12.031774 seconds.
opq-np: iter: 2, distortion: 0.601255
Elapsed time is 16.902127 seconds.
opq-np: iter: 3, distortion: 0.598963
Elapsed time is 21.681165 seconds.
opq-np: iter: 4, distortion: 0.597585
Elapsed time is 26.503135 seconds.
opq-np: iter: 5, distortion: 0.596696
Elapsed time is 31.221681 seconds.
opq-np: iter: 6, distortion: 0.596056
Elapsed time is 35.966146 seconds.
opq-np: iter: 7, distortion: 0.595580
Elapsed time is 40.742664 seconds.
opq-np: iter: 8, distortion: 0.595203
Elapsed time is 45.520641 seconds.
opq-np: iter: 9, distortion: 0.594895
Elapsed time is 50.281122 seconds.
opq-np: iter: 10, distortion: 0.594642
Elapsed time is 55.059129 seconds.
opq-np: iter: 11, distortion: 0.594431
Elapsed time is 59.913646 seconds.
opq-np: iter: 12, distortion: 0.594240
Elapsed time is 64.669549 seconds.
opq-np: iter: 13, distortion: 0.594086
Elapsed time is 70.022178 seconds.
opq-np: iter: 14, distortion: 0.593962
Elapsed time is 75.710019 seconds.
opq-np: iter: 15, distortion: 0.593848
Elapsed time is 81.120371 seconds.
opq-np: iter: 16, distortion: 0.593749
Elapsed time is 86.294481 seconds.
opq-np: iter: 17, distortion: 0.593662
Elapsed time is 91.316891 seconds.
opq-np: iter: 18, distortion: 0.593574
Elapsed time is 97.775163 seconds.
opq-np: iter: 19, distortion: 0.593498
Elapsed time is 103.008554 seconds.
opq-np: iter: 20, distortion: 0.593432
Elapsed time is 108.031350 seconds.
opq-np: iter: 21, distortion: 0.593381
Elapsed time is 113.207569 seconds.
opq-np: iter: 22, distortion: 0.593332
Elapsed time is 118.312247 seconds.
opq-np: iter: 23, distortion: 0.593283
Elapsed time is 124.030904 seconds.
opq-np: iter: 24, distortion: 0.593237
Elapsed time is 129.731760 seconds.
opq-np: iter: 25, distortion: 0.593202
Elapsed time is 135.170483 seconds.
opq-np: iter: 26, distortion: 0.593162
Elapsed time is 140.325413 seconds.
opq-np: iter: 27, distortion: 0.593135
Elapsed time is 146.593946 seconds.
opq-np: iter: 28, distortion: 0.593105
Elapsed time is 151.894229 seconds.
opq-np: iter: 29, distortion: 0.593084
Elapsed time is 156.772445 seconds.
opq-np: iter: 30, distortion: 0.593057
Elapsed time is 161.666029 seconds.
opq-np: iter: 31, distortion: 0.593039
Elapsed time is 166.743253 seconds.
opq-np: iter: 32, distortion: 0.593015
Elapsed time is 172.263584 seconds.
opq-np: iter: 33, distortion: 0.592995
Elapsed time is 177.906527 seconds.
opq-np: iter: 34, distortion: 0.592982
Elapsed time is 183.441333 seconds.
opq-np: iter: 35, distortion: 0.592962
Elapsed time is 188.601815 seconds.
opq-np: iter: 36, distortion: 0.592944
Elapsed time is 194.609825 seconds.
opq-np: iter: 37, distortion: 0.592930
Elapsed time is 200.288495 seconds.
opq-np: iter: 38, distortion: 0.592922
Elapsed time is 205.215947 seconds.
opq-np: iter: 39, distortion: 0.592900
Elapsed time is 209.982124 seconds.
opq-np: iter: 40, distortion: 0.592886
Elapsed time is 214.829402 seconds.
opq-np: iter: 41, distortion: 0.592880
Elapsed time is 219.858453 seconds.
opq-np: iter: 42, distortion: 0.592866
Elapsed time is 225.482369 seconds.
opq-np: iter: 43, distortion: 0.592855
Elapsed time is 230.785306 seconds.
opq-np: iter: 44, distortion: 0.592844
Elapsed time is 236.029764 seconds.
opq-np: iter: 45, distortion: 0.592828
Elapsed time is 241.147578 seconds.
opq-np: iter: 46, distortion: 0.592816
Elapsed time is 247.396836 seconds.
opq-np: iter: 47, distortion: 0.592804
Elapsed time is 252.588092 seconds.
opq-np: iter: 48, distortion: 0.592797
Elapsed time is 257.564689 seconds.
opq-np: iter: 49, distortion: 0.592786
Elapsed time is 262.563114 seconds.
opq-np: iter: 50, distortion: 0.592768
Elapsed time is 267.415848 seconds.
Distortion OPQ:0.644188
16,16
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 4.224617e-03
subspace #: 2    distortion in this subspace: 9.486061e-02
subspace #: 3    distortion in this subspace: 4.231212e-03
subspace #: 4    distortion in this subspace: 9.719830e-02
subspace #: 5    distortion in this subspace: 4.254022e-03
subspace #: 6    distortion in this subspace: 1.009777e-01
subspace #: 7    distortion in this subspace: 4.286152e-03
subspace #: 8    distortion in this subspace: 1.043600e-01
subspace #: 9    distortion in this subspace: 4.300437e-03
subspace #: 10    distortion in this subspace: 1.075611e-01
subspace #: 11    distortion in this subspace: 4.343563e-03
subspace #: 12    distortion in this subspace: 1.159064e-01
subspace #: 13    distortion in this subspace: 4.357758e-03
subspace #: 14    distortion in this subspace: 1.192846e-01
subspace #: 15    distortion in this subspace: 4.379094e-03
subspace #: 16    distortion in this subspace: 1.307346e-01
total: 9.052601e-01
Elapsed time is 22.265125 seconds.
Distortion PQ:0.920509
opq-np: iter: 1, distortion: 0.905225
Elapsed time is 2.917122 seconds.
opq-np: iter: 2, distortion: 0.876289
Elapsed time is 5.704492 seconds.
opq-np: iter: 3, distortion: 0.818767
Elapsed time is 8.391028 seconds.
opq-np: iter: 4, distortion: 0.798515
Elapsed time is 10.855444 seconds.
opq-np: iter: 5, distortion: 0.789325
Elapsed time is 13.737931 seconds.
opq-np: iter: 6, distortion: 0.783865
Elapsed time is 16.916561 seconds.
opq-np: iter: 7, distortion: 0.779757
Elapsed time is 19.902577 seconds.
opq-np: iter: 8, distortion: 0.775812
Elapsed time is 22.825882 seconds.
opq-np: iter: 9, distortion: 0.771581
Elapsed time is 26.129186 seconds.
opq-np: iter: 10, distortion: 0.767125
Elapsed time is 29.417981 seconds.
opq-np: iter: 11, distortion: 0.762804
Elapsed time is 32.655429 seconds.
opq-np: iter: 12, distortion: 0.758995
Elapsed time is 35.995880 seconds.
opq-np: iter: 13, distortion: 0.755801
Elapsed time is 39.218690 seconds.
opq-np: iter: 14, distortion: 0.753105
Elapsed time is 42.470019 seconds.
opq-np: iter: 15, distortion: 0.750477
Elapsed time is 45.731795 seconds.
opq-np: iter: 16, distortion: 0.748108
Elapsed time is 48.983405 seconds.
opq-np: iter: 17, distortion: 0.746196
Elapsed time is 52.265927 seconds.
opq-np: iter: 18, distortion: 0.744576
Elapsed time is 54.892547 seconds.
opq-np: iter: 19, distortion: 0.743175
Elapsed time is 57.304595 seconds.
opq-np: iter: 20, distortion: 0.741981
Elapsed time is 60.056859 seconds.
opq-np: iter: 21, distortion: 0.740916
Elapsed time is 63.119462 seconds.
opq-np: iter: 22, distortion: 0.739899
Elapsed time is 66.326732 seconds.
opq-np: iter: 23, distortion: 0.738971
Elapsed time is 69.582810 seconds.
opq-np: iter: 24, distortion: 0.738137
Elapsed time is 72.821486 seconds.
opq-np: iter: 25, distortion: 0.737354
Elapsed time is 76.118430 seconds.
opq-np: iter: 26, distortion: 0.736602
Elapsed time is 79.349890 seconds.
opq-np: iter: 27, distortion: 0.735904
Elapsed time is 82.665076 seconds.
opq-np: iter: 28, distortion: 0.735234
Elapsed time is 85.911518 seconds.
opq-np: iter: 29, distortion: 0.734584
Elapsed time is 89.114609 seconds.
opq-np: iter: 30, distortion: 0.733968
Elapsed time is 92.368435 seconds.
opq-np: iter: 31, distortion: 0.733385
Elapsed time is 95.573120 seconds.
opq-np: iter: 32, distortion: 0.732822
Elapsed time is 98.838910 seconds.
opq-np: iter: 33, distortion: 0.732302
Elapsed time is 101.653472 seconds.
opq-np: iter: 34, distortion: 0.731838
Elapsed time is 104.072618 seconds.
opq-np: iter: 35, distortion: 0.731410
Elapsed time is 107.023285 seconds.
opq-np: iter: 36, distortion: 0.730995
Elapsed time is 112.133555 seconds.
opq-np: iter: 37, distortion: 0.730590
Elapsed time is 116.936208 seconds.
opq-np: iter: 38, distortion: 0.730190
Elapsed time is 121.971217 seconds.
opq-np: iter: 39, distortion: 0.729764
Elapsed time is 126.810765 seconds.
opq-np: iter: 40, distortion: 0.729334
Elapsed time is 131.672432 seconds.
opq-np: iter: 41, distortion: 0.728905
Elapsed time is 134.064584 seconds.
opq-np: iter: 42, distortion: 0.728457
Elapsed time is 136.469133 seconds.
opq-np: iter: 43, distortion: 0.728005
Elapsed time is 138.827676 seconds.
opq-np: iter: 44, distortion: 0.727565
Elapsed time is 141.168395 seconds.
opq-np: iter: 45, distortion: 0.727150
Elapsed time is 143.534579 seconds.
opq-np: iter: 46, distortion: 0.726757
Elapsed time is 145.882254 seconds.
opq-np: iter: 47, distortion: 0.726374
Elapsed time is 148.226891 seconds.
opq-np: iter: 48, distortion: 0.725988
Elapsed time is 150.717505 seconds.
opq-np: iter: 49, distortion: 0.725585
Elapsed time is 153.600712 seconds.
opq-np: iter: 50, distortion: 0.725160
Elapsed time is 156.489666 seconds.
Distortion OPQ:0.741479
16,64
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 3.964353e-03
subspace #: 2    distortion in this subspace: 8.242129e-02
subspace #: 3    distortion in this subspace: 3.984848e-03
subspace #: 4    distortion in this subspace: 8.434737e-02
subspace #: 5    distortion in this subspace: 3.999838e-03
subspace #: 6    distortion in this subspace: 8.691657e-02
subspace #: 7    distortion in this subspace: 4.029948e-03
subspace #: 8    distortion in this subspace: 8.918758e-02
subspace #: 9    distortion in this subspace: 4.046122e-03
subspace #: 10    distortion in this subspace: 9.142870e-02
subspace #: 11    distortion in this subspace: 4.089433e-03
subspace #: 12    distortion in this subspace: 9.684834e-02
subspace #: 13    distortion in this subspace: 4.096113e-03
subspace #: 14    distortion in this subspace: 9.964699e-02
subspace #: 15    distortion in this subspace: 4.122421e-03
subspace #: 16    distortion in this subspace: 1.063395e-01
total: 7.694694e-01
Elapsed time is 25.518163 seconds.
Distortion PQ:0.785442
opq-np: iter: 1, distortion: 0.769445
Elapsed time is 3.221200 seconds.
opq-np: iter: 2, distortion: 0.752060
Elapsed time is 6.360496 seconds.
opq-np: iter: 3, distortion: 0.701473
Elapsed time is 9.504843 seconds.
opq-np: iter: 4, distortion: 0.677283
Elapsed time is 12.499072 seconds.
opq-np: iter: 5, distortion: 0.666396
Elapsed time is 15.252415 seconds.
opq-np: iter: 6, distortion: 0.658888
Elapsed time is 18.444061 seconds.
opq-np: iter: 7, distortion: 0.652198
Elapsed time is 22.025064 seconds.
opq-np: iter: 8, distortion: 0.646340
Elapsed time is 25.148673 seconds.
opq-np: iter: 9, distortion: 0.642035
Elapsed time is 27.789446 seconds.
opq-np: iter: 10, distortion: 0.638564
Elapsed time is 30.419933 seconds.
opq-np: iter: 11, distortion: 0.635493
Elapsed time is 33.042019 seconds.
opq-np: iter: 12, distortion: 0.632915
Elapsed time is 35.750276 seconds.
opq-np: iter: 13, distortion: 0.630635
Elapsed time is 38.463501 seconds.
opq-np: iter: 14, distortion: 0.628570
Elapsed time is 41.150727 seconds.
opq-np: iter: 15, distortion: 0.626512
Elapsed time is 44.121957 seconds.
opq-np: iter: 16, distortion: 0.624355
Elapsed time is 47.335034 seconds.
opq-np: iter: 17, distortion: 0.622118
Elapsed time is 50.570508 seconds.
opq-np: iter: 18, distortion: 0.619864
Elapsed time is 53.716792 seconds.
opq-np: iter: 19, distortion: 0.617658
Elapsed time is 56.837079 seconds.
opq-np: iter: 20, distortion: 0.615613
Elapsed time is 59.842902 seconds.
opq-np: iter: 21, distortion: 0.613907
Elapsed time is 62.737880 seconds.
opq-np: iter: 22, distortion: 0.612442
Elapsed time is 65.495701 seconds.
opq-np: iter: 23, distortion: 0.611106
Elapsed time is 68.667303 seconds.
opq-np: iter: 24, distortion: 0.609824
Elapsed time is 72.295277 seconds.
opq-np: iter: 25, distortion: 0.608545
Elapsed time is 75.673008 seconds.
opq-np: iter: 26, distortion: 0.607275
Elapsed time is 78.493384 seconds.
opq-np: iter: 27, distortion: 0.606052
Elapsed time is 81.148633 seconds.
opq-np: iter: 28, distortion: 0.604943
Elapsed time is 83.815888 seconds.
opq-np: iter: 29, distortion: 0.603963
Elapsed time is 86.459448 seconds.
opq-np: iter: 30, distortion: 0.603092
Elapsed time is 89.086294 seconds.
opq-np: iter: 31, distortion: 0.602295
Elapsed time is 91.704275 seconds.
opq-np: iter: 32, distortion: 0.601558
Elapsed time is 94.852378 seconds.
opq-np: iter: 33, distortion: 0.600879
Elapsed time is 97.961246 seconds.
opq-np: iter: 34, distortion: 0.600250
Elapsed time is 101.192576 seconds.
opq-np: iter: 35, distortion: 0.599647
Elapsed time is 104.342770 seconds.
opq-np: iter: 36, distortion: 0.599083
Elapsed time is 107.471027 seconds.
opq-np: iter: 37, distortion: 0.598541
Elapsed time is 110.477583 seconds.
opq-np: iter: 38, distortion: 0.598025
Elapsed time is 113.340206 seconds.
opq-np: iter: 39, distortion: 0.597524
Elapsed time is 116.010159 seconds.
opq-np: iter: 40, distortion: 0.597040
Elapsed time is 119.428132 seconds.
opq-np: iter: 41, distortion: 0.596568
Elapsed time is 123.013291 seconds.
opq-np: iter: 42, distortion: 0.596112
Elapsed time is 125.954313 seconds.
opq-np: iter: 43, distortion: 0.595683
Elapsed time is 128.601639 seconds.
opq-np: iter: 44, distortion: 0.595270
Elapsed time is 131.259091 seconds.
opq-np: iter: 45, distortion: 0.594877
Elapsed time is 133.868054 seconds.
opq-np: iter: 46, distortion: 0.594502
Elapsed time is 136.503808 seconds.
opq-np: iter: 47, distortion: 0.594156
Elapsed time is 139.141754 seconds.
opq-np: iter: 48, distortion: 0.593841
Elapsed time is 141.765052 seconds.
opq-np: iter: 49, distortion: 0.593563
Elapsed time is 144.891128 seconds.
opq-np: iter: 50, distortion: 0.593309
Elapsed time is 148.063711 seconds.
Distortion OPQ:0.611809
16,256
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 3.699547e-03
subspace #: 2    distortion in this subspace: 7.316659e-02
subspace #: 3    distortion in this subspace: 3.723158e-03
subspace #: 4    distortion in this subspace: 7.460393e-02
subspace #: 5    distortion in this subspace: 3.739447e-03
subspace #: 6    distortion in this subspace: 7.678569e-02
subspace #: 7    distortion in this subspace: 3.757989e-03
subspace #: 8    distortion in this subspace: 7.813620e-02
subspace #: 9    distortion in this subspace: 3.782137e-03
subspace #: 10    distortion in this subspace: 7.970304e-02
subspace #: 11    distortion in this subspace: 3.815377e-03
subspace #: 12    distortion in this subspace: 8.409570e-02
subspace #: 13    distortion in this subspace: 3.831157e-03
subspace #: 14    distortion in this subspace: 8.658724e-02
subspace #: 15    distortion in this subspace: 3.846413e-03
subspace #: 16    distortion in this subspace: 9.105782e-02
total: 6.743314e-01
Elapsed time is 38.816413 seconds.
Distortion PQ:0.697671
opq-np: iter: 1, distortion: 0.674316
Elapsed time is 4.358948 seconds.
opq-np: iter: 2, distortion: 0.663961
Elapsed time is 8.023819 seconds.
opq-np: iter: 3, distortion: 0.627497
Elapsed time is 11.672814 seconds.
opq-np: iter: 4, distortion: 0.596948
Elapsed time is 15.348215 seconds.
opq-np: iter: 5, distortion: 0.581555
Elapsed time is 19.013571 seconds.
opq-np: iter: 6, distortion: 0.572234
Elapsed time is 23.427693 seconds.
opq-np: iter: 7, distortion: 0.565931
Elapsed time is 27.931854 seconds.
opq-np: iter: 8, distortion: 0.561200
Elapsed time is 32.226746 seconds.
opq-np: iter: 9, distortion: 0.557338
Elapsed time is 36.567104 seconds.
opq-np: iter: 10, distortion: 0.554148
Elapsed time is 40.610241 seconds.
opq-np: iter: 11, distortion: 0.551300
Elapsed time is 44.408356 seconds.
opq-np: iter: 12, distortion: 0.548680
Elapsed time is 49.325096 seconds.
opq-np: iter: 13, distortion: 0.546055
Elapsed time is 53.560531 seconds.
opq-np: iter: 14, distortion: 0.543329
Elapsed time is 57.225846 seconds.
opq-np: iter: 15, distortion: 0.540730
Elapsed time is 60.896183 seconds.
opq-np: iter: 16, distortion: 0.538423
Elapsed time is 64.563087 seconds.
opq-np: iter: 17, distortion: 0.536379
Elapsed time is 68.272388 seconds.
opq-np: iter: 18, distortion: 0.534432
Elapsed time is 72.468391 seconds.
opq-np: iter: 19, distortion: 0.532521
Elapsed time is 76.980479 seconds.
opq-np: iter: 20, distortion: 0.530620
Elapsed time is 81.407956 seconds.
opq-np: iter: 21, distortion: 0.528741
Elapsed time is 85.688807 seconds.
opq-np: iter: 22, distortion: 0.526964
Elapsed time is 89.726520 seconds.
opq-np: iter: 23, distortion: 0.525345
Elapsed time is 93.533455 seconds.
opq-np: iter: 24, distortion: 0.523923
Elapsed time is 98.433255 seconds.
opq-np: iter: 25, distortion: 0.522683
Elapsed time is 102.701942 seconds.
opq-np: iter: 26, distortion: 0.521607
Elapsed time is 106.381630 seconds.
opq-np: iter: 27, distortion: 0.520652
Elapsed time is 110.053524 seconds.
opq-np: iter: 28, distortion: 0.519773
Elapsed time is 113.775003 seconds.
opq-np: iter: 29, distortion: 0.518925
Elapsed time is 117.464513 seconds.
opq-np: iter: 30, distortion: 0.518134
Elapsed time is 121.598110 seconds.
opq-np: iter: 31, distortion: 0.517381
Elapsed time is 126.029940 seconds.
opq-np: iter: 32, distortion: 0.516661
Elapsed time is 130.379525 seconds.
opq-np: iter: 33, distortion: 0.515982
Elapsed time is 134.649779 seconds.
opq-np: iter: 34, distortion: 0.515373
Elapsed time is 138.764372 seconds.
opq-np: iter: 35, distortion: 0.514816
Elapsed time is 142.536820 seconds.
opq-np: iter: 36, distortion: 0.514292
Elapsed time is 147.397067 seconds.
opq-np: iter: 37, distortion: 0.513803
Elapsed time is 151.692442 seconds.
opq-np: iter: 38, distortion: 0.513352
Elapsed time is 155.363139 seconds.
opq-np: iter: 39, distortion: 0.512921
Elapsed time is 159.075302 seconds.
opq-np: iter: 40, distortion: 0.512522
Elapsed time is 162.787886 seconds.
opq-np: iter: 41, distortion: 0.512131
Elapsed time is 166.467175 seconds.
opq-np: iter: 42, distortion: 0.511754
Elapsed time is 170.483929 seconds.
opq-np: iter: 43, distortion: 0.511397
Elapsed time is 174.880272 seconds.
opq-np: iter: 44, distortion: 0.511050
Elapsed time is 179.228894 seconds.
opq-np: iter: 45, distortion: 0.510732
Elapsed time is 183.537772 seconds.
opq-np: iter: 46, distortion: 0.510429
Elapsed time is 187.638113 seconds.
opq-np: iter: 47, distortion: 0.510148
Elapsed time is 191.393250 seconds.
opq-np: iter: 48, distortion: 0.509872
Elapsed time is 196.303970 seconds.
opq-np: iter: 49, distortion: 0.509596
Elapsed time is 200.602940 seconds.
opq-np: iter: 50, distortion: 0.509338
Elapsed time is 204.302823 seconds.
Distortion OPQ:0.536126
16,1024
Warning: For real symmetric problems, must have number of eigenvalues k < n.
 Using eig instead. 
> In eigs/checkInputs (line 828)
  In eigs (line 93)
  In eigenvalue_allocation (line 26)
  In testPQ (line 6) 
subspace #: 1    distortion in this subspace: 3.385006e-03
subspace #: 2    distortion in this subspace: 6.491958e-02
subspace #: 3    distortion in this subspace: 3.398675e-03
subspace #: 4    distortion in this subspace: 6.614660e-02
subspace #: 5    distortion in this subspace: 3.413215e-03
subspace #: 6    distortion in this subspace: 6.809082e-02
subspace #: 7    distortion in this subspace: 3.434982e-03
subspace #: 8    distortion in this subspace: 6.893601e-02
subspace #: 9    distortion in this subspace: 3.456349e-03
subspace #: 10    distortion in this subspace: 6.987331e-02
subspace #: 11    distortion in this subspace: 3.483035e-03
subspace #: 12    distortion in this subspace: 7.365854e-02
subspace #: 13    distortion in this subspace: 3.496825e-03
subspace #: 14    distortion in this subspace: 7.579322e-02
subspace #: 15    distortion in this subspace: 3.511715e-03
subspace #: 16    distortion in this subspace: 7.906943e-02
total: 5.940673e-01
Elapsed time is 88.741587 seconds.
Distortion PQ:0.637628
opq-np: iter: 1, distortion: 0.597246
Elapsed time is 7.985363 seconds.
opq-np: iter: 2, distortion: 0.589741
Elapsed time is 16.310346 seconds.
opq-np: iter: 3, distortion: 0.575521
Elapsed time is 25.217032 seconds.
opq-np: iter: 4, distortion: 0.545649
Elapsed time is 33.505989 seconds.
opq-np: iter: 5, distortion: 0.522728
Elapsed time is 43.186949 seconds.
opq-np: iter: 6, distortion: 0.509029
Elapsed time is 50.957054 seconds.
opq-np: iter: 7, distortion: 0.500662
Elapsed time is 58.722129 seconds.
opq-np: iter: 8, distortion: 0.494749
Elapsed time is 67.412219 seconds.
opq-np: iter: 9, distortion: 0.489945
Elapsed time is 76.388673 seconds.
opq-np: iter: 10, distortion: 0.485870
Elapsed time is 85.144979 seconds.
opq-np: iter: 11, distortion: 0.482331
Elapsed time is 94.140674 seconds.
opq-np: iter: 12, distortion: 0.479126
Elapsed time is 101.881718 seconds.
opq-np: iter: 13, distortion: 0.476296
Elapsed time is 109.792743 seconds.
opq-np: iter: 14, distortion: 0.473779
Elapsed time is 118.749100 seconds.
opq-np: iter: 15, distortion: 0.471447
Elapsed time is 127.455306 seconds.
opq-np: iter: 16, distortion: 0.469312
Elapsed time is 136.649893 seconds.
opq-np: iter: 17, distortion: 0.467459
Elapsed time is 145.017588 seconds.
opq-np: iter: 18, distortion: 0.465903
Elapsed time is 152.752984 seconds.
opq-np: iter: 19, distortion: 0.464620
Elapsed time is 161.058616 seconds.
opq-np: iter: 20, distortion: 0.463532
Elapsed time is 170.297489 seconds.
opq-np: iter: 21, distortion: 0.462578
Elapsed time is 178.668385 seconds.
opq-np: iter: 22, distortion: 0.461753
Elapsed time is 188.573450 seconds.
opq-np: iter: 23, distortion: 0.461032
Elapsed time is 196.387251 seconds.
opq-np: iter: 24, distortion: 0.460417
Elapsed time is 204.160994 seconds.
opq-np: iter: 25, distortion: 0.459888
Elapsed time is 212.699953 seconds.
opq-np: iter: 26, distortion: 0.459411
Elapsed time is 221.834423 seconds.
opq-np: iter: 27, distortion: 0.458963
Elapsed time is 230.427826 seconds.
opq-np: iter: 28, distortion: 0.458550
Elapsed time is 239.756882 seconds.
opq-np: iter: 29, distortion: 0.458150
Elapsed time is 247.500633 seconds.
opq-np: iter: 30, distortion: 0.457764
Elapsed time is 255.258818 seconds.
opq-np: iter: 31, distortion: 0.457387
Elapsed time is 264.110330 seconds.
opq-np: iter: 32, distortion: 0.457019
Elapsed time is 272.967307 seconds.
opq-np: iter: 33, distortion: 0.456675
Elapsed time is 281.780707 seconds.
opq-np: iter: 34, distortion: 0.456342
Elapsed time is 290.643353 seconds.
opq-np: iter: 35, distortion: 0.456043
Elapsed time is 298.367790 seconds.
opq-np: iter: 36, distortion: 0.455767
Elapsed time is 306.211185 seconds.
opq-np: iter: 37, distortion: 0.455504
Elapsed time is 315.184146 seconds.
opq-np: iter: 38, distortion: 0.455253
Elapsed time is 323.803566 seconds.
opq-np: iter: 39, distortion: 0.455026
Elapsed time is 333.033471 seconds.
opq-np: iter: 40, distortion: 0.454812
Elapsed time is 342.736101 seconds.
opq-np: iter: 41, distortion: 0.454601
Elapsed time is 353.017044 seconds.
opq-np: iter: 42, distortion: 0.454398
Elapsed time is 363.336577 seconds.
opq-np: iter: 43, distortion: 0.454198
Elapsed time is 373.659247 seconds.
opq-np: iter: 44, distortion: 0.454005
Elapsed time is 383.977891 seconds.
opq-np: iter: 45, distortion: 0.453811
Elapsed time is 394.292344 seconds.
opq-np: iter: 46, distortion: 0.453627
Elapsed time is 404.650263 seconds.
opq-np: iter: 47, distortion: 0.453450
Elapsed time is 414.940547 seconds.
opq-np: iter: 48, distortion: 0.453273
Elapsed time is 424.077087 seconds.
opq-np: iter: 49, distortion: 0.453090
Elapsed time is 438.043360 seconds.
opq-np: iter: 50, distortion: 0.452918
Elapsed time is 453.572965 seconds.
Distortion OPQ:0.500445

==> data/original/gist1m-training-rvq.txt <==
4,16
RVQ: 1.399278
Elapsed time is 5.305038 seconds.
RVQ: 1.237060
Elapsed time is 10.370405 seconds.
RVQ: 1.133006
Elapsed time is 15.430991 seconds.
RVQ: 1.061265
Elapsed time is 20.494739 seconds.
q/e:1.080775
4,64
RVQ: 1.271472
Elapsed time is 5.835967 seconds.
RVQ: 1.099001
Elapsed time is 11.620613 seconds.
RVQ: 1.004598
Elapsed time is 17.294535 seconds.
RVQ: 0.934644
Elapsed time is 23.006232 seconds.
q/e:0.959679
4,256
RVQ: 1.167216
Elapsed time is 7.889938 seconds.
RVQ: 1.004176
Elapsed time is 15.637968 seconds.
RVQ: 0.912377
Elapsed time is 23.348555 seconds.
RVQ: 0.849896
Elapsed time is 30.980836 seconds.
q/e:0.896064
4,1024
RVQ: 1.079210
Elapsed time is 11.591721 seconds.
RVQ: 0.913032
Elapsed time is 27.875945 seconds.
dropped:1 on 0
RVQ: 0.817901
Elapsed time is 45.598457 seconds.
RVQ: 0.750274
Elapsed time is 63.320537 seconds.
q/e:0.850553
8,16
RVQ: 1.407672
Elapsed time is 5.220650 seconds.
RVQ: 1.239926
Elapsed time is 10.277539 seconds.
RVQ: 1.136641
Elapsed time is 15.365231 seconds.
RVQ: 1.063033
Elapsed time is 20.450938 seconds.
RVQ: 1.008438
Elapsed time is 25.579470 seconds.
RVQ: 0.966062
Elapsed time is 30.596260 seconds.
RVQ: 0.928317
Elapsed time is 35.632359 seconds.
RVQ: 0.895311
Elapsed time is 40.692008 seconds.
q/e:0.914111
8,64
RVQ: 1.269233
Elapsed time is 5.823547 seconds.
RVQ: 1.102205
Elapsed time is 11.547240 seconds.
RVQ: 1.004589
Elapsed time is 17.239788 seconds.
RVQ: 0.939385
Elapsed time is 22.874077 seconds.
RVQ: 0.890020
Elapsed time is 28.470043 seconds.
RVQ: 0.847619
Elapsed time is 34.023557 seconds.
RVQ: 0.813877
Elapsed time is 39.499677 seconds.
RVQ: 0.784232
Elapsed time is 45.014966 seconds.
q/e:0.813334
8,256
RVQ: 1.167659
Elapsed time is 7.918622 seconds.
RVQ: 1.001695
Elapsed time is 15.673423 seconds.
RVQ: 0.910522
Elapsed time is 23.383047 seconds.
RVQ: 0.847354
Elapsed time is 31.051326 seconds.
RVQ: 0.798495
Elapsed time is 38.695050 seconds.
RVQ: 0.758993
Elapsed time is 46.329262 seconds.
RVQ: 0.728315
Elapsed time is 53.812849 seconds.
RVQ: 0.700970
Elapsed time is 61.282503 seconds.
q/e:0.756055
8,1024
RVQ: 1.079943
Elapsed time is 13.062772 seconds.
RVQ: 0.914122
Elapsed time is 30.752435 seconds.
RVQ: 0.819858
Elapsed time is 48.542687 seconds.
RVQ: 0.749761
Elapsed time is 66.358259 seconds.
RVQ: 0.696707
Elapsed time is 84.301295 seconds.
dropped:1 on 0
RVQ: 0.653014
Elapsed time is 102.228227 seconds.
RVQ: 0.614588
Elapsed time is 120.150074 seconds.
RVQ: 0.580572
Elapsed time is 138.106557 seconds.
q/e:0.705290
16,16
RVQ: 1.400329
Elapsed time is 5.178753 seconds.
RVQ: 1.234296
Elapsed time is 10.227451 seconds.
RVQ: 1.132364
Elapsed time is 15.302838 seconds.
RVQ: 1.061492
Elapsed time is 20.353655 seconds.
RVQ: 1.005370
Elapsed time is 25.407264 seconds.
RVQ: 0.966181
Elapsed time is 30.416008 seconds.
RVQ: 0.928166
Elapsed time is 35.456226 seconds.
RVQ: 0.893706
Elapsed time is 40.515124 seconds.
RVQ: 0.867213
Elapsed time is 45.527022 seconds.
RVQ: 0.843543
Elapsed time is 50.532781 seconds.
RVQ: 0.822836
Elapsed time is 55.519271 seconds.
RVQ: 0.800434
Elapsed time is 60.545165 seconds.
RVQ: 0.780393
Elapsed time is 65.547726 seconds.
RVQ: 0.762079
Elapsed time is 70.553840 seconds.
RVQ: 0.745523
Elapsed time is 75.589486 seconds.
RVQ: 0.730334
Elapsed time is 80.621807 seconds.
q/e:0.749944
16,64
RVQ: 1.269767
Elapsed time is 5.852905 seconds.
RVQ: 1.098162
Elapsed time is 11.594437 seconds.
RVQ: 0.999716
Elapsed time is 17.324548 seconds.
RVQ: 0.933405
Elapsed time is 22.979270 seconds.
RVQ: 0.883495
Elapsed time is 28.576556 seconds.
RVQ: 0.840710
Elapsed time is 34.183376 seconds.
RVQ: 0.803043
Elapsed time is 39.810144 seconds.
RVQ: 0.779110
Elapsed time is 45.128404 seconds.
RVQ: 0.750439
Elapsed time is 50.676945 seconds.
RVQ: 0.734289
Elapsed time is 55.922833 seconds.
RVQ: 0.710065
Elapsed time is 61.454556 seconds.
RVQ: 0.689838
Elapsed time is 66.911784 seconds.
RVQ: 0.670943
Elapsed time is 72.362776 seconds.
RVQ: 0.656588
Elapsed time is 77.658188 seconds.
RVQ: 0.642867
Elapsed time is 82.966563 seconds.
RVQ: 0.627666
Elapsed time is 88.360203 seconds.
q/e:0.661497
16,256
RVQ: 1.168194
Elapsed time is 7.906354 seconds.
RVQ: 1.001700
Elapsed time is 15.677563 seconds.
RVQ: 0.907203
Elapsed time is 23.390882 seconds.
RVQ: 0.843852
Elapsed time is 31.092563 seconds.
RVQ: 0.795535
Elapsed time is 38.725404 seconds.
RVQ: 0.760770
Elapsed time is 46.197119 seconds.
RVQ: 0.727567
Elapsed time is 53.751838 seconds.
RVQ: 0.695671
Elapsed time is 61.360468 seconds.
RVQ: 0.672556
Elapsed time is 68.785725 seconds.
RVQ: 0.649734
Elapsed time is 76.273414 seconds.
RVQ: 0.630697
Elapsed time is 83.693178 seconds.
RVQ: 0.610738
Elapsed time is 91.269580 seconds.
RVQ: 0.593729
Elapsed time is 98.748973 seconds.
RVQ: 0.578849
Elapsed time is 106.156051 seconds.
RVQ: 0.564786
Elapsed time is 113.562178 seconds.
RVQ: 0.552369
Elapsed time is 120.876024 seconds.
q/e:0.619967
16,1024
RVQ: 1.079612
Elapsed time is 12.532776 seconds.
RVQ: 0.916861
Elapsed time is 30.191250 seconds.
RVQ: 0.820536
Elapsed time is 47.929161 seconds.
RVQ: 0.754742
Elapsed time is 65.651606 seconds.
RVQ: 0.699465
Elapsed time is 83.548439 seconds.
RVQ: 0.653843
Elapsed time is 101.599548 seconds.
RVQ: 0.614082
Elapsed time is 119.573990 seconds.
RVQ: 0.579602
Elapsed time is 137.576879 seconds.
RVQ: 0.548444
Elapsed time is 155.595400 seconds.
RVQ: 0.520435
Elapsed time is 173.740266 seconds.
RVQ: 0.494416
Elapsed time is 191.866749 seconds.
RVQ: 0.470497
Elapsed time is 210.013402 seconds.
RVQ: 0.448463
Elapsed time is 227.997923 seconds.
RVQ: 0.428477
Elapsed time is 246.081644 seconds.
RVQ: 0.409229
Elapsed time is 264.196213 seconds.
RVQ: 0.391398
Elapsed time is 281.552718 seconds.
q/e:0.547795

==> data/original/sift1m-training-aq.txt <==

4,16
subspace #: 1    distortion in this subspace: 1.434019e+04
subspace #: 2    distortion in this subspace: 1.807599e+04
subspace #: 3    distortion in this subspace: 1.761798e+04
subspace #: 4    distortion in this subspace: 1.423429e+04
total: 6.426846e+04
Warning: Rank deficient, rank = 61, tol =  4.917108e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:54185.183594
Elapsed time is 5.961994 seconds.
Warning: Rank deficient, rank = 61, tol =  4.853852e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:52659.925781
Elapsed time is 8.827729 seconds.
Warning: Rank deficient, rank = 61, tol =  4.791821e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:52366.667969
Elapsed time is 11.658693 seconds.
Warning: Rank deficient, rank = 61, tol =  4.863809e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:52177.703125
Elapsed time is 14.517887 seconds.
Warning: Rank deficient, rank = 61, tol =  4.875973e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51911.601563
Elapsed time is 17.352406 seconds.
Warning: Rank deficient, rank = 61, tol =  4.801907e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51914.773438
Elapsed time is 20.201207 seconds.
Warning: Rank deficient, rank = 61, tol =  4.787492e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51760.679688
Elapsed time is 22.941150 seconds.
Warning: Rank deficient, rank = 61, tol =  4.771793e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51684.312500
Elapsed time is 25.704916 seconds.
Warning: Rank deficient, rank = 61, tol =  4.748562e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51494.777344
Elapsed time is 28.536213 seconds.
Warning: Rank deficient, rank = 61, tol =  4.709100e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51426.570313
Elapsed time is 31.354042 seconds.
Warning: Rank deficient, rank = 61, tol =  4.637905e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51577.175781
Elapsed time is 34.164245 seconds.
Warning: Rank deficient, rank = 61, tol =  4.541314e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51375.410156
Elapsed time is 36.954480 seconds.
Warning: Rank deficient, rank = 61, tol =  4.398624e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51312.722656
Elapsed time is 39.828721 seconds.
Warning: Rank deficient, rank = 61, tol =  4.368894e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51430.289063
Elapsed time is 42.647094 seconds.
Warning: Rank deficient, rank = 61, tol =  4.476497e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51299.664063
Elapsed time is 45.495824 seconds.
Warning: Rank deficient, rank = 61, tol =  4.506394e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51260.734375
Elapsed time is 48.299955 seconds.
Warning: Rank deficient, rank = 61, tol =  4.531520e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51235.488281
Elapsed time is 51.100570 seconds.
Warning: Rank deficient, rank = 61, tol =  4.557157e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51214.632813
Elapsed time is 53.926141 seconds.
Warning: Rank deficient, rank = 61, tol =  4.572946e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51194.441406
Elapsed time is 56.773395 seconds.
Warning: Rank deficient, rank = 61, tol =  4.589971e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:51181.671875
Elapsed time is 59.605707 seconds.
Distortion:51396.011719
4,64
subspace #: 1    distortion in this subspace: 1.099974e+04
subspace #: 2    distortion in this subspace: 1.372174e+04
subspace #: 3    distortion in this subspace: 1.359138e+04
subspace #: 4    distortion in this subspace: 1.089472e+04
total: 4.920758e+04
Warning: Rank deficient, rank = 253, tol =  2.585380e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:39854.761719
Elapsed time is 7.451087 seconds.
Warning: Rank deficient, rank = 253, tol =  2.556854e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:38672.230469
Elapsed time is 11.412688 seconds.
Warning: Rank deficient, rank = 253, tol =  2.509117e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:38365.531250
Elapsed time is 15.264122 seconds.
Warning: Rank deficient, rank = 253, tol =  2.537007e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:38230.382813
Elapsed time is 19.122824 seconds.
Warning: Rank deficient, rank = 253, tol =  2.540911e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:38142.789063
Elapsed time is 22.980045 seconds.
Warning: Rank deficient, rank = 253, tol =  2.558017e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:38100.769531
Elapsed time is 26.831060 seconds.
Warning: Rank deficient, rank = 253, tol =  2.570000e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:38064.308594
Elapsed time is 30.628478 seconds.
Warning: Rank deficient, rank = 253, tol =  2.563049e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:38013.835938
Elapsed time is 34.399207 seconds.
Warning: Rank deficient, rank = 253, tol =  2.571157e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37985.816406
Elapsed time is 38.174267 seconds.
Warning: Rank deficient, rank = 253, tol =  2.578470e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37957.085938
Elapsed time is 42.036528 seconds.
Warning: Rank deficient, rank = 253, tol =  2.569614e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37933.664063
Elapsed time is 45.913577 seconds.
Warning: Rank deficient, rank = 253, tol =  2.570000e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37915.523438
Elapsed time is 49.711948 seconds.
Warning: Rank deficient, rank = 253, tol =  2.570385e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37895.097656
Elapsed time is 53.571938 seconds.
Warning: Rank deficient, rank = 253, tol =  2.584230e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37891.675781
Elapsed time is 57.412142 seconds.
Warning: Rank deficient, rank = 253, tol =  2.577701e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37873.492188
Elapsed time is 61.231645 seconds.
Warning: Rank deficient, rank = 253, tol =  2.580007e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37863.230469
Elapsed time is 65.040650 seconds.
Warning: Rank deficient, rank = 253, tol =  2.591506e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37854.035156
Elapsed time is 68.980079 seconds.
Warning: Rank deficient, rank = 253, tol =  2.594182e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37844.914063
Elapsed time is 72.848245 seconds.
Warning: Rank deficient, rank = 253, tol =  2.592271e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37835.332031
Elapsed time is 76.752994 seconds.
Warning: Rank deficient, rank = 253, tol =  2.593036e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37829.042969
Elapsed time is 80.567253 seconds.
Distortion:38332.425781
4,256
subspace #: 1    distortion in this subspace: 8.511256e+03
subspace #: 2    distortion in this subspace: 1.074574e+04
subspace #: 3    distortion in this subspace: 1.069170e+04
subspace #: 4    distortion in this subspace: 8.431229e+03
total: 3.837992e+04
Warning: Rank deficient, rank = 1021, tol =  1.550882e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:30687.919922
Elapsed time is 13.655492 seconds.
Warning: Rank deficient, rank = 1021, tol =  1.697128e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:30159.285156
Elapsed time is 21.605175 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.042652e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29813.625000
Elapsed time is 29.736715 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.259277e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29732.316406
Elapsed time is 37.876284 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.386224e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29700.236328
Elapsed time is 45.774400 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.454006e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29685.789063
Elapsed time is 53.507750 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.460149e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29684.388672
Elapsed time is 61.240271 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.449901e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29695.716797
Elapsed time is 68.980062 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.436721e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29709.980469
Elapsed time is 76.420878 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.373962e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29725.822266
Elapsed time is 84.023855 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.352671e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29746.984375
Elapsed time is 91.380404 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.362915e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29780.796875
Elapsed time is 98.834712 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.360358e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29819.146484
Elapsed time is 106.329473 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.341522e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29843.765625
Elapsed time is 113.679221 seconds.
Warning: Rank deficient, rank = 1021, tol =  2.338512e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29878.343750
Elapsed time is 121.265326 seconds.
Warning: Rank deficient, rank = 1020, tol =  2.340663e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:29927.490234
Elapsed time is 128.529807 seconds.
Warning: Rank deficient, rank = 1020, tol =  2.347961e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:30143.738281
Elapsed time is 136.139363 seconds.
Warning: Rank deficient, rank = 1019, tol =  2.296389e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:30081.689453
Elapsed time is 143.398802 seconds.
Warning: Rank deficient, rank = 1019, tol =  2.340233e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:30121.343750
Elapsed time is 150.642885 seconds.
Warning: Rank deficient, rank = 1019, tol =  2.376928e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:30155.125000
Elapsed time is 158.049037 seconds.
Distortion:31355.619141
4,1024
subspace #: 1    distortion in this subspace: 6.622449e+03
subspace #: 2    distortion in this subspace: 8.441486e+03
subspace #: 3    distortion in this subspace: 8.403280e+03
subspace #: 4    distortion in this subspace: 6.567228e+03
total: 3.003444e+04
Warning: Rank deficient, rank = 4093, tol =  1.078211e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:23859.361328
Elapsed time is 56.825005 seconds.
Warning: Rank deficient, rank = 4093, tol =  1.167655e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:23020.509766
Elapsed time is 88.075769 seconds.
Warning: Rank deficient, rank = 4093, tol =  1.195686e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:23113.468750
Elapsed time is 131.880435 seconds.
Warning: Rank deficient, rank = 4093, tol =  1.246440e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:23053.380859
Elapsed time is 175.187887 seconds.
Warning: Rank deficient, rank = 4093, tol =  1.433065e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22577.162109
Elapsed time is 217.539764 seconds.
Warning: Rank deficient, rank = 4093, tol =  1.291903e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22457.212891
Elapsed time is 256.592082 seconds.
Warning: Rank deficient, rank = 4093, tol =  1.369782e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24159.833984
Elapsed time is 289.424310 seconds.
Warning: Rank deficient, rank = 4091, tol =  1.448638e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:23956.859375
Elapsed time is 327.003594 seconds.
Warning: Rank deficient, rank = 4090, tol =  1.439760e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22886.660156
Elapsed time is 366.687095 seconds.
Warning: Rank deficient, rank = 4090, tol =  1.492954e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22567.833984
Elapsed time is 408.910427 seconds.
Warning: Rank deficient, rank = 4090, tol =  1.482180e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22234.742188
Elapsed time is 451.501229 seconds.
Warning: Rank deficient, rank = 4090, tol =  1.553285e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:21956.884766
Elapsed time is 492.780676 seconds.
Warning: Rank deficient, rank = 4090, tol =  1.551220e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22436.277344
Elapsed time is 536.459939 seconds.
Warning: Rank deficient, rank = 4090, tol =  1.539466e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22987.759766
Elapsed time is 580.157734 seconds.
Warning: Rank deficient, rank = 4088, tol =  1.358818e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22565.246094
Elapsed time is 623.777338 seconds.
Warning: Rank deficient, rank = 4088, tol =  1.397582e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:23668.949219
Elapsed time is 668.001804 seconds.
Warning: Rank deficient, rank = 4088, tol =  1.369002e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22876.861328
Elapsed time is 709.265465 seconds.
Warning: Rank deficient, rank = 4088, tol =  1.511448e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22605.990234
Elapsed time is 751.647775 seconds.
Warning: Rank deficient, rank = 4088, tol =  1.545008e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22475.515625
Elapsed time is 791.552595 seconds.
Warning: Rank deficient, rank = 4088, tol =  1.593355e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22382.310547
Elapsed time is 832.531759 seconds.
Distortion:25619.257813
8,16
subspace #: 1    distortion in this subspace: 5.418431e+03
subspace #: 2    distortion in this subspace: 5.630553e+03
subspace #: 3    distortion in this subspace: 6.918394e+03
subspace #: 4    distortion in this subspace: 7.322107e+03
subspace #: 5    distortion in this subspace: 6.912648e+03
subspace #: 6    distortion in this subspace: 7.223548e+03
subspace #: 7    distortion in this subspace: 5.458933e+03
subspace #: 8    distortion in this subspace: 5.568219e+03
total: 5.045283e+04
Warning: Rank deficient, rank = 121, tol =  4.832878e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:38467.199219
Elapsed time is 9.075355 seconds.
Warning: Rank deficient, rank = 121, tol =  5.008669e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37568.710938
Elapsed time is 13.507944 seconds.
Warning: Rank deficient, rank = 121, tol =  5.179832e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:37058.542969
Elapsed time is 18.153014 seconds.
Warning: Rank deficient, rank = 121, tol =  5.174485e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36925.804688
Elapsed time is 22.666642 seconds.
Warning: Rank deficient, rank = 121, tol =  5.266331e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36685.445313
Elapsed time is 27.178296 seconds.
Warning: Rank deficient, rank = 121, tol =  5.267833e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36600.449219
Elapsed time is 31.571911 seconds.
Warning: Rank deficient, rank = 121, tol =  5.296841e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36742.570313
Elapsed time is 35.935476 seconds.
Warning: Rank deficient, rank = 121, tol =  5.454628e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36463.312500
Elapsed time is 40.273667 seconds.
Warning: Rank deficient, rank = 121, tol =  5.407300e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36412.742188
Elapsed time is 44.566423 seconds.
Warning: Rank deficient, rank = 121, tol =  5.490937e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36266.722656
Elapsed time is 48.829143 seconds.
Warning: Rank deficient, rank = 121, tol =  5.462778e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36251.613281
Elapsed time is 53.077578 seconds.
Warning: Rank deficient, rank = 121, tol =  5.464045e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36200.906250
Elapsed time is 57.310991 seconds.
Warning: Rank deficient, rank = 121, tol =  5.489136e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36209.605469
Elapsed time is 61.548801 seconds.
Warning: Rank deficient, rank = 121, tol =  5.504064e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36758.933594
Elapsed time is 65.812893 seconds.
Warning: Rank deficient, rank = 121, tol =  5.918458e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36529.972656
Elapsed time is 70.152180 seconds.
Warning: Rank deficient, rank = 121, tol =  5.801888e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36280.187500
Elapsed time is 74.407726 seconds.
Warning: Rank deficient, rank = 121, tol =  5.643299e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36216.039063
Elapsed time is 78.644001 seconds.
Warning: Rank deficient, rank = 121, tol =  5.679098e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36102.750000
Elapsed time is 82.940373 seconds.
Warning: Rank deficient, rank = 121, tol =  5.694917e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36088.597656
Elapsed time is 87.234116 seconds.
Warning: Rank deficient, rank = 121, tol =  5.689012e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:36127.343750
Elapsed time is 91.506206 seconds.
Distortion:36298.531250
8,64
subspace #: 1    distortion in this subspace: 3.598637e+03
subspace #: 2    distortion in this subspace: 3.691929e+03
subspace #: 3    distortion in this subspace: 4.597663e+03
subspace #: 4    distortion in this subspace: 4.809555e+03
subspace #: 5    distortion in this subspace: 4.591462e+03
subspace #: 6    distortion in this subspace: 4.799298e+03
subspace #: 7    distortion in this subspace: 3.603789e+03
subspace #: 8    distortion in this subspace: 3.652686e+03
total: 3.334502e+04
Warning: Rank deficient, rank = 505, tol =  3.008897e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:25367.890625
Elapsed time is 13.930105 seconds.
Warning: Rank deficient, rank = 505, tol =  3.184229e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24842.642578
Elapsed time is 20.834940 seconds.
Warning: Rank deficient, rank = 505, tol =  3.482489e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24752.845703
Elapsed time is 27.771593 seconds.
Warning: Rank deficient, rank = 505, tol =  3.943181e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24748.251953
Elapsed time is 34.898249 seconds.
Warning: Rank deficient, rank = 505, tol =  4.287641e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24754.390625
Elapsed time is 41.704294 seconds.
Warning: Rank deficient, rank = 505, tol =  4.542826e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24755.833984
Elapsed time is 48.470702 seconds.
Warning: Rank deficient, rank = 505, tol =  4.768151e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24766.822266
Elapsed time is 55.282363 seconds.
Warning: Rank deficient, rank = 505, tol =  4.943155e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24791.074219
Elapsed time is 62.376084 seconds.
Warning: Rank deficient, rank = 505, tol =  5.076581e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24798.830078
Elapsed time is 69.181353 seconds.
Warning: Rank deficient, rank = 505, tol =  5.169145e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24807.824219
Elapsed time is 76.231608 seconds.
Warning: Rank deficient, rank = 505, tol =  5.214620e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24817.476563
Elapsed time is 83.555064 seconds.
Warning: Rank deficient, rank = 505, tol =  5.234640e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24828.544922
Elapsed time is 90.571719 seconds.
Warning: Rank deficient, rank = 505, tol =  5.232737e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24844.886719
Elapsed time is 97.634019 seconds.
Warning: Rank deficient, rank = 505, tol =  5.190493e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24857.318359
Elapsed time is 104.727026 seconds.
Warning: Rank deficient, rank = 505, tol =  5.150804e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24873.375000
Elapsed time is 111.871254 seconds.
Warning: Rank deficient, rank = 505, tol =  5.055738e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24878.402344
Elapsed time is 118.734790 seconds.
Warning: Rank deficient, rank = 505, tol =  4.966878e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24873.386719
Elapsed time is 125.693813 seconds.
Warning: Rank deficient, rank = 505, tol =  4.901870e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24870.876953
Elapsed time is 132.766291 seconds.
Warning: Rank deficient, rank = 505, tol =  4.826296e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24864.025391
Elapsed time is 139.669021 seconds.
Warning: Rank deficient, rank = 505, tol =  4.741963e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:24856.427734
Elapsed time is 146.787790 seconds.
Distortion:25357.908203
8,256
subspace #: 1    distortion in this subspace: 2.468788e+03
subspace #: 2    distortion in this subspace: 2.536471e+03
subspace #: 3    distortion in this subspace: 3.221219e+03
subspace #: 4    distortion in this subspace: 3.363712e+03
subspace #: 5    distortion in this subspace: 3.190865e+03
subspace #: 6    distortion in this subspace: 3.352990e+03
subspace #: 7    distortion in this subspace: 2.474876e+03
subspace #: 8    distortion in this subspace: 2.494120e+03
total: 2.310304e+04
Warning: Rank deficient, rank = 2041, tol =  2.105234e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18214.820313
Elapsed time is 39.011795 seconds.
Warning: Rank deficient, rank = 2041, tol =  2.294294e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:17884.013672
Elapsed time is 63.355257 seconds.
Warning: Rank deficient, rank = 2041, tol =  2.593861e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:17959.937500
Elapsed time is 86.318320 seconds.
Warning: Rank deficient, rank = 2040, tol =  2.663782e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:17987.486328
Elapsed time is 108.383475 seconds.
Warning: Rank deficient, rank = 2040, tol =  2.928566e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18043.753906
Elapsed time is 129.867938 seconds.
Warning: Rank deficient, rank = 2040, tol =  3.050842e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18349.093750
Elapsed time is 151.377387 seconds.
Warning: Rank deficient, rank = 2039, tol =  3.256626e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18203.296875
Elapsed time is 172.856712 seconds.
Warning: Rank deficient, rank = 2039, tol =  3.363042e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18244.062500
Elapsed time is 193.569860 seconds.
Warning: Rank deficient, rank = 2039, tol =  3.589894e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18299.292969
Elapsed time is 214.035258 seconds.
Warning: Rank deficient, rank = 2039, tol =  3.420865e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18678.972656
Elapsed time is 234.613091 seconds.
Warning: Rank deficient, rank = 2039, tol =  3.567800e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18543.779297
Elapsed time is 254.754845 seconds.
Warning: Rank deficient, rank = 2039, tol =  3.713899e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18773.242188
Elapsed time is 275.099311 seconds.
Warning: Rank deficient, rank = 2039, tol =  4.330696e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18462.351563
Elapsed time is 294.927331 seconds.
Warning: Rank deficient, rank = 2037, tol =  4.087962e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18431.039063
Elapsed time is 315.529866 seconds.
Warning: Rank deficient, rank = 2038, tol =  3.934620e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:26184.099609
Elapsed time is 336.354863 seconds.
Warning: Rank deficient, rank = 2038, tol =  8.483990e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:20147.222656
Elapsed time is 357.400032 seconds.
Warning: Rank deficient, rank = 2038, tol =  8.689090e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:19079.613281
Elapsed time is 378.597964 seconds.
Warning: Rank deficient, rank = 2038, tol =  7.956835e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18557.769531
Elapsed time is 399.707759 seconds.
Warning: Rank deficient, rank = 2038, tol =  7.250663e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18320.837891
Elapsed time is 420.991753 seconds.
Warning: Rank deficient, rank = 2038, tol =  6.568044e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18159.425781
Elapsed time is 441.984173 seconds.
Distortion:19196.265625
8,1024
subspace #: 1    distortion in this subspace: 1.718872e+03
subspace #: 2    distortion in this subspace: 1.758937e+03
subspace #: 3    distortion in this subspace: 2.277998e+03
subspace #: 4    distortion in this subspace: 2.374703e+03
subspace #: 5    distortion in this subspace: 2.266281e+03
subspace #: 6    distortion in this subspace: 2.374407e+03
subspace #: 7    distortion in this subspace: 1.713058e+03
subspace #: 8    distortion in this subspace: 1.734532e+03
total: 1.621879e+04
Warning: Rank deficient, rank = 8185, tol =  1.436594e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13896.193359
Elapsed time is 242.959707 seconds.
Warning: Rank deficient, rank = 8181, tol =  2.577572e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13631.012695
Elapsed time is 422.232688 seconds.
Warning: Rank deficient, rank = 8179, tol =  2.328169e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13331.471680
Elapsed time is 586.965144 seconds.
Warning: Rank deficient, rank = 8176, tol =  2.320720e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13295.103516
Elapsed time is 744.924423 seconds.
Warning: Rank deficient, rank = 8174, tol =  2.448507e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:17451.679688
Elapsed time is 901.359367 seconds.
Warning: Rank deficient, rank = 8170, tol =  6.195442e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:14593.886719
Elapsed time is 1053.143814 seconds.
Warning: Rank deficient, rank = 8162, tol =  7.532032e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:15472.943359
Elapsed time is 1202.586347 seconds.
Warning: Rank deficient, rank = 8153, tol =  5.408425e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:14029.206055
Elapsed time is 1352.755704 seconds.
Warning: Rank deficient, rank = 8150, tol =  5.754005e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13578.664063
Elapsed time is 1508.127880 seconds.
Warning: Rank deficient, rank = 8149, tol =  5.522050e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13501.787109
Elapsed time is 1655.749426 seconds.
Warning: Rank deficient, rank = 8142, tol =  4.527895e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13451.574219
Elapsed time is 1803.822485 seconds.
Warning: Rank deficient, rank = 8141, tol =  3.947748e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:12970.340820
Elapsed time is 1949.144208 seconds.
Warning: Rank deficient, rank = 8138, tol =  3.313843e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:12764.884766
Elapsed time is 2092.790572 seconds.
Warning: Rank deficient, rank = 8136, tol =  3.497207e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:12632.520508
Elapsed time is 2233.578540 seconds.
Warning: Rank deficient, rank = 8133, tol =  3.374589e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:12707.904297
Elapsed time is 2372.104971 seconds.
Warning: Rank deficient, rank = 8128, tol =  3.249832e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:12865.594727
Elapsed time is 2510.455881 seconds.
Warning: Rank deficient, rank = 8125, tol =  3.182722e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13636.291992
Elapsed time is 2648.239511 seconds.
Warning: Rank deficient, rank = 8121, tol =  4.158209e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13091.699219
Elapsed time is 2793.236779 seconds.
Warning: Rank deficient, rank = 8119, tol =  4.242027e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13690.150391
Elapsed time is 2930.841481 seconds.
Warning: Rank deficient, rank = 8111, tol =  4.224850e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13349.469727
Elapsed time is 3067.370471 seconds.
Distortion:15249.346680
16,16
subspace #: 1    distortion in this subspace: 1.123053e+03
subspace #: 2    distortion in this subspace: 2.334532e+03
subspace #: 3    distortion in this subspace: 2.376125e+03
subspace #: 4    distortion in this subspace: 1.151355e+03
subspace #: 5    distortion in this subspace: 2.142170e+03
subspace #: 6    distortion in this subspace: 2.318973e+03
subspace #: 7    distortion in this subspace: 2.452424e+03
subspace #: 8    distortion in this subspace: 2.194556e+03
subspace #: 9    distortion in this subspace: 2.067287e+03
subspace #: 10    distortion in this subspace: 2.282500e+03
subspace #: 11    distortion in this subspace: 2.374571e+03
subspace #: 12    distortion in this subspace: 2.199861e+03
subspace #: 13    distortion in this subspace: 1.103479e+03
subspace #: 14    distortion in this subspace: 2.355312e+03
subspace #: 15    distortion in this subspace: 2.353862e+03
subspace #: 16    distortion in this subspace: 1.139666e+03
total: 3.196973e+04
Warning: Rank deficient, rank = 241, tol =  6.112258e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22659.470703
Elapsed time is 17.325861 seconds.
Warning: Rank deficient, rank = 241, tol =  6.028335e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:21982.326172
Elapsed time is 25.549688 seconds.
Warning: Rank deficient, rank = 241, tol =  6.207352e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22020.554688
Elapsed time is 33.632208 seconds.
Warning: Rank deficient, rank = 241, tol =  6.218200e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22057.513672
Elapsed time is 42.114445 seconds.
Warning: Rank deficient, rank = 241, tol =  6.249680e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22043.105469
Elapsed time is 50.404723 seconds.
Warning: Rank deficient, rank = 241, tol =  6.532697e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22073.189453
Elapsed time is 58.950843 seconds.
Warning: Rank deficient, rank = 241, tol =  6.709189e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22067.916016
Elapsed time is 67.189295 seconds.
Warning: Rank deficient, rank = 241, tol =  6.845631e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22060.091797
Elapsed time is 75.595782 seconds.
Warning: Rank deficient, rank = 241, tol =  6.959070e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22056.019531
Elapsed time is 83.845707 seconds.
Warning: Rank deficient, rank = 241, tol =  6.996852e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22063.283203
Elapsed time is 92.061040 seconds.
Warning: Rank deficient, rank = 241, tol =  7.086231e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22078.289063
Elapsed time is 100.269512 seconds.
Warning: Rank deficient, rank = 241, tol =  6.924232e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22159.744141
Elapsed time is 108.406329 seconds.
Warning: Rank deficient, rank = 241, tol =  6.707859e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22131.496094
Elapsed time is 116.492254 seconds.
Warning: Rank deficient, rank = 241, tol =  6.619360e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22169.583984
Elapsed time is 124.560347 seconds.
Warning: Rank deficient, rank = 241, tol =  6.608871e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22193.253906
Elapsed time is 132.738242 seconds.
Warning: Rank deficient, rank = 241, tol =  6.451785e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22198.394531
Elapsed time is 141.279034 seconds.
Warning: Rank deficient, rank = 241, tol =  6.567952e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22236.447266
Elapsed time is 149.639185 seconds.
Warning: Rank deficient, rank = 241, tol =  6.657582e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22258.429688
Elapsed time is 157.876425 seconds.
Warning: Rank deficient, rank = 241, tol =  6.728072e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22427.304688
Elapsed time is 166.168287 seconds.
Warning: Rank deficient, rank = 241, tol =  6.785865e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:22472.964844
Elapsed time is 174.580795 seconds.
Distortion:22644.929688
16,64
subspace #: 1    distortion in this subspace: 6.106394e+02
subspace #: 2    distortion in this subspace: 1.308650e+03
subspace #: 3    distortion in this subspace: 1.303538e+03
subspace #: 4    distortion in this subspace: 6.224117e+02
subspace #: 5    distortion in this subspace: 1.180442e+03
subspace #: 6    distortion in this subspace: 1.296498e+03
subspace #: 7    distortion in this subspace: 1.316438e+03
subspace #: 8    distortion in this subspace: 1.241855e+03
subspace #: 9    distortion in this subspace: 1.175218e+03
subspace #: 10    distortion in this subspace: 1.278953e+03
subspace #: 11    distortion in this subspace: 1.319302e+03
subspace #: 12    distortion in this subspace: 1.242867e+03
subspace #: 13    distortion in this subspace: 5.952593e+02
subspace #: 14    distortion in this subspace: 1.310681e+03
subspace #: 15    distortion in this subspace: 1.290561e+03
subspace #: 16    distortion in this subspace: 6.185446e+02
total: 1.771186e+04
Warning: Rank deficient, rank = 1009, tol =  3.690020e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13813.136719
Elapsed time is 29.628683 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.336950e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13594.760742
Elapsed time is 45.320580 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.460270e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13588.250977
Elapsed time is 60.928791 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.473337e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13643.640625
Elapsed time is 76.410206 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.764640e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13760.399414
Elapsed time is 91.980226 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.859586e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13758.392578
Elapsed time is 107.590310 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.820079e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13776.738281
Elapsed time is 123.434904 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.640083e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13809.850586
Elapsed time is 139.216679 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.486143e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13795.735352
Elapsed time is 154.494690 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.516771e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13795.012695
Elapsed time is 170.342328 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.443768e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13781.080078
Elapsed time is 185.572133 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.424932e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13777.317383
Elapsed time is 200.830990 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.379668e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13785.234375
Elapsed time is 216.643910 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.327658e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13765.429688
Elapsed time is 232.524339 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.344138e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13748.956055
Elapsed time is 247.821366 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.643552e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13748.815430
Elapsed time is 262.903001 seconds.
Warning: Rank deficient, rank = 1009, tol =  4.929699e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13727.850586
Elapsed time is 277.924425 seconds.
Warning: Rank deficient, rank = 1009, tol =  5.160297e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13701.124023
Elapsed time is 293.394582 seconds.
Warning: Rank deficient, rank = 1009, tol =  5.320082e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13682.439453
Elapsed time is 309.035735 seconds.
Warning: Rank deficient, rank = 1009, tol =  5.425722e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13668.485352
Elapsed time is 324.465589 seconds.
Distortion:14065.351563
16,256
subspace #: 1    distortion in this subspace: 3.491362e+02
subspace #: 2    distortion in this subspace: 7.562565e+02
subspace #: 3    distortion in this subspace: 7.584794e+02
subspace #: 4    distortion in this subspace: 3.555121e+02
subspace #: 5    distortion in this subspace: 6.968687e+02
subspace #: 6    distortion in this subspace: 7.587209e+02
subspace #: 7    distortion in this subspace: 7.745841e+02
subspace #: 8    distortion in this subspace: 7.294209e+02
subspace #: 9    distortion in this subspace: 6.916038e+02
subspace #: 10    distortion in this subspace: 7.501198e+02
subspace #: 11    distortion in this subspace: 7.792686e+02
subspace #: 12    distortion in this subspace: 7.299745e+02
subspace #: 13    distortion in this subspace: 3.415649e+02
subspace #: 14    distortion in this subspace: 7.571908e+02
subspace #: 15    distortion in this subspace: 7.504222e+02
subspace #: 16    distortion in this subspace: 3.577147e+02
total: 1.033684e+04
Warning: Rank deficient, rank = 4081, tol =  2.422007e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:11001.471680
Elapsed time is 108.856404 seconds.
Warning: Rank deficient, rank = 4079, tol =  4.266263e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:10909.355469
Elapsed time is 190.112637 seconds.
Warning: Rank deficient, rank = 4074, tol =  5.416562e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18916.250000
Elapsed time is 267.461437 seconds.
Warning: Rank deficient, rank = 4072, tol =  4.948330e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:21885.562500
Elapsed time is 338.143388 seconds.
Warning: Rank deficient, rank = 4059, tol =  1.276493e-07. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:16848.050781
Elapsed time is 395.928395 seconds.
Warning: Rank deficient, rank = 4036, tol =  1.280989e-07. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:16652.488281
Elapsed time is 461.448013 seconds.
Warning: Rank deficient, rank = 4023, tol =  1.009940e-07. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:15508.777344
Elapsed time is 521.380594 seconds.
Warning: Rank deficient, rank = 4012, tol =  7.925357e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:15976.353516
Elapsed time is 585.797397 seconds.
Warning: Rank deficient, rank = 4006, tol =  7.530752e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:15540.385742
Elapsed time is 647.150366 seconds.
Warning: Rank deficient, rank = 3997, tol =  8.292339e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:56783.207031
Elapsed time is 708.024560 seconds.
Warning: Rank deficient, rank = 3979, tol =  9.352216e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:19757.439453
Elapsed time is 761.924651 seconds.
Warning: Rank deficient, rank = 3964, tol =  1.082987e-07. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:42762.210938
Elapsed time is 820.963075 seconds.
Warning: Rank deficient, rank = 3948, tol =  8.367890e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13629.491211
Elapsed time is 883.472625 seconds.
Warning: Rank deficient, rank = 3937, tol =  8.322565e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:12949.310547
Elapsed time is 953.412576 seconds.
Warning: Rank deficient, rank = 3926, tol =  5.965729e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:15504.765625
Elapsed time is 1021.234259 seconds.
Warning: Rank deficient, rank = 3924, tol =  5.509079e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:16202.035156
Elapsed time is 1090.669410 seconds.
Warning: Rank deficient, rank = 3921, tol =  5.454110e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:12124.660156
Elapsed time is 1159.716900 seconds.
Warning: Rank deficient, rank = 3917, tol =  4.885308e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:12353.208008
Elapsed time is 1230.568142 seconds.
Warning: Rank deficient, rank = 3914, tol =  5.307560e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18621.324219
Elapsed time is 1302.821045 seconds.
Warning: Rank deficient, rank = 3906, tol =  5.736174e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:32058.337891
Elapsed time is 1374.329279 seconds.
Distortion:32420.429688
16,1024
subspace #: 1    distortion in this subspace: 2.051646e+02
subspace #: 2    distortion in this subspace: 4.478251e+02
subspace #: 3    distortion in this subspace: 4.495882e+02
subspace #: 4    distortion in this subspace: 2.084593e+02
subspace #: 5    distortion in this subspace: 4.185521e+02
subspace #: 6    distortion in this subspace: 4.603275e+02
subspace #: 7    distortion in this subspace: 4.703846e+02
subspace #: 8    distortion in this subspace: 4.405529e+02
subspace #: 9    distortion in this subspace: 4.150180e+02
subspace #: 10    distortion in this subspace: 4.566907e+02
subspace #: 11    distortion in this subspace: 4.690378e+02
subspace #: 12    distortion in this subspace: 4.367167e+02
subspace #: 13    distortion in this subspace: 2.007484e+02
subspace #: 14    distortion in this subspace: 4.482991e+02
subspace #: 15    distortion in this subspace: 4.457188e+02
subspace #: 16    distortion in this subspace: 2.098455e+02
total: 6.182930e+03
Warning: Rank deficient, rank = 16369, tol =  1.755004e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:8220.636719
Elapsed time is 916.104914 seconds.
Warning: Rank deficient, rank = 16169, tol =  4.233746e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:19413.847656
Elapsed time is 1525.471787 seconds.
Warning: Rank deficient, rank = 15819, tol =  7.490029e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:16368.107422
Elapsed time is 2053.710350 seconds.
Warning: Rank deficient, rank = 15603, tol =  5.466882e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13150.188477
Elapsed time is 2535.081446 seconds.
Warning: Rank deficient, rank = 15406, tol =  3.976378e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:13043.294922
Elapsed time is 2982.482962 seconds.
Warning: Rank deficient, rank = 15207, tol =  6.594229e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:18306.255859
Elapsed time is 3397.514819 seconds.
Warning: Rank deficient, rank = 14948, tol =  8.374226e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:11883.506836
Elapsed time is 3805.858105 seconds.
Warning: Rank deficient, rank = 14644, tol =  8.766950e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:11460.531250
Elapsed time is 4187.506508 seconds.
Warning: Rank deficient, rank = 14284, tol =  7.044329e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:21415.226563
Elapsed time is 4560.995239 seconds.
Warning: Rank deficient, rank = 13990, tol =  5.749580e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:10880.041016
Elapsed time is 4929.114156 seconds.
Warning: Rank deficient, rank = 13635, tol =  5.722802e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:10141.355469
Elapsed time is 5277.591496 seconds.
Warning: Rank deficient, rank = 13393, tol =  4.693374e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:10224.458008
Elapsed time is 5635.803779 seconds.
Warning: Rank deficient, rank = 13165, tol =  5.733295e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:49130.593750
Elapsed time is 5979.863035 seconds.
Warning: Rank deficient, rank = 12820, tol =  1.105899e-07. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:15487.178711
Elapsed time is 6284.637667 seconds.
Warning: Rank deficient, rank = 12444, tol =  7.646568e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:59100.601563
Elapsed time is 6581.270134 seconds.
Warning: Rank deficient, rank = 12020, tol =  1.098532e-07. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:14373.292969
Elapsed time is 6850.234284 seconds.
Warning: Rank deficient, rank = 11649, tol =  8.878824e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:12771.934570
Elapsed time is 7127.464715 seconds.
Warning: Rank deficient, rank = 11343, tol =  9.005488e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:41876.757813
Elapsed time is 7381.865175 seconds.
Warning: Rank deficient, rank = 10981, tol =  1.066614e-07. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:14845.332031
Elapsed time is 7622.610660 seconds.
Warning: Rank deficient, rank = 10674, tol =  9.328512e-08. 
> In trainAQ at 15
  In testAQ at 5 
Encoding...q/e:14386.928711
Elapsed time is 7864.311694 seconds.
Distortion:14951.186523

==> data/original/sift1m-training-rvq.txt <==
4,16
RVQ: 76546.898438
Elapsed time is 1.092141 seconds.
RVQ: 66406.484375
Elapsed time is 2.078634 seconds.
RVQ: 59636.500000
Elapsed time is 3.060792 seconds.
RVQ: 54454.843750
Elapsed time is 4.047579 seconds.
q/e:54706.144531
4,64
RVQ: 65456.906250
Elapsed time is 1.235437 seconds.
RVQ: 53695.488281
Elapsed time is 2.440726 seconds.
RVQ: 46235.847656
Elapsed time is 3.676992 seconds.
RVQ: 40652.214844
Elapsed time is 4.896388 seconds.
q/e:41250.351563
4,256
RVQ: 56959.468750
Elapsed time is 2.145333 seconds.
RVQ: 44431.179688
Elapsed time is 4.283268 seconds.
RVQ: 36875.757813
Elapsed time is 6.423174 seconds.
RVQ: 31752.216797
Elapsed time is 8.553684 seconds.
q/e:33349.000000
4,1024
RVQ: 49453.507813
Elapsed time is 5.410937 seconds.
RVQ: 36911.046875
Elapsed time is 10.116696 seconds.
RVQ: 29927.363281
Elapsed time is 15.159953 seconds.
RVQ: 25172.703125
Elapsed time is 20.043726 seconds.
q/e:29112.332031
8,16
RVQ: 76812.070313
Elapsed time is 1.002651 seconds.
RVQ: 66447.835938
Elapsed time is 1.992484 seconds.
RVQ: 59658.156250
Elapsed time is 2.988472 seconds.
RVQ: 54392.183594
Elapsed time is 3.978186 seconds.
RVQ: 50092.703125
Elapsed time is 4.966843 seconds.
RVQ: 46512.695313
Elapsed time is 5.942860 seconds.
RVQ: 43401.378906
Elapsed time is 6.907489 seconds.
RVQ: 40694.921875
Elapsed time is 7.892411 seconds.
q/e:40970.890625
8,64
RVQ: 65768.937500
Elapsed time is 1.222507 seconds.
RVQ: 53809.312500
Elapsed time is 2.440141 seconds.
RVQ: 46278.093750
Elapsed time is 3.660473 seconds.
RVQ: 40688.589844
Elapsed time is 4.875085 seconds.
RVQ: 36316.132813
Elapsed time is 6.100191 seconds.
RVQ: 32756.937500
Elapsed time is 7.315057 seconds.
RVQ: 29831.808594
Elapsed time is 8.527805 seconds.
RVQ: 27377.591797
Elapsed time is 9.746296 seconds.
q/e:28116.626953
8,256
RVQ: 56934.265625
Elapsed time is 2.181838 seconds.
RVQ: 44461.710938
Elapsed time is 4.316805 seconds.
RVQ: 36963.273438
Elapsed time is 6.464828 seconds.
RVQ: 31719.500000
Elapsed time is 8.588036 seconds.
RVQ: 27753.513672
Elapsed time is 10.728749 seconds.
RVQ: 24660.613281
Elapsed time is 12.897436 seconds.
RVQ: 22093.138672
Elapsed time is 15.024162 seconds.
RVQ: 20001.406250
Elapsed time is 17.164356 seconds.
q/e:21926.417969
8,1024
RVQ: 49439.847656
Elapsed time is 4.721308 seconds.
RVQ: 36929.644531
Elapsed time is 9.095418 seconds.
RVQ: 29840.302734
Elapsed time is 13.137121 seconds.
RVQ: 25170.164063
Elapsed time is 18.831151 seconds.
RVQ: 21745.556641
Elapsed time is 24.550632 seconds.
RVQ: 19104.910156
Elapsed time is 30.272480 seconds.
RVQ: 16959.816406
Elapsed time is 35.963924 seconds.
RVQ: 15174.664063
Elapsed time is 41.677512 seconds.
q/e:19325.326172
16,16
RVQ: 76546.500000
Elapsed time is 0.879240 seconds.
RVQ: 66336.671875
Elapsed time is 1.876896 seconds.
RVQ: 59536.792969
Elapsed time is 2.850002 seconds.
RVQ: 54374.773438
Elapsed time is 3.819351 seconds.
RVQ: 50063.171875
Elapsed time is 4.809418 seconds.
RVQ: 46509.070313
Elapsed time is 5.804619 seconds.
RVQ: 43372.601563
Elapsed time is 6.804033 seconds.
RVQ: 40659.554688
Elapsed time is 7.797564 seconds.
RVQ: 38245.921875
Elapsed time is 8.789719 seconds.
RVQ: 36078.761719
Elapsed time is 9.782595 seconds.
RVQ: 34122.175781
Elapsed time is 10.758366 seconds.
RVQ: 32342.261719
Elapsed time is 11.728128 seconds.
RVQ: 30749.619141
Elapsed time is 12.717979 seconds.
RVQ: 29256.632813
Elapsed time is 13.706740 seconds.
RVQ: 27889.103516
Elapsed time is 14.694957 seconds.
RVQ: 26634.664063
Elapsed time is 15.681984 seconds.
q/e:26991.095703
16,64
RVQ: 65535.351563
Elapsed time is 1.231190 seconds.
RVQ: 53765.039063
Elapsed time is 2.442375 seconds.
RVQ: 46289.488281
Elapsed time is 3.652839 seconds.
RVQ: 40751.238281
Elapsed time is 4.866812 seconds.
RVQ: 36293.937500
Elapsed time is 6.078784 seconds.
RVQ: 32741.789063
Elapsed time is 7.287239 seconds.
RVQ: 29883.642578
Elapsed time is 8.498656 seconds.
RVQ: 27380.171875
Elapsed time is 9.706054 seconds.
RVQ: 25308.734375
Elapsed time is 10.920858 seconds.
RVQ: 23469.275391
Elapsed time is 12.140236 seconds.
RVQ: 21818.880859
Elapsed time is 13.354958 seconds.
RVQ: 20332.345703
Elapsed time is 14.568704 seconds.
RVQ: 19041.773438
Elapsed time is 15.774525 seconds.
RVQ: 17843.818359
Elapsed time is 16.979856 seconds.
RVQ: 16780.560547
Elapsed time is 18.197932 seconds.
RVQ: 15796.164063
Elapsed time is 19.429063 seconds.
q/e:16731.705078
16,256
RVQ: 56964.941406
Elapsed time is 2.138911 seconds.
RVQ: 44422.378906
Elapsed time is 4.273229 seconds.
RVQ: 36943.582031
Elapsed time is 6.422026 seconds.
RVQ: 31698.695313
Elapsed time is 8.547344 seconds.
RVQ: 27741.335938
Elapsed time is 10.681402 seconds.
RVQ: 24708.275391
Elapsed time is 12.845822 seconds.
RVQ: 22160.576172
Elapsed time is 14.977452 seconds.
RVQ: 20148.878906
Elapsed time is 17.101240 seconds.
RVQ: 18483.833984
Elapsed time is 19.241464 seconds.
RVQ: 16937.917969
Elapsed time is 21.378475 seconds.
RVQ: 15557.821289
Elapsed time is 23.515866 seconds.
RVQ: 14371.858398
Elapsed time is 25.649849 seconds.
RVQ: 13363.891602
Elapsed time is 27.782793 seconds.
RVQ: 12573.503906
Elapsed time is 29.910186 seconds.
RVQ: 11806.244141
Elapsed time is 32.033909 seconds.
RVQ: 11080.752930
Elapsed time is 34.159945 seconds.
q/e:13002.898438
16,1024
RVQ: 49462.585938
Elapsed time is 5.654009 seconds.
RVQ: 36882.656250
Elapsed time is 9.791042 seconds.
RVQ: 29909.304688
Elapsed time is 15.503948 seconds.
RVQ: 25208.804688
Elapsed time is 21.210103 seconds.
RVQ: 21789.931641
Elapsed time is 26.958823 seconds.
RVQ: 19145.392578
Elapsed time is 32.713757 seconds.
RVQ: 17016.871094
Elapsed time is 38.454637 seconds.
RVQ: 15249.078125
Elapsed time is 44.159358 seconds.
RVQ: 13752.517578
Elapsed time is 49.862803 seconds.
RVQ: 12467.525391
Elapsed time is 55.578746 seconds.
RVQ: 11359.519531
Elapsed time is 61.288318 seconds.
RVQ: 10354.181641
Elapsed time is 66.989639 seconds.
RVQ: 9464.055664
Elapsed time is 72.687012 seconds.
RVQ: 8676.917969
Elapsed time is 78.403184 seconds.
RVQ: 7968.402344
Elapsed time is 84.097960 seconds.
dropped:1 on 1
RVQ: 7300.220215
Elapsed time is 89.849826 seconds.
q/e:11107.755859

==> data/performance_configuration-distortion.txt <==
Dataset, Method, Configuration, Distortion
SIFT1B, DA-online, M8_K256, 17405.58



==> data/performance_time-precision.txt <==
ADC, Hashing-Lookup, LOPQ, AQ, IVFADC

==> data/train_I-L-distortion.txt <==
>> testI
I:2, L:1
iter 1 mid: 1.167828 final: 1.167849
iter 2 mid: 0.988701 final: 0.988699
iter 3 mid: 0.884021 final: 0.884018
iter 4 mid: 0.808705 final: 0.808701
iter 5 mid: 0.750239 final: 0.750237
iter 6 mid: 0.702270 final: 0.702270
iter 7 mid: 0.661708 final: 0.661708
iter 8 mid: 0.626444 final: 0.626443
Distortion: 0.642450
Distortion: 0.642462
Distortion: 0.642118
Distortion: 0.641383
Distortion: 0.639527
Distortion: 0.638005
Distortion: 0.636116
Distortion: 0.633725
Distortion: 0.630334
Distortion: 0.632165
Distortion: 0.632485
Distortion: 0.632868
Distortion: 0.632407
Distortion: 0.631735
Distortion: 0.630715
Distortion: 0.629247
Distortion: 0.627397
Distortion: 0.629273
Distortion: 0.629646
Distortion: 0.630050
Distortion: 0.629836
Distortion: 0.629339
Distortion: 0.628524
Distortion: 0.627296
Final Distortion: 0.625690
 distortion:0.683614
I:2, L:2
iter 1 mid: 1.167979 final: 1.167995
iter 2 mid: 0.988621 final: 0.982403
iter 3 mid: 0.879114 final: 0.875555
iter 4 mid: 0.802311 final: 0.800128
iter 5 mid: 0.742732 final: 0.741231
iter 6 mid: 0.694925 final: 0.693915
iter 7 mid: 0.654321 final: 0.653548
iter 8 mid: 0.619350 final: 0.618770
Distortion: 0.618770
Distortion: 0.619267
Distortion: 0.618351
Distortion: 0.617422
Distortion: 0.616492
Distortion: 0.615496
Distortion: 0.614431
Distortion: 0.613229
Distortion: 0.612950
Distortion: 0.613699
Distortion: 0.613746
Distortion: 0.613579
Distortion: 0.613299
Distortion: 0.612849
Distortion: 0.612170
Distortion: 0.611174
Distortion: 0.612708
Distortion: 0.613408
Distortion: 0.613485
Distortion: 0.613380
Distortion: 0.613083
Distortion: 0.612606
Distortion: 0.611709
Distortion: 0.610500
Final Distortion: 0.609249
 distortion:0.667089
I:2, L:4
iter 1 mid: 1.168324 final: 1.168340
iter 2 mid: 0.989519 final: 0.980264
iter 3 mid: 0.877409 final: 0.871142
iter 4 mid: 0.798538 final: 0.794612
iter 5 mid: 0.738498 final: 0.735824
iter 6 mid: 0.690342 final: 0.688475
iter 7 mid: 0.649869 final: 0.648477
iter 8 mid: 0.615285 final: 0.614207
Distortion: 0.614206
Distortion: 0.613354
Distortion: 0.611821
Distortion: 0.610349
Distortion: 0.608991
Distortion: 0.607708
Distortion: 0.606463
Distortion: 0.605233
Distortion: 0.604041
Distortion: 0.604465
Distortion: 0.604309
Distortion: 0.604010
Distortion: 0.603635
Distortion: 0.603166
Distortion: 0.602643
Distortion: 0.602018
Distortion: 0.601320
Distortion: 0.601651
Distortion: 0.601647
Distortion: 0.601553
Distortion: 0.601361
Distortion: 0.601087
Distortion: 0.600727
Distortion: 0.600288
Final Distortion: 0.599768
 distortion:0.655409
I:2, L:8
iter 1 mid: 1.167057 final: 1.167075
iter 2 mid: 0.988461 final: 0.978239
iter 3 mid: 0.876032 final: 0.868497
iter 4 mid: 0.796462 final: 0.791200
iter 5 mid: 0.736014 final: 0.732501
iter 6 mid: 0.686833 final: 0.684228
iter 7 mid: 0.646004 final: 0.644067
iter 8 mid: 0.611154 final: 0.609668
Distortion: 0.609668
Distortion: 0.608245
Distortion: 0.606374
Distortion: 0.604594
Distortion: 0.602913
Distortion: 0.601370
Distortion: 0.599934
Distortion: 0.598597
Distortion: 0.597357
Distortion: 0.597282
Distortion: 0.596965
Distortion: 0.596605
Distortion: 0.596188
Distortion: 0.595732
Distortion: 0.595262
Distortion: 0.594746
Distortion: 0.594201
Distortion: 0.594270
Distortion: 0.594206
Distortion: 0.594077
Distortion: 0.593901
Distortion: 0.593666
Distortion: 0.593389
Distortion: 0.593065
Final Distortion: 0.592708
 distortion:0.646354
I:2, L:16
iter 1 mid: 1.167770 final: 1.167791
iter 2 mid: 0.988566 final: 0.977615
iter 3 mid: 0.875271 final: 0.866759
iter 4 mid: 0.795788 final: 0.789929
iter 5 mid: 0.734186 final: 0.729917
iter 6 mid: 0.684729 final: 0.681622
iter 7 mid: 0.643806 final: 0.641493
iter 8 mid: 0.609277 final: 0.607512
Distortion: 0.607513
Distortion: 0.605864
Distortion: 0.603777
Distortion: 0.601757
Distortion: 0.599923
Distortion: 0.598229
Distortion: 0.596656
Distortion: 0.595187
Distortion: 0.593857
Distortion: 0.593788
Distortion: 0.593390
Distortion: 0.592942
Distortion: 0.592490
Distortion: 0.592025
Distortion: 0.591525
Distortion: 0.591010
Distortion: 0.590478
Distortion: 0.590428
Distortion: 0.590285
Distortion: 0.590115
Distortion: 0.589920
Distortion: 0.589696
Distortion: 0.589446
Distortion: 0.589159
Final Distortion: 0.588846
 distortion:0.640786
I:2, L:32
iter 1 mid: 1.167852 final: 1.167854
iter 2 mid: 0.989121 final: 0.978207
iter 3 mid: 0.875881 final: 0.866885
iter 4 mid: 0.794646 final: 0.788123
iter 5 mid: 0.733285 final: 0.728658
iter 6 mid: 0.683760 final: 0.680269
iter 7 mid: 0.642874 final: 0.640285
iter 8 mid: 0.607739 final: 0.605676
Distortion: 0.605677
Distortion: 0.603778
Distortion: 0.601604
Distortion: 0.599485
Distortion: 0.597518
Distortion: 0.595686
Distortion: 0.593960
Distortion: 0.592397
Distortion: 0.590975
Distortion: 0.590993
Distortion: 0.590531
Distortion: 0.590026
Distortion: 0.589524
Distortion: 0.589012
Distortion: 0.588483
Distortion: 0.587940
Distortion: 0.587401
Distortion: 0.587260
Distortion: 0.587083
Distortion: 0.586906
Distortion: 0.586711
Distortion: 0.586482
Distortion: 0.586237
Distortion: 0.585976
Final Distortion: 0.585700
 distortion:0.636406
I:4, L:1
iter 1 mid: 1.166853 final: 1.166875
iter 2 mid: 0.987482 final: 0.987481
iter 3 mid: 0.882533 final: 0.882534
iter 4 mid: 0.807636 final: 0.807637
iter 5 mid: 0.748319 final: 0.748318
iter 6 mid: 0.700736 final: 0.700737
iter 7 mid: 0.659930 final: 0.659930
iter 8 mid: 0.624944 final: 0.624944
Distortion: 0.653220
Distortion: 0.652586
Distortion: 0.652055
Distortion: 0.650649
Distortion: 0.648824
Distortion: 0.645001
Distortion: 0.642220
Distortion: 0.638975
Distortion: 0.634218
Distortion: 0.636031
Distortion: 0.636280
Distortion: 0.636946
Distortion: 0.636498
Distortion: 0.635168
Distortion: 0.633695
Distortion: 0.631759
Distortion: 0.629151
Distortion: 0.631040
Distortion: 0.631487
Distortion: 0.632454
Distortion: 0.632158
Distortion: 0.631267
Distortion: 0.630084
Distortion: 0.628433
Final Distortion: 0.626375
 distortion:0.684733
I:4, L:2
iter 1 mid: 1.166347 final: 1.166368
iter 2 mid: 0.987618 final: 0.981757
iter 3 mid: 0.877968 final: 0.874511
iter 4 mid: 0.801084 final: 0.798931
iter 5 mid: 0.741709 final: 0.740299
iter 6 mid: 0.693489 final: 0.692489
iter 7 mid: 0.653355 final: 0.652611
iter 8 mid: 0.618681 final: 0.618121
Distortion: 0.633142
Distortion: 0.631931
Distortion: 0.630707
Distortion: 0.629324
Distortion: 0.627385
Distortion: 0.624940
Distortion: 0.622888
Distortion: 0.620520
Distortion: 0.617705
Distortion: 0.618586
Distortion: 0.618589
Distortion: 0.618479
Distortion: 0.617814
Distortion: 0.616845
Distortion: 0.615767
Distortion: 0.614455
Distortion: 0.622378
Distortion: 0.622766
Distortion: 0.622557
Distortion: 0.622181
Distortion: 0.621224
Distortion: 0.619434
Distortion: 0.617923
Distortion: 0.616122
Final Distortion: 0.613987
 distortion:0.669125
I:4, L:4
iter 1 mid: 1.166842 final: 1.166865
iter 2 mid: 0.987267 final: 0.978289
iter 3 mid: 0.876039 final: 0.870124
iter 4 mid: 0.797048 final: 0.793183
iter 5 mid: 0.736882 final: 0.734303
iter 6 mid: 0.688316 final: 0.686475
iter 7 mid: 0.648222 final: 0.646907
iter 8 mid: 0.613410 final: 0.612350
Distortion: 0.617209
Distortion: 0.616205
Distortion: 0.614478
Distortion: 0.612879
Distortion: 0.611419
Distortion: 0.609829
Distortion: 0.608144
Distortion: 0.606507
Distortion: 0.610017
Distortion: 0.610103
Distortion: 0.609636
Distortion: 0.608993
Distortion: 0.608273
Distortion: 0.607150
Distortion: 0.605693
Distortion: 0.604389
Distortion: 0.602872
Distortion: 0.603273
Distortion: 0.603192
Distortion: 0.602950
Distortion: 0.602629
Distortion: 0.602100
Distortion: 0.601438
Distortion: 0.600705
Final Distortion: 0.599868
 distortion:0.656025
I:4, L:8
iter 1 mid: 1.166052 final: 1.166074
iter 2 mid: 0.986591 final: 0.976664
iter 3 mid: 0.873981 final: 0.866469
iter 4 mid: 0.794443 final: 0.789521
iter 5 mid: 0.733947 final: 0.730530
iter 6 mid: 0.685150 final: 0.682685
iter 7 mid: 0.644942 final: 0.643123
iter 8 mid: 0.609881 final: 0.608466
Distortion: 0.620820
Distortion: 0.618819
Distortion: 0.616881
Distortion: 0.614560
Distortion: 0.612739
Distortion: 0.610853
Distortion: 0.608376
Distortion: 0.606255
Distortion: 0.611373
Distortion: 0.610993
Distortion: 0.610226
Distortion: 0.609051
Distortion: 0.608037
Distortion: 0.606540
Distortion: 0.604968
Distortion: 0.602668
Distortion: 0.608461
Distortion: 0.608071
Distortion: 0.607486
Distortion: 0.606619
Distortion: 0.605365
Distortion: 0.603970
Distortion: 0.602637
Distortion: 0.601183
Final Distortion: 0.599755
 distortion:0.652672
I:4, L:16
iter 1 mid: 1.166510 final: 1.166532
iter 2 mid: 0.987640 final: 0.977205
iter 3 mid: 0.874425 final: 0.866198
iter 4 mid: 0.794437 final: 0.788640
iter 5 mid: 0.733255 final: 0.729148
iter 6 mid: 0.684124 final: 0.681172
iter 7 mid: 0.643428 final: 0.641186
iter 8 mid: 0.608461 final: 0.606720
Distortion: 0.608626
Distortion: 0.606748
Distortion: 0.604732
Distortion: 0.602733
Distortion: 0.600792
Distortion: 0.599066
Distortion: 0.597463
Distortion: 0.595920
Distortion: 0.597622
Distortion: 0.597386
Distortion: 0.596842
Distortion: 0.596210
Distortion: 0.595450
Distortion: 0.594635
Distortion: 0.593671
Distortion: 0.592750
Distortion: 0.592109
Distortion: 0.592296
Distortion: 0.592034
Distortion: 0.591744
Distortion: 0.591389
Distortion: 0.590975
Distortion: 0.590545
Distortion: 0.590036
Final Distortion: 0.589467
 distortion:0.642281
I:4, L:32
iter 1 mid: 1.166215 final: 1.166236
iter 2 mid: 0.987058 final: 0.976619
iter 3 mid: 0.873981 final: 0.865399
iter 4 mid: 0.793629 final: 0.787336
iter 5 mid: 0.732238 final: 0.727742
iter 6 mid: 0.682582 final: 0.679212
iter 7 mid: 0.641801 final: 0.639262
iter 8 mid: 0.607155 final: 0.605176
Distortion: 0.607951
Distortion: 0.606121
Distortion: 0.603981
Distortion: 0.601850
Distortion: 0.599821
Distortion: 0.597781
Distortion: 0.596130
Distortion: 0.594433
Distortion: 0.596648
Distortion: 0.596023
Distortion: 0.595365
Distortion: 0.594636
Distortion: 0.593576
Distortion: 0.592736
Distortion: 0.591927
Distortion: 0.591013
Distortion: 0.590175
Distortion: 0.590025
Distortion: 0.589775
Distortion: 0.589507
Distortion: 0.589069
Distortion: 0.588757
Distortion: 0.588411
Distortion: 0.588021
Final Distortion: 0.587667
 distortion:0.639934
I:8, L:1
iter 1 mid: 1.165646 final: 1.165667
iter 2 mid: 0.986864 final: 0.986864
iter 3 mid: 0.882356 final: 0.882357
iter 4 mid: 0.807657 final: 0.807657
iter 5 mid: 0.748338 final: 0.748337
iter 6 mid: 0.699817 final: 0.699817
iter 7 mid: 0.659515 final: 0.659515
iter 8 mid: 0.623376 final: 0.623376
Distortion: 0.640036
Distortion: 0.639837
Distortion: 0.639564
Distortion: 0.638818
Distortion: 0.636869
Distortion: 0.635367
Distortion: 0.633519
Distortion: 0.630987
Distortion: 0.627524
Distortion: 0.629592
Distortion: 0.629973
Distortion: 0.630312
Distortion: 0.629806
Distortion: 0.629166
Distortion: 0.628139
Distortion: 0.626569
Distortion: 0.624636
Distortion: 0.626477
Distortion: 0.626923
Distortion: 0.627360
Distortion: 0.627190
Distortion: 0.626713
Distortion: 0.625940
Distortion: 0.624609
Final Distortion: 0.623053
 distortion:0.681711
I:8, L:2
iter 1 mid: 1.166139 final: 1.166160
iter 2 mid: 0.986603 final: 0.980905
iter 3 mid: 0.878112 final: 0.874802
iter 4 mid: 0.801026 final: 0.799003
iter 5 mid: 0.741613 final: 0.740228
iter 6 mid: 0.693750 final: 0.692799
iter 7 mid: 0.652333 final: 0.651615
iter 8 mid: 0.617391 final: 0.616839
Distortion: 0.620673
Distortion: 0.620294
Distortion: 0.619570
Distortion: 0.618624
Distortion: 0.617715
Distortion: 0.616664
Distortion: 0.615193
Distortion: 0.613730
Distortion: 0.620959
Distortion: 0.621396
Distortion: 0.621091
Distortion: 0.620524
Distortion: 0.619652
Distortion: 0.618229
Distortion: 0.616740
Distortion: 0.614685
Distortion: 0.612323
Distortion: 0.613201
Distortion: 0.613335
Distortion: 0.613184
Distortion: 0.612992
Distortion: 0.612308
Distortion: 0.611464
Distortion: 0.610400
Final Distortion: 0.609142
 distortion:0.666072
I:8, L:4
iter 1 mid: 1.166065 final: 1.166087
iter 2 mid: 0.986954 final: 0.978390
iter 3 mid: 0.875698 final: 0.869986
iter 4 mid: 0.797621 final: 0.793903
iter 5 mid: 0.737086 final: 0.734549
iter 6 mid: 0.688784 final: 0.687040
iter 7 mid: 0.647594 final: 0.646258
iter 8 mid: 0.612655 final: 0.611671
Distortion: 0.612184
Distortion: 0.611349
Distortion: 0.609858
Distortion: 0.608458
Distortion: 0.607128
Distortion: 0.605905
Distortion: 0.604733
Distortion: 0.603513
Distortion: 0.602229
Distortion: 0.602495
Distortion: 0.602336
Distortion: 0.602060
Distortion: 0.601691
Distortion: 0.601262
Distortion: 0.600743
Distortion: 0.600067
Distortion: 0.599476
Distortion: 0.600229
Distortion: 0.600183
Distortion: 0.600060
Distortion: 0.599840
Distortion: 0.599594
Distortion: 0.599196
Distortion: 0.598700
Final Distortion: 0.598209
 distortion:0.654763
I:8, L:8
iter 1 mid: 1.165643 final: 1.165664
iter 2 mid: 0.986694 final: 0.976989
iter 3 mid: 0.874490 final: 0.867228
iter 4 mid: 0.795576 final: 0.790850
iter 5 mid: 0.734551 final: 0.731247
iter 6 mid: 0.686227 final: 0.683898
iter 7 mid: 0.644752 final: 0.642953
iter 8 mid: 0.610096 final: 0.608760
Distortion: 0.611511
Distortion: 0.609978
Distortion: 0.608060
Distortion: 0.606217
Distortion: 0.604574
Distortion: 0.602979
Distortion: 0.601464
Distortion: 0.599967
Distortion: 0.602562
Distortion: 0.602236
Distortion: 0.601672
Distortion: 0.601074
Distortion: 0.600362
Distortion: 0.599510
Distortion: 0.598365
Distortion: 0.597335
Distortion: 0.596176
Distortion: 0.597264
Distortion: 0.597026
Distortion: 0.596687
Distortion: 0.596326
Distortion: 0.595834
Distortion: 0.595271
Distortion: 0.594667
Final Distortion: 0.594009
 distortion:0.647236
I:8, L:16
iter 1 mid: 1.165972 final: 1.165993
iter 2 mid: 0.987266 final: 0.977237
iter 3 mid: 0.874649 final: 0.866902
iter 4 mid: 0.794818 final: 0.789163
iter 5 mid: 0.733733 final: 0.729829
iter 6 mid: 0.684721 final: 0.681863
iter 7 mid: 0.642955 final: 0.640765
iter 8 mid: 0.607681 final: 0.606008
Distortion: 0.611172
Distortion: 0.609493
Distortion: 0.607335
Distortion: 0.605332
Distortion: 0.603343
Distortion: 0.601496
Distortion: 0.599567
Distortion: 0.597839
Distortion: 0.598670
Distortion: 0.598239
Distortion: 0.597665
Distortion: 0.597051
Distortion: 0.596268
Distortion: 0.595505
Distortion: 0.594649
Distortion: 0.593533
Distortion: 0.592577
Distortion: 0.592506
Distortion: 0.592279
Distortion: 0.591994
Distortion: 0.591659
Distortion: 0.591295
Distortion: 0.590864
Distortion: 0.590436
Final Distortion: 0.589965
 distortion:0.642172
I:8, L:32
iter 1 mid: 1.165503 final: 1.165524
iter 2 mid: 0.986745 final: 0.976720
iter 3 mid: 0.874344 final: 0.866252
iter 4 mid: 0.793702 final: 0.787418
iter 5 mid: 0.732264 final: 0.727818
iter 6 mid: 0.682929 final: 0.679699
iter 7 mid: 0.641535 final: 0.639051
iter 8 mid: 0.605840 final: 0.603907
Distortion: 0.606952
Distortion: 0.605139
Distortion: 0.602996
Distortion: 0.600886
Distortion: 0.598822
Distortion: 0.597065
Distortion: 0.595345
Distortion: 0.593622
Distortion: 0.592003
Distortion: 0.591613
Distortion: 0.591117
Distortion: 0.590593
Distortion: 0.589983
Distortion: 0.589504
Distortion: 0.588993
Distortion: 0.588398
Distortion: 0.587899
Distortion: 0.587794
Distortion: 0.587746
Distortion: 0.587528
Distortion: 0.587267
Distortion: 0.587081
Distortion: 0.586796
Distortion: 0.586460
Final Distortion: 0.586146
 distortion:0.637119
I:12, L:1
iter 1 mid: 1.165688 final: 1.165710
iter 2 mid: 0.986405 final: 0.986405
iter 3 mid: 0.882106 final: 0.882106
iter 4 mid: 0.807223 final: 0.807223
iter 5 mid: 0.748195 final: 0.748195
iter 6 mid: 0.700008 final: 0.700008
iter 7 mid: 0.659036 final: 0.659036
iter 8 mid: 0.623955 final: 0.623955
Distortion: 0.623956
Distortion: 0.625217
Distortion: 0.625390
Distortion: 0.625435
Distortion: 0.625395
Distortion: 0.625215
Distortion: 0.624815
Distortion: 0.624063
Distortion: 0.622582
Distortion: 0.624089
Distortion: 0.624541
Distortion: 0.624903
Distortion: 0.624956
Distortion: 0.624700
Distortion: 0.624270
Distortion: 0.623288
Distortion: 0.621920
Distortion: 0.623820
Distortion: 0.624258
Distortion: 0.624463
Distortion: 0.624448
Distortion: 0.624310
Distortion: 0.623759
Distortion: 0.622741
Final Distortion: 0.621537
 distortion:0.682626
I:12, L:2
iter 1 mid: 1.165708 final: 1.165731
iter 2 mid: 0.986621 final: 0.981027
iter 3 mid: 0.878138 final: 0.874896
iter 4 mid: 0.800494 final: 0.798378
iter 5 mid: 0.741481 final: 0.740120
iter 6 mid: 0.692732 final: 0.691788
iter 7 mid: 0.652275 final: 0.651575
iter 8 mid: 0.616902 final: 0.616375
Distortion: 0.618376
Distortion: 0.618479
Distortion: 0.617597
Distortion: 0.616660
Distortion: 0.615804
Distortion: 0.614914
Distortion: 0.613800
Distortion: 0.612396
Distortion: 0.610683
Distortion: 0.611488
Distortion: 0.611540
Distortion: 0.611427
Distortion: 0.611112
Distortion: 0.610638
Distortion: 0.609958
Distortion: 0.609121
Distortion: 0.613117
Distortion: 0.613916
Distortion: 0.613863
Distortion: 0.613688
Distortion: 0.613302
Distortion: 0.612587
Distortion: 0.611392
Distortion: 0.610126
Final Distortion: 0.608541
 distortion:0.665718
I:12, L:4
iter 1 mid: 1.165400 final: 1.165422
iter 2 mid: 0.986148 final: 0.977723
iter 3 mid: 0.875049 final: 0.869339
iter 4 mid: 0.796784 final: 0.793107
iter 5 mid: 0.736606 final: 0.734153
iter 6 mid: 0.688224 final: 0.686494
iter 7 mid: 0.647112 final: 0.645802
iter 8 mid: 0.611920 final: 0.610926
Distortion: 0.610925
Distortion: 0.610320
Distortion: 0.608876
Distortion: 0.607463
Distortion: 0.606149
Distortion: 0.604925
Distortion: 0.603772
Distortion: 0.602624
Distortion: 0.601463
Distortion: 0.601684
Distortion: 0.601497
Distortion: 0.601244
Distortion: 0.600894
Distortion: 0.600486
Distortion: 0.600005
Distortion: 0.599474
Distortion: 0.598847
Distortion: 0.599126
Distortion: 0.599126
Distortion: 0.599038
Distortion: 0.598845
Distortion: 0.598586
Distortion: 0.598273
Distortion: 0.597878
Final Distortion: 0.597417
 distortion:0.654042
I:12, L:8
iter 1 mid: 1.165938 final: 1.165959
iter 2 mid: 0.986419 final: 0.976732
iter 3 mid: 0.874165 final: 0.867110
iter 4 mid: 0.795223 final: 0.790444
iter 5 mid: 0.734478 final: 0.731154
iter 6 mid: 0.685612 final: 0.683257
iter 7 mid: 0.644050 final: 0.642230
iter 8 mid: 0.609180 final: 0.607826
Distortion: 0.607827
Distortion: 0.606471
Distortion: 0.604656
Distortion: 0.603109
Distortion: 0.601557
Distortion: 0.600096
Distortion: 0.598761
Distortion: 0.597494
Distortion: 0.596322
Distortion: 0.596247
Distortion: 0.595946
Distortion: 0.595588
Distortion: 0.595186
Distortion: 0.594753
Distortion: 0.594294
Distortion: 0.593832
Distortion: 0.593806
Distortion: 0.593846
Distortion: 0.593757
Distortion: 0.593597
Distortion: 0.593385
Distortion: 0.593190
Distortion: 0.592911
Distortion: 0.592495
Final Distortion: 0.592015
 distortion:0.646200
I:12, L:16
iter 1 mid: 1.165971 final: 1.165993
iter 2 mid: 0.986572 final: 0.976722
iter 3 mid: 0.874284 final: 0.866409
iter 4 mid: 0.794124 final: 0.788621
iter 5 mid: 0.733227 final: 0.729279
iter 6 mid: 0.683664 final: 0.680821
iter 7 mid: 0.642549 final: 0.640412
iter 8 mid: 0.606794 final: 0.605103
Distortion: 0.607116
Distortion: 0.605291
Distortion: 0.603279
Distortion: 0.601323
Distortion: 0.599530
Distortion: 0.597933
Distortion: 0.596376
Distortion: 0.594849
Distortion: 0.593620
Distortion: 0.593614
Distortion: 0.593303
Distortion: 0.592805
Distortion: 0.592241
Distortion: 0.591785
Distortion: 0.591208
Distortion: 0.590609
Distortion: 0.589967
Distortion: 0.589884
Distortion: 0.590171
Distortion: 0.589936
Distortion: 0.589656
Distortion: 0.589354
Distortion: 0.589001
Distortion: 0.588673
Final Distortion: 0.588237
 distortion:0.640435
I:12, L:32
iter 1 mid: 1.165847 final: 1.165869
iter 2 mid: 0.985995 final: 0.975787
iter 3 mid: 0.873897 final: 0.865803
iter 4 mid: 0.793276 final: 0.787159
iter 5 mid: 0.732070 final: 0.727720
iter 6 mid: 0.682461 final: 0.679259
iter 7 mid: 0.641489 final: 0.639049
iter 8 mid: 0.605931 final: 0.604016
Distortion: 0.604015
Distortion: 0.602235
Distortion: 0.600180
Distortion: 0.598176
Distortion: 0.596269
Distortion: 0.594544
Distortion: 0.592946
Distortion: 0.591509
Distortion: 0.590215
Distortion: 0.589856
Distortion: 0.589578
Distortion: 0.589133
Distortion: 0.588672
Distortion: 0.588219
Distortion: 0.587766
Distortion: 0.587322
Distortion: 0.586896
Distortion: 0.586793
Distortion: 0.586626
Distortion: 0.586452
Distortion: 0.586273
Distortion: 0.586073
Distortion: 0.585854
Distortion: 0.585629
Final Distortion: 0.585399
 distortion:0.636264
>> 

==> figures/bitscompareGIST.txt <==
bits,plain,IO-30-10,ckm,cq,pq
32,0.0970,0.1320,0.0970,0.1010,0.0880
64,0.1860,0.2840,0.2220,0.2390,0.1570
128,0.3100,0.4950,0.4350,0.4390,0.3410



==> figures/bitscompareSIFT.txt <==
bits,plain,IO-30-10,cq,ckm,pq
32,0.2281,0.2369,0.2001,0.1803,0.1672
64,0.5035,0.5847,0.5449,0.4670,0.4300
128,0.7212,0.8339,0.8114,0.7470,0.7370



==> figures/entropyGIST.txt <==
plain,1-10,10-10,m
7.7708,7.786654,7.801644,1
6.9441,7.882993,7.889379,2
6.4220,7.923054,7.930535,3
6.1808,7.940471,7.964651,4
6.0218,7.945383,7.949075,5
5.4764,7.942690,7.951438,6
5.4347,7.954689,7.962739,7
5.2004,7.958003,7.959336,8
4.8296,7.945751,7.960888,9
5.3712,7.961506,7.946975,10
4.8137,7.954834,7.949673,11
4.5443,7.965580,7.955567,12
4.7661,7.964841,7.949496,13
4.7252,7.966675,7.954093,14
4.2068,7.966452,7.956578,15
4.3404,7.961585,7.952984,16

==> figures/entropySIFT.txt <==
plain,1-10,10-10,m
7.946761,7.946384,7.941876,1
7.938909,7.969083,7.976164,2
7.864290,7.966224,7.977248,3
7.732218,7.971849,7.976468,4
7.597660,7.973760,7.973307,5
7.485698,7.981993,7.974979,6
7.382434,7.980355,7.975356,7
7.309720,7.988326,7.973092,8
6.958068,7.982488,7.984520,9
6.479553,7.981274,7.983937,10
6.767334,7.994142,7.993257,11
6.462074,7.986626,7.985429,12
6.130666,7.990061,7.992298,13
6.770670,7.995099,7.988642,14
6.149988,7.994452,7.996595,15
5.828567,7.995619,7.995400,16

==> figures/epsilon.txt <==
SIFT1M,GIST1M,bits
0.0702,0,1
0.1162,0.0040,2
0.1934,0.0110,3
0.2588,0.0270,4
0.2955,0.0570,5
0.3139,0.0880,6
0.3150,0.1120,7
0.3208,0.1310,8

==> figures/epsilonGIST.txt <==
         0         0    0.0010    0.0010    0.0050    0.0070    0.0110    0.0170    0.0220    0.0350
    0.0040    0.0050    0.0090    0.0140    0.0270    0.0370    0.0500    0.0700    0.1090    0.1380
    0.0110    0.0170    0.0310    0.0480    0.0730    0.0940    0.1280    0.1810    0.2460    0.3290
    0.0270    0.0390    0.0650    0.0950    0.1380    0.1920    0.2560    0.3300    0.4240    0.5190
    0.0570    0.0960    0.1340    0.1760    0.2480    0.3350    0.4190    0.5190    0.6370    0.7180
    0.0830    0.1210    0.1740    0.2470    0.3330    0.4420    0.5570    0.6530    0.7670    0.8500
    0.1010    0.1520    0.2210    0.3030    0.4060    0.5230    0.6390    0.7460    0.8440    0.9170
    0.1210    0.1700    0.2370    0.3230    0.4390    0.5490    0.6510    0.7570    0.8450    0.9180
    0.1380    0.1900    0.2610    0.3530    0.4630    0.5780    0.6720    0.7760    0.8550    0.9180

==> figures/epsilonSIFT.txt <==
    0.0702    0.1132    0.1682    0.2400    0.3268    0.4225    0.5319    0.6450    0.7480    0.8403
    0.1162    0.1848    0.2720    0.3724    0.4855    0.6077    0.7185    0.8165    0.8971    0.9506
    0.1934    0.2916    0.4080    0.5298    0.6545    0.7781    0.8753    0.9389    0.9772    0.9928
    0.2588    0.3814    0.5137    0.6465    0.7666    0.8694    0.9350    0.9744    0.9905    0.9982
    0.2955    0.4239    0.5601    0.6905    0.8059    0.8956    0.9539    0.9827    0.9950    0.9988
    0.3139    0.4434    0.5791    0.7072    0.8228    0.9086    0.9589    0.9842    0.9955    0.9989
    0.3150    0.4481    0.5840    0.7109    0.8230    0.9094    0.9609    0.9841    0.9955    0.9991
    0.3208    0.4524    0.5866    0.7138    0.8253    0.9114    0.9608    0.9845    0.9955    0.9993
    0.3194    0.4500    0.5863    0.7139    0.8261    0.9110    0.9605    0.9846    0.9954    0.9992

==> figures/idxvar.txt <==
IA-1-10     ,IA-10-1     ,plain       ,M
39916.282353,44513.537255,51686.345098,1
25590.823529,171862.03921,163788.05490,2
17649.011765,296637.03529,364440.75294,3
16370.980392,398804.58039,434044.72156,4
15070.611765,666626.31372,499022.76862,5
13855.192157,675617.05098,845409.56078,6
13897.200000,654865.12941,824231.68627,7
10766.352941,1122536.0235,792109.70196,8










==> figures/mutualInfo/entropy.txt <==
D,RVQ,PQ,OPQ,DA,AQ
1,7.6885,7.7207,7.7921,7.7359,7.1776
2,6.9783,7.7292,7.6568,7.8641,6.8725
3,6.3201,7.7573,7.7872,7.9163,6.6839
4,6.3060,7.7862,7.8083,7.9119,6.9486
5,5.6216,7.7939,7.7504,7.9044,6.8042
6,5.5650,7.7911,7.8160,7.9019,7.4302
7,4.8967,7.7980,7.7970,7.9188,7.7391
8,5.3506,7.7779,7.7722,7.9212,7.8119
    
    
    
    
    
    
    
    
    

==> figures/mutualInfo/mutualInfoAQ.txt <==
    7.1776    1.0031    0.9066    0.8504    0.7937    0.7546    0.7312    0.6777
    1.0031    6.8725    0.8296    0.7590    0.7613    0.7509    0.6898    0.6308
    0.9066    0.8296    6.6839    0.6325    0.6588    0.6424    0.6397    0.6007
    0.8504    0.7590    0.6325    6.9486    0.5777    0.6134    0.6054    0.5890
    0.7937    0.7613    0.6588    0.5777    6.8042    0.5593    0.5810    0.5580
    0.7546    0.7509    0.6424    0.6134    0.5593    7.4302    0.5932    0.5774
    0.7312    0.6898    0.6397    0.6054    0.5810    0.5932    7.7391    0.5905
    0.6777    0.6308    0.6007    0.5890    0.5580    0.5774    0.5905    7.8119

==> figures/mutualInfo/mutualInfoDA.txt <==
    7.7359    0.7387    0.7769    0.7898    0.7940    0.7637    0.7645    0.7288
    0.7387    7.8641    0.6805    0.6822    0.6782    0.6643    0.6585    0.6367
    0.7769    0.6805    7.9163    0.6652    0.6620    0.6598    0.6571    0.6411
    0.7898    0.6822    0.6652    7.9119    0.6519    0.6472    0.6506    0.6399
    0.7940    0.6782    0.6620    0.6519    7.9044    0.6444    0.6472    0.6384
    0.7637    0.6643    0.6598    0.6472    0.6444    7.9019    0.6481    0.6360
    0.7645    0.6585    0.6571    0.6506    0.6472    0.6481    7.9188    0.6469
    0.7288    0.6367    0.6411    0.6399    0.6384    0.6360    0.6469    7.9212

==> figures/mutualInfo/mutualInfoOPQ.txt <==
    7.7921    0.9351    0.7627    0.8285    0.7865    0.8890    0.7890    0.7650
    0.9351    7.6568    0.7623    0.8403    0.8851    0.8400    0.8415    0.8528
    0.7627    0.7623    7.7872    0.9279    0.7893    0.7539    0.8765    0.7753
    0.8285    0.8403    0.9279    7.8083    0.8062    0.8311    0.9827    0.8408
    0.7865    0.8851    0.7893    0.8062    7.7504    0.8225    0.7427    0.9107
    0.8890    0.8400    0.7539    0.8311    0.8225    7.8160    0.9176    0.9841
    0.7890    0.8415    0.8765    0.9827    0.7427    0.9176    7.7970    0.8688
    0.7650    0.8528    0.7753    0.8408    0.9107    0.9841    0.8688    7.7722

==> figures/mutualInfo/mutualInfoPQ.txt <==
    7.7207    3.0949    2.3955    2.6404    1.9333    2.1954    1.9113    1.4485
    3.0949    7.7292    2.6337    2.3687    2.4395    1.8958    2.0134    1.6669
    2.3955    2.6337    7.7573    2.3801    2.1130    2.1411    1.8139    1.6553
    2.6404    2.3687    2.3801    7.7862    2.8897    2.6338    2.5443    1.8351
    1.9333    2.4395    2.1130    2.8897    7.7939    2.3290    2.1873    2.3214
    2.1954    1.8958    2.1411    2.6338    2.3290    7.7911    3.0947    2.3586
    1.9113    2.0134    1.8139    2.5443    2.1873    3.0947    7.7980    2.7297
    1.4485    1.6669    1.6553    1.8351    2.3214    2.3586    2.7297    7.7779

==> figures/mutualInfo/mutualInfoRVQ.txt <==
    7.6885    0.4716    0.3332    0.3224    0.2336    0.2397    0.1614    0.2495
    0.4716    6.9783    0.1929    0.1847    0.1309    0.1395    0.1014    0.1410
    0.3332    0.1929    6.3201    0.1241    0.0930    0.1021    0.0768    0.1046
    0.3224    0.1847    0.1241    6.3060    0.0881    0.0932    0.0687    0.0956
    0.2336    0.1309    0.0930    0.0881    5.6216    0.0692    0.0540    0.0693
    0.2397    0.1395    0.1021    0.0932    0.0692    5.5650    0.0696    0.0806
    0.1614    0.1014    0.0768    0.0687    0.0540    0.0696    4.8967    0.0788
    0.2495    0.1410    0.1046    0.0956    0.0693    0.0806    0.0788    5.3506

==> figures/originalGIST.txt <==
 runBPpar(base,learn,gTruth,query,8,256,150,10,1);

Learnt: 1, dist: 1.167954, var:0.494202, varidx:42286.807843
Learnt: 2, dist: 1.004056, var:0.344000, varidx:190232.047059
Assigned: 2, dist: 0.993170, var:0.341520, varidx:176850.901961
Learnt: 3, dist: 0.901739, var:0.269885, varidx:309245.803922
Assigned: 3, dist: 0.892542, var:0.269106, varidx:290541.537255
Learnt: 4, dist: 0.834885, var:0.230825, varidx:582040.015686
Assigned: 4, dist: 0.828141, var:0.230640, varidx:570445.294118
Learnt: 5, dist: 0.782609, var:0.204402, varidx:634850.407843
Assigned: 5, dist: 0.777378, var:0.204308, varidx:620725.192157
Learnt: 6, dist: 0.739493, var:0.184134, varidx:701557.458824
Assigned: 6, dist: 0.735246, var:0.184002, varidx:684554.964706
Learnt: 7, dist: 0.704552, var:0.168838, varidx:917370.298039
Assigned: 7, dist: 0.701231, var:0.168761, varidx:906472.619608
Learnt: 8, dist: 0.672642, var:0.154453, varidx:848796.980392
Assigned: 8, dist: 0.669715, var:0.154349, varidx:821305.239216

rf =

    0.0990    0.1320    0.1850    0.2630    0.3600    0.4590    0.5650    0.7020    0.7870    0.8670

 runBPpar(base,learn,gTruth,query,8,256,150,10,10);

Done:Learnt: 1, dist: 1.165414, var:0.483785, varidx:42159.662745
Learnt: 2, dist: 0.986487, var:0.341984, varidx:22515.843137
Assigned: 2, dist: 0.976723, var:0.340648, varidx:14840.062745
Learnt: 3, dist: 0.874413, var:0.270897, varidx:20421.105882
Assigned: 3, dist: 0.867119, var:0.270650, varidx:9314.666667
Learnt: 4, dist: 0.795166, var:0.227172, varidx:21305.505882
Assigned: 4, dist: 0.790032, var:0.227026, varidx:8538.447059
Learnt: 5, dist: 0.734255, var:0.195001, varidx:22255.247059
Assigned: 5, dist: 0.730726, var:0.195007, varidx:10867.058824
Learnt: 6, dist: 0.685317, var:0.171320, varidx:20354.047059
Assigned: 6, dist: 0.682782, var:0.171413, varidx:9354.188235
Learnt: 7, dist: 0.644275, var:0.152953, varidx:19047.207843
Assigned: 7, dist: 0.642381, var:0.153055, varidx:9452.729412
Learnt: 8, dist: 0.608761, var:0.136678, varidx:22230.972549
Assigned: 8, dist: 0.607262, var:0.136750, varidx:11841.474510

rf =

    0.1160    0.1830    0.2650    0.3560    0.4750    0.5720    0.6940    0.7820    0.8680    0.9320

1,5
Learnt: 1, dist: 1.165633, var:0.490537, varidx:36926.603922
Learnt: 2, dist: 0.986868, var:0.345213, varidx:24151.090196
Assigned: 2, dist: 0.986868, var:0.345213, varidx:24151.090196
Learnt: 3, dist: 0.882384, var:0.273414, varidx:19704.784314
Assigned: 3, dist: 0.882384, var:0.273414, varidx:19704.784314
Learnt: 4, dist: 0.807141, var:0.228061, varidx:16194.211765
Assigned: 4, dist: 0.807141, var:0.228061, varidx:16194.211765
Learnt: 5, dist: 0.748467, var:0.195683, varidx:15284.847059
Assigned: 5, dist: 0.748467, var:0.195683, varidx:15284.847059
Learnt: 6, dist: 0.699979, var:0.171518, varidx:14141.027451
Assigned: 6, dist: 0.699979, var:0.171518, varidx:14141.027451
Learnt: 7, dist: 0.659704, var:0.153211, varidx:13156.611765
Assigned: 7, dist: 0.659704, var:0.153211, varidx:13156.611765
Learnt: 8, dist: 0.624344, var:0.137177, varidx:13029.552941
Assigned: 8, dist: 0.624344, var:0.137177, varidx:13029.552941

rf =

    0.1250    0.1790    0.2390    0.3220    0.4080    0.5170    0.6180    0.7460    0.8270    0.8950

Done:5,1
Learnt: 1, dist: 1.168099, var:0.487498, varidx:50519.913725
Learnt: 2, dist: 1.002650, var:0.337402, varidx:172308.305882
Assigned: 2, dist: 0.992505, var:0.335473, varidx:159029.905882
Learnt: 3, dist: 0.905356, var:0.268619, varidx:384138.690196
Assigned: 3, dist: 0.897573, var:0.267851, varidx:370299.874510
Learnt: 4, dist: 0.837878, var:0.230113, varidx:526020.470588
Assigned: 4, dist: 0.832194, var:0.229850, varidx:517923.372549
Learnt: 5, dist: 0.786302, var:0.204709, varidx:649837.168627
Assigned: 5, dist: 0.782015, var:0.204669, varidx:642766.054902
Learnt: 6, dist: 0.743133, var:0.184477, varidx:659817.843137
Assigned: 6, dist: 0.739691, var:0.184398, varidx:652572.713725
Learnt: 7, dist: 0.708841, var:0.170200, varidx:900477.537255
Assigned: 7, dist: 0.706187, var:0.170180, varidx:889798.870588
Learnt: 8, dist: 0.678849, var:0.157144, varidx:981991.223529
Assigned: 8, dist: 0.676650, var:0.157128, varidx:973366.117647

rf =

    0.1110    0.1530    0.2180    0.2920    0.3820    0.4840    0.5970    0.6890    0.7880    0.8740

Done:5,5
Learnt: 1, dist: 1.166074, var:0.489105, varidx:40208.870588
Learnt: 2, dist: 0.986632, var:0.343600, varidx:24901.325490
Assigned: 2, dist: 0.977435, var:0.341692, varidx:16078.643137
Learnt: 3, dist: 0.875475, var:0.270883, varidx:21477.294118
Assigned: 3, dist: 0.869137, var:0.270180, varidx:11627.262745
Learnt: 4, dist: 0.796134, var:0.225374, varidx:23612.635294
Assigned: 4, dist: 0.792016, var:0.225219, varidx:12543.388235
Learnt: 5, dist: 0.735653, var:0.193015, varidx:20382.329412
Assigned: 5, dist: 0.732844, var:0.192968, varidx:12192.203922
Learnt: 6, dist: 0.687695, var:0.170083, varidx:18529.647059
Assigned: 6, dist: 0.685759, var:0.170166, varidx:10602.211765
Learnt: 7, dist: 0.646560, var:0.150946, varidx:18343.113725
Assigned: 7, dist: 0.645062, var:0.151011, varidx:10621.874510
Learnt: 8, dist: 0.611960, var:0.136341, varidx:16669.631373
Assigned: 8, dist: 0.610829, var:0.136417, varidx:9809.772549

rf =

    0.1410    0.1840    0.2540    0.3590    0.4580    0.5760    0.6950    0.7920    0.8790    0.9250

Done:30,10
Learnt: 1, dist: 1.165769, var:0.487302, varidx:39435.654902
Learnt: 2, dist: 0.986842, var:0.342636, varidx:25944.627451
Assigned: 2, dist: 0.976705, var:0.341167, varidx:17422.392157
Learnt: 3, dist: 0.874063, var:0.271475, varidx:18885.937255
Assigned: 3, dist: 0.865896, var:0.271089, varidx:7287.490196
Learnt: 4, dist: 0.793944, var:0.226155, varidx:23258.203922
Assigned: 4, dist: 0.787942, var:0.226024, varidx:8812.549020
Learnt: 5, dist: 0.733006, var:0.195491, varidx:25391.074510
Assigned: 5, dist: 0.728764, var:0.195598, varidx:8430.964706
Learnt: 6, dist: 0.682759, var:0.170945, varidx:21306.956863
Assigned: 6, dist: 0.679514, var:0.171045, varidx:9035.223529
Learnt: 7, dist: 0.641781, var:0.152533, varidx:20921.678431
Assigned: 7, dist: 0.639395, var:0.152712, varidx:7445.098039
Learnt: 8, dist: 0.606016, var:0.136248, varidx:23189.364706
Assigned: 8, dist: 0.604126, var:0.136348, varidx:9952.172549

rf =

    0.1380    0.2120    0.2840    0.3800    0.4830    0.5880    0.6930    0.7920    0.8750    0.9320

Done:50,10
Learnt: 1, dist: 1.165612, var:0.487382, varidx:43288.478431
Learnt: 2, dist: 0.986800, var:0.341309, varidx:24487.850980
Assigned: 2, dist: 0.976821, var:0.339469, varidx:16635.764706
Learnt: 3, dist: 0.874286, var:0.269955, varidx:19444.549020
Assigned: 3, dist: 0.866112, var:0.269802, varidx:7320.705882
Learnt: 4, dist: 0.794087, var:0.224914, varidx:23902.564706
Assigned: 4, dist: 0.788129, var:0.224718, varidx:9298.141176
Learnt: 5, dist: 0.732378, var:0.193072, varidx:23261.349020
Assigned: 5, dist: 0.727979, var:0.193172, varidx:8642.674510
Learnt: 6, dist: 0.682980, var:0.170285, varidx:23988.156863
Assigned: 6, dist: 0.679795, var:0.170454, varidx:8246.180392
Learnt: 7, dist: 0.641393, var:0.150526, varidx:21329.827451
Assigned: 7, dist: 0.638974, var:0.150621, varidx:8316.666667
Learnt: 8, dist: 0.606434, var:0.135617, varidx:22060.635294
Assigned: 8, dist: 0.604581, var:0.135786, varidx:8993.152941

rf =

    0.1370    0.1980    0.2670    0.3640    0.4760    0.5820    0.6920    0.8050    0.8960    0.9510

Done:100,10
Learnt: 1, dist: 1.165865, var:0.483650, varidx:43315.294118
Learnt: 2, dist: 0.986514, var:0.343171, varidx:22611.505882
Assigned: 2, dist: 0.976488, var:0.341715, varidx:13999.552941
Learnt: 3, dist: 0.873618, var:0.268627, varidx:23023.411765
Assigned: 3, dist: 0.865078, var:0.267956, varidx:8959.207843
Learnt: 4, dist: 0.793139, var:0.223442, varidx:22797.686275
Assigned: 4, dist: 0.786734, var:0.223423, varidx:7922.894118
Learnt: 5, dist: 0.731323, var:0.193083, varidx:23675.796078
Assigned: 5, dist: 0.726507, var:0.193292, varidx:6534.776471
Learnt: 6, dist: 0.681423, var:0.170046, varidx:20423.301961
Assigned: 6, dist: 0.677753, var:0.170272, varidx:5354.509804
Learnt: 7, dist: 0.640666, var:0.152422, varidx:23218.321569
Assigned: 7, dist: 0.637923, var:0.152709, varidx:8254.807843
Learnt: 8, dist: 0.604735, var:0.136619, varidx:21345.764706
Assigned: 8, dist: 0.602519, var:0.136745, varidx:6910.792157

rf =

    0.1420    0.1980    0.2830    0.3710    0.4910    0.6200    0.7260    0.8110    0.8920    0.9450

	Done:180,10
	
Learnt: 1, dist: 1.165684, var:0.481388, varidx:43582.909804
Learnt: 2, dist: 0.986663, var:0.342810, varidx:22283.333333
Assigned: 2, dist: 0.976553, var:0.340838, varidx:15109.466667
Learnt: 3, dist: 0.873531, var:0.269152, varidx:22077.341176
Assigned: 3, dist: 0.865064, var:0.268567, varidx:8853.584314
Learnt: 4, dist: 0.793590, var:0.224878, varidx:22877.850980
Assigned: 4, dist: 0.787128, var:0.224784, varidx:7080.486275
Learnt: 5, dist: 0.731196, var:0.193399, varidx:22913.717647
Assigned: 5, dist: 0.726136, var:0.193587, varidx:6275.043137
Learnt: 6, dist: 0.681467, var:0.169953, varidx:24271.545098
Assigned: 6, dist: 0.677660, var:0.170149, varidx:7292.972549
Learnt: 7, dist: 0.639950, var:0.151909, varidx:23345.537255
Assigned: 7, dist: 0.636984, var:0.152143, varidx:6280.101961
Learnt: 8, dist: 0.604404, var:0.136521, varidx:23982.933333
Assigned: 8, dist: 0.602100, var:0.136690, varidx:6720.141176

rf =

    0.1440    0.1980    0.2730    0.3680    0.4790    0.5890    0.7120    0.8040    0.8850    0.9420

==> figures/originalGist128.txt <==
0.219000, 0.309000, 0.435000, 0.553000, 0.675000, 0.770000, 0.855000, 0.905000, 0.952000, 0.975000, 
PQ:
idx ok   1.00000
0.043000, 0.049000, 0.054000, 0.059000, 0.074000, 0.087000, 0.112000, 0.147000, 0.187000, 0.240000, 

1,1
Learnt: 1, dist: 1.167801, var:0.485808, varidx:7.776681
Learnt: 2, dist: 1.002359, var:0.339262, varidx:7.039049
Assigned: 2, dist: 1.002359, var:0.339262, varidx:7.039049
Learnt: 3, dist: 0.910804, var:0.271115, varidx:6.461869
Assigned: 3, dist: 0.910804, var:0.271115, varidx:6.461994
Learnt: 4, dist: 0.842774, var:0.227804, varidx:6.425559
Assigned: 4, dist: 0.842774, var:0.227804, varidx:6.425584
Learnt: 5, dist: 0.797861, var:0.203007, varidx:5.465796
Assigned: 5, dist: 0.797861, var:0.203007, varidx:5.466111
Learnt: 6, dist: 0.757073, var:0.182732, varidx:5.634904
Assigned: 6, dist: 0.757073, var:0.182732, varidx:5.634890
Learnt: 7, dist: 0.724025, var:0.168124, varidx:5.296835
Assigned: 7, dist: 0.724025, var:0.168124, varidx:5.296866
Learnt: 8, dist: 0.695093, var:0.155049, varidx:5.141136
Assigned: 8, dist: 0.695093, var:0.155049, varidx:5.141147
Learnt: 9, dist: 0.671357, var:0.145945, varidx:4.829607
Assigned: 9, dist: 0.671357, var:0.145945, varidx:4.829656
Learnt: 10, dist: 0.646366, var:0.136203, varidx:5.371233
Assigned: 10, dist: 0.646366, var:0.136203, varidx:5.371200
Learnt: 11, dist: 0.626295, var:0.128890, varidx:4.813715
Assigned: 11, dist: 0.626295, var:0.128890, varidx:4.813732
Learnt: 12, dist: 0.608842, var:0.123371, varidx:4.544351
Assigned: 12, dist: 0.608842, var:0.123371, varidx:4.544359
Learnt: 13, dist: 0.591388, var:0.117349, varidx:4.766124
Assigned: 13, dist: 0.591388, var:0.117349, varidx:4.766098
Learnt: 14, dist: 0.575300, var:0.111955, varidx:4.725277
Assigned: 14, dist: 0.575300, var:0.111955, varidx:4.725285
Learnt: 15, dist: 0.562102, var:0.108190, varidx:4.206885
Assigned: 15, dist: 0.562102, var:0.108190, varidx:4.206863
Learnt: 16, dist: 0.548995, var:0.104407, varidx:4.340472
Assigned: 16, dist: 0.548995, var:0.104407, varidx:4.340452

rf =

    0.1660    0.2340    0.3100    0.4250    0.5320    0.6510    0.7710    0.8490    0.9200    0.9570


1,10
Learnt: 1, dist: 1.165943, var:0.484257, varidx:7.786654
Learnt: 2, dist: 0.986256, var:0.339910, varidx:7.882993
Assigned: 2, dist: 0.986256, var:0.339910, varidx:7.882993
Learnt: 3, dist: 0.882180, var:0.272607, varidx:7.923054
Assigned: 3, dist: 0.882180, var:0.272607, varidx:7.923054
Learnt: 4, dist: 0.806605, var:0.227055, varidx:7.940471
Assigned: 4, dist: 0.806605, var:0.227055, varidx:7.940471
Learnt: 5, dist: 0.747676, var:0.195014, varidx:7.945383
Assigned: 5, dist: 0.747676, var:0.195014, varidx:7.945383
Learnt: 6, dist: 0.700036, var:0.172017, varidx:7.942690
Assigned: 6, dist: 0.700036, var:0.172017, varidx:7.942690
Learnt: 7, dist: 0.658727, var:0.152577, varidx:7.954689
Assigned: 7, dist: 0.658727, var:0.152577, varidx:7.954689
Learnt: 8, dist: 0.623887, var:0.138075, varidx:7.958003
Assigned: 8, dist: 0.623887, var:0.138075, varidx:7.958003
Learnt: 9, dist: 0.591847, var:0.123543, varidx:7.945751
Assigned: 9, dist: 0.591847, var:0.123543, varidx:7.945751
Learnt: 10, dist: 0.564496, var:0.113201, varidx:7.961506
Assigned: 10, dist: 0.564496, var:0.113201, varidx:7.961506
Learnt: 11, dist: 0.539207, var:0.103786, varidx:7.954834
Assigned: 11, dist: 0.539207, var:0.103786, varidx:7.954834
Learnt: 12, dist: 0.516375, var:0.095691, varidx:7.965580
Assigned: 12, dist: 0.516375, var:0.095691, varidx:7.965580
Learnt: 13, dist: 0.495582, var:0.088626, varidx:7.964841
Assigned: 13, dist: 0.495582, var:0.088626, varidx:7.964841
Learnt: 14, dist: 0.476152, var:0.082150, varidx:7.966675
Assigned: 14, dist: 0.476152, var:0.082150, varidx:7.966675
Learnt: 15, dist: 0.458465, var:0.076560, varidx:7.966452
Assigned: 15, dist: 0.458465, var:0.076560, varidx:7.966452
Learnt: 16, dist: 0.441976, var:0.071349, varidx:7.961585
Assigned: 16, dist: 0.441976, var:0.071349, varidx:7.961585

rf =

    0.2110    0.3040    0.4240    0.5470    0.6540    0.7590    0.8580    0.9280    0.9670    0.9890


10,1
Learnt: 1, dist: 1.168672, var:0.484227, varidx:7.721316
Learnt: 2, dist: 1.000464, var:0.336633, varidx:7.135085
Assigned: 2, dist: 0.989657, var:0.334226, varidx:7.174702
Learnt: 3, dist: 0.900993, var:0.266938, varidx:6.423717
Assigned: 3, dist: 0.892172, var:0.266643, varidx:6.447357
Learnt: 4, dist: 0.832810, var:0.228176, varidx:6.002714
Assigned: 4, dist: 0.826057, var:0.227960, varidx:6.021974
Learnt: 5, dist: 0.778465, var:0.203126, varidx:5.968888
Assigned: 5, dist: 0.773055, var:0.202872, varidx:5.988524
Learnt: 6, dist: 0.738008, var:0.183877, varidx:5.307680
Assigned: 6, dist: 0.734028, var:0.183866, varidx:5.314989
Learnt: 7, dist: 0.702696, var:0.167668, varidx:5.348046
Assigned: 7, dist: 0.699281, var:0.167640, varidx:5.355370
Learnt: 8, dist: 0.673283, var:0.155138, varidx:5.079190
Assigned: 8, dist: 0.670496, var:0.155081, varidx:5.086541
Learnt: 9, dist: 0.648536, var:0.144845, varidx:4.767192
Assigned: 9, dist: 0.646243, var:0.144854, varidx:4.772888
Learnt: 10, dist: 0.627337, var:0.137059, varidx:4.524196
Assigned: 10, dist: 0.625442, var:0.137080, varidx:4.527181
Learnt: 11, dist: 0.605674, var:0.128938, varidx:5.002117
Assigned: 11, dist: 0.603904, var:0.128883, varidx:5.011629
Learnt: 12, dist: 0.586540, var:0.122448, varidx:4.814054
Assigned: 12, dist: 0.585040, var:0.122439, varidx:4.823651
Learnt: 13, dist: 0.569126, var:0.116620, varidx:4.719807
Assigned: 13, dist: 0.567782, var:0.116616, varidx:4.732212
Learnt: 14, dist: 0.552655, var:0.111253, varidx:4.803645
Assigned: 14, dist: 0.551422, var:0.111239, varidx:4.810090
Learnt: 15, dist: 0.538903, var:0.107396, varidx:4.402529
Assigned: 15, dist: 0.537896, var:0.107401, varidx:4.406831
Learnt: 16, dist: 0.526875, var:0.104104, varidx:4.012061
Assigned: 16, dist: 0.526044, var:0.104112, varidx:4.018791

rf =

    0.1680    0.2450    0.3530    0.4640    0.5890    0.6970    0.7890    0.8650    0.9280    0.9630


10,10
Learnt: 1, dist: 1.165820, var:0.485332, varidx:7.801644
Learnt: 2, dist: 0.986665, var:0.341961, varidx:7.889379
Assigned: 2, dist: 0.976855, var:0.340216, varidx:7.930535
Learnt: 3, dist: 0.874660, var:0.272602, varidx:7.923005
Assigned: 3, dist: 0.867270, var:0.272227, varidx:7.964651
Learnt: 4, dist: 0.794498, var:0.225974, varidx:7.911131
Assigned: 4, dist: 0.789275, var:0.225767, varidx:7.949075
Learnt: 5, dist: 0.733409, var:0.194244, varidx:7.915292
Assigned: 5, dist: 0.729836, var:0.194273, varidx:7.951438
Learnt: 6, dist: 0.685067, var:0.171766, varidx:7.929901
Assigned: 6, dist: 0.682566, var:0.171869, varidx:7.962739
Learnt: 7, dist: 0.643641, var:0.152412, varidx:7.935161
Assigned: 7, dist: 0.641759, var:0.152509, varidx:7.959336
Learnt: 8, dist: 0.608705, var:0.137219, varidx:7.935664
Assigned: 8, dist: 0.607236, var:0.137318, varidx:7.960888
Learnt: 9, dist: 0.577615, var:0.123648, varidx:7.923795
Assigned: 9, dist: 0.576463, var:0.123730, varidx:7.946975
Learnt: 10, dist: 0.550517, var:0.112773, varidx:7.928382
Assigned: 10, dist: 0.549607, var:0.112839, varidx:7.949673
Learnt: 11, dist: 0.525964, var:0.103486, varidx:7.935849
Assigned: 11, dist: 0.525213, var:0.103549, varidx:7.955567
Learnt: 12, dist: 0.503619, var:0.094620, varidx:7.931575
Assigned: 12, dist: 0.502986, var:0.094671, varidx:7.949496
Learnt: 13, dist: 0.483503, var:0.087621, varidx:7.937442
Assigned: 13, dist: 0.482966, var:0.087674, varidx:7.954093
Learnt: 14, dist: 0.464619, var:0.081116, varidx:7.941290
Assigned: 14, dist: 0.464144, var:0.081151, varidx:7.956578
Learnt: 15, dist: 0.447236, var:0.075387, varidx:7.937646
Assigned: 15, dist: 0.446824, var:0.075422, varidx:7.952984
Learnt: 16, dist: 0.431364, var:0.070464, varidx:7.938189
Assigned: 16, dist: 0.431014, var:0.070500, varidx:7.952018

rf =

    0.2330    0.3540    0.4700    0.5880    0.7170    0.8230    0.9020    0.9410    0.9750    0.9910


1,5
Learnt: 1, dist: 1.165937, var:0.488813, varidx:7.805379
Learnt: 2, dist: 0.986966, var:0.344175, varidx:7.889665
Assigned: 2, dist: 0.986966, var:0.344175, varidx:7.889665
Learnt: 3, dist: 0.882014, var:0.274016, varidx:7.924619
Assigned: 3, dist: 0.882014, var:0.274016, varidx:7.924619
Learnt: 4, dist: 0.807247, var:0.230244, varidx:7.932315
Assigned: 4, dist: 0.807247, var:0.230244, varidx:7.932315
Learnt: 5, dist: 0.748689, var:0.198108, varidx:7.934884
Assigned: 5, dist: 0.748689, var:0.198108, varidx:7.934884
Learnt: 6, dist: 0.700048, var:0.173693, varidx:7.947757
Assigned: 6, dist: 0.700048, var:0.173693, varidx:7.947757
Learnt: 7, dist: 0.659679, var:0.153912, varidx:7.941616
Assigned: 7, dist: 0.659679, var:0.153912, varidx:7.941616
Learnt: 8, dist: 0.624780, var:0.138299, varidx:7.942796
Assigned: 8, dist: 0.624780, var:0.138299, varidx:7.942796
Learnt: 9, dist: 0.593276, var:0.124867, varidx:7.952071
Assigned: 9, dist: 0.593276, var:0.124867, varidx:7.952071
Learnt: 10, dist: 0.565432, var:0.114111, varidx:7.951688
Assigned: 10, dist: 0.565432, var:0.114111, varidx:7.951688
Learnt: 11, dist: 0.540453, var:0.105044, varidx:7.960266
Assigned: 11, dist: 0.540453, var:0.105044, varidx:7.960266
Learnt: 12, dist: 0.517122, var:0.096113, varidx:7.960275
Assigned: 12, dist: 0.517122, var:0.096113, varidx:7.960275
Learnt: 13, dist: 0.496385, var:0.089101, varidx:7.964083
Assigned: 13, dist: 0.496385, var:0.089101, varidx:7.964083
Learnt: 14, dist: 0.476936, var:0.082542, varidx:7.958973
Assigned: 14, dist: 0.476936, var:0.082542, varidx:7.958973
Learnt: 15, dist: 0.458891, var:0.076591, varidx:7.961758
Assigned: 15, dist: 0.458891, var:0.076591, varidx:7.961758
Learnt: 16, dist: 0.442373, var:0.071531, varidx:7.959971
Assigned: 16, dist: 0.442373, var:0.071531, varidx:7.959971

rf =

    0.2260    0.3140    0.4270    0.5590    0.6700    0.7810    0.8660    0.9220    0.9660    0.9870


5,1
Learnt: 1, dist: 1.168431, var:0.497234, varidx:7.775775
Learnt: 2, dist: 1.004113, var:0.338458, varidx:6.952611
Assigned: 2, dist: 0.993836, var:0.335889, varidx:6.989324
Learnt: 3, dist: 0.903793, var:0.269759, varidx:6.512404
Assigned: 3, dist: 0.895907, var:0.269157, varidx:6.539599
Learnt: 4, dist: 0.834994, var:0.230461, varidx:6.075679
Assigned: 4, dist: 0.829250, var:0.230085, varidx:6.094320
Learnt: 5, dist: 0.781948, var:0.202882, varidx:5.866961
Assigned: 5, dist: 0.777667, var:0.202793, varidx:5.877544
Learnt: 6, dist: 0.741486, var:0.184518, varidx:5.447753
Assigned: 6, dist: 0.738272, var:0.184513, varidx:5.453078
Learnt: 7, dist: 0.709087, var:0.169321, varidx:5.056017
Assigned: 7, dist: 0.706492, var:0.169363, varidx:5.058268
Learnt: 8, dist: 0.679401, var:0.157265, varidx:5.216469
Assigned: 8, dist: 0.677299, var:0.157228, varidx:5.222741
Learnt: 9, dist: 0.652270, var:0.146483, varidx:5.230402
Assigned: 9, dist: 0.650399, var:0.146453, varidx:5.244216
Learnt: 10, dist: 0.629601, var:0.138072, varidx:4.879266
Assigned: 10, dist: 0.628097, var:0.138061, varidx:4.885336
Learnt: 11, dist: 0.609555, var:0.130692, varidx:4.711527
Assigned: 11, dist: 0.608272, var:0.130708, varidx:4.712863
Learnt: 12, dist: 0.592132, var:0.124868, varidx:4.507576
Assigned: 12, dist: 0.591041, var:0.124869, varidx:4.513271
Learnt: 13, dist: 0.576207, var:0.119028, varidx:4.336694
Assigned: 13, dist: 0.575284, var:0.119033, varidx:4.339864
Learnt: 14, dist: 0.561122, var:0.114307, varidx:4.476757
Assigned: 14, dist: 0.560300, var:0.114308, varidx:4.479997
Learnt: 15, dist: 0.547211, var:0.109013, varidx:4.213643
Assigned: 15, dist: 0.546545, var:0.108998, varidx:4.216729
Learnt: 16, dist: 0.535163, var:0.105633, varidx:4.010739
Assigned: 16, dist: 0.534555, var:0.105636, varidx:4.012863

rf =

    0.1660    0.2420    0.3290    0.4550    0.5770    0.6760    0.7800    0.8610    0.9280    0.9630


5,5
Learnt: 1, dist: 1.165854, var:0.491142, varidx:7.819805
Learnt: 2, dist: 0.987124, var:0.344571, varidx:7.883090
Assigned: 2, dist: 0.977944, var:0.342885, varidx:7.924264
Learnt: 3, dist: 0.875290, var:0.272420, varidx:7.917649
Assigned: 3, dist: 0.868961, var:0.272119, varidx:7.950404
Learnt: 4, dist: 0.796440, var:0.225873, varidx:7.907900
Assigned: 4, dist: 0.792297, var:0.225587, varidx:7.937669
Learnt: 5, dist: 0.736568, var:0.194742, varidx:7.919278
Assigned: 5, dist: 0.733812, var:0.194704, varidx:7.946327
Learnt: 6, dist: 0.687533, var:0.170947, varidx:7.933037
Assigned: 6, dist: 0.685503, var:0.170991, varidx:7.953422
Learnt: 7, dist: 0.647051, var:0.151973, varidx:7.928359
Assigned: 7, dist: 0.645601, var:0.152041, varidx:7.949393
Learnt: 8, dist: 0.612308, var:0.137078, varidx:7.940009
Assigned: 8, dist: 0.611172, var:0.137152, varidx:7.958709
Learnt: 9, dist: 0.582064, var:0.124381, varidx:7.931198
Assigned: 9, dist: 0.581198, var:0.124448, varidx:7.949290
Learnt: 10, dist: 0.554126, var:0.112932, varidx:7.929099
Assigned: 10, dist: 0.553414, var:0.112974, varidx:7.943391
Learnt: 11, dist: 0.529827, var:0.103824, varidx:7.939479
Assigned: 11, dist: 0.529248, var:0.103860, varidx:7.953974
Learnt: 12, dist: 0.507039, var:0.095047, varidx:7.935031
Assigned: 12, dist: 0.506560, var:0.095084, varidx:7.949333
Learnt: 13, dist: 0.486638, var:0.087972, varidx:7.940269
Assigned: 13, dist: 0.486220, var:0.088008, varidx:7.952186
Learnt: 14, dist: 0.467925, var:0.081748, varidx:7.944074
Assigned: 14, dist: 0.467563, var:0.081777, varidx:7.955447
Learnt: 15, dist: 0.450405, var:0.075836, varidx:7.937154
Assigned: 15, dist: 0.450089, var:0.075856, varidx:7.948059
Learnt: 16, dist: 0.434182, var:0.070659, varidx:7.944127
Assigned: 16, dist: 0.433909, var:0.070681, varidx:7.953839

rf =

    0.2290    0.3110    0.4300    0.5660    0.6950    0.8090    0.8800    0.9380    0.9720    0.9910


30,10
Learnt: 1, dist: 1.165792, var:0.485080, varidx:7.800563
Learnt: 2, dist: 0.986822, var:0.341482, varidx:7.887751
Assigned: 2, dist: 0.976897, var:0.339996, varidx:7.930492
Learnt: 3, dist: 0.874638, var:0.270800, varidx:7.920825
Assigned: 3, dist: 0.866452, var:0.270434, varidx:7.964403
Learnt: 4, dist: 0.794263, var:0.225871, varidx:7.907320
Assigned: 4, dist: 0.788278, var:0.225839, varidx:7.955768
Learnt: 5, dist: 0.732402, var:0.194415, varidx:7.922420
Assigned: 5, dist: 0.728005, var:0.194455, varidx:7.966600
Learnt: 6, dist: 0.682739, var:0.169889, varidx:7.908151
Assigned: 6, dist: 0.679431, var:0.169960, varidx:7.949835
Learnt: 7, dist: 0.641430, var:0.151163, varidx:7.926711
Assigned: 7, dist: 0.639001, var:0.151239, varidx:7.963476
Learnt: 8, dist: 0.606629, var:0.136741, varidx:7.933148
Assigned: 8, dist: 0.604792, var:0.136921, varidx:7.966761
Learnt: 9, dist: 0.575840, var:0.123955, varidx:7.925517
Assigned: 9, dist: 0.574386, var:0.124082, varidx:7.958554
Learnt: 10, dist: 0.547944, var:0.112272, varidx:7.924307
Assigned: 10, dist: 0.546749, var:0.112386, varidx:7.953172
Learnt: 11, dist: 0.523558, var:0.103020, varidx:7.927278
Assigned: 11, dist: 0.522597, var:0.103116, varidx:7.955887
Learnt: 12, dist: 0.501101, var:0.094535, varidx:7.929203
Assigned: 12, dist: 0.500292, var:0.094609, varidx:7.955186
Learnt: 13, dist: 0.480931, var:0.087531, varidx:7.930566
Assigned: 13, dist: 0.480232, var:0.087597, varidx:7.956100
Learnt: 14, dist: 0.462390, var:0.081251, varidx:7.931889
Assigned: 14, dist: 0.461779, var:0.081311, varidx:7.956988
Learnt: 15, dist: 0.445127, var:0.075480, varidx:7.930185
Assigned: 15, dist: 0.444604, var:0.075535, varidx:7.953384
Learnt: 16, dist: 0.429135, var:0.070478, varidx:7.932909
Assigned: 16, dist: 0.428671, var:0.070528, varidx:7.953973

rf =

    0.2440    0.3590    0.4950    0.6100    0.7280    0.8230    0.8940    0.9570    0.9800    0.9970


50,10
Learnt: 1, dist: 1.165588, var:0.486931, varidx:7.800925
Learnt: 2, dist: 0.986704, var:0.343501, varidx:7.892683
Assigned: 2, dist: 0.976624, var:0.341549, varidx:7.933227
Learnt: 3, dist: 0.874385, var:0.271847, varidx:7.914194
Assigned: 3, dist: 0.866197, var:0.271526, varidx:7.960780
Learnt: 4, dist: 0.794096, var:0.227040, varidx:7.913090
Assigned: 4, dist: 0.788055, var:0.226956, varidx:7.960774
Learnt: 5, dist: 0.732441, var:0.193360, varidx:7.904831
Assigned: 5, dist: 0.728038, var:0.193363, varidx:7.948463
Learnt: 6, dist: 0.683155, var:0.169983, varidx:7.917878
Assigned: 6, dist: 0.679905, var:0.170120, varidx:7.960963
Learnt: 7, dist: 0.641510, var:0.151159, varidx:7.928017
Assigned: 7, dist: 0.639055, var:0.151315, varidx:7.964880
Learnt: 8, dist: 0.606071, var:0.135986, varidx:7.932400
Assigned: 8, dist: 0.604217, var:0.136129, varidx:7.966630
Learnt: 9, dist: 0.575459, var:0.123714, varidx:7.930860
Assigned: 9, dist: 0.573975, var:0.123842, varidx:7.961781
Learnt: 10, dist: 0.547901, var:0.112444, varidx:7.924851
Assigned: 10, dist: 0.546716, var:0.112538, varidx:7.953824
Learnt: 11, dist: 0.523318, var:0.103127, varidx:7.931458
Assigned: 11, dist: 0.522356, var:0.103211, varidx:7.958327
Learnt: 12, dist: 0.501050, var:0.094902, varidx:7.929405
Assigned: 12, dist: 0.500222, var:0.094966, varidx:7.957066
Learnt: 13, dist: 0.480992, var:0.087836, varidx:7.920779
Assigned: 13, dist: 0.480292, var:0.087907, varidx:7.947422
Learnt: 14, dist: 0.462291, var:0.081311, varidx:7.931483
Assigned: 14, dist: 0.461673, var:0.081363, varidx:7.955155
Learnt: 15, dist: 0.445045, var:0.075748, varidx:7.933464
Assigned: 15, dist: 0.444514, var:0.075805, varidx:7.956423
Learnt: 16, dist: 0.429040, var:0.070640, varidx:7.931124
Assigned: 16, dist: 0.428574, var:0.070687, varidx:7.951429

rf =

    0.2520    0.3510    0.4670    0.5960    0.7020    0.8120    0.8940    0.9600    0.9860    0.9940

==> figures/originalSIFT.txt <==
1,1
Learnt: 1, dist: 56975.350608, var:359936592.994536, varidx:13929.113725
Learnt: 2, dist: 44435.855223, var:235457225.797175, varidx:13010.635294
Assigned: 2, dist: 44435.855223, var:235457225.797175, varidx:13010.635294
Learnt: 3, dist: 36862.029743, var:164332134.957980, varidx:20079.992157
Assigned: 3, dist: 36862.029743, var:164332134.957980, varidx:20080.360784
Learnt: 4, dist: 31618.883786, var:120623321.819862, varidx:31916.564706
Assigned: 4, dist: 31618.883786, var:120623321.819862, varidx:31916.564706
Learnt: 5, dist: 27682.508788, var:91740063.862197, varidx:44895.160784
Assigned: 5, dist: 27682.508788, var:91740063.862197, varidx:44895.529412
Learnt: 6, dist: 24565.270278, var:71540850.626184, varidx:52462.321569
Assigned: 6, dist: 24565.270278, var:71540850.626184, varidx:52458.713725
Learnt: 7, dist: 22072.987288, var:57135749.090743, varidx:80149.058824
Assigned: 7, dist: 22072.987288, var:57135749.090743, varidx:80147.600000
Learnt: 8, dist: 20013.299343, var:46549492.528204, varidx:96362.533333
Assigned: 8, dist: 20013.299343, var:46549492.528203, varidx:96359.160784

rf =

    0.2541    0.3751    0.5035    0.6272    0.7474    0.8496    0.9192    0.9632    0.9848    0.9958

Done:
1,10
Learnt: 1, dist: 56893.838440, var:361490607.375404, varidx:13104.290196
Learnt: 2, dist: 44384.087072, var:239052268.197952, varidx:5849.003922
Assigned: 2, dist: 44384.087072, var:239052268.197952, varidx:5849.003922
Learnt: 3, dist: 36772.629949, var:166376056.531839, varidx:8500.619608
Assigned: 3, dist: 36772.629949, var:166376056.531839, varidx:8500.619608
Learnt: 4, dist: 31439.368638, var:121206135.566111, varidx:5831.043137
Assigned: 4, dist: 31439.368638, var:121206135.566111, varidx:5831.043137
Learnt: 5, dist: 27429.571260, var:90831648.573427, varidx:5201.450980
Assigned: 5, dist: 27429.571260, var:90831648.573427, varidx:5207.098039
Learnt: 6, dist: 24251.139858, var:69684052.505650, varidx:4724.839216
Assigned: 6, dist: 24251.139858, var:69684052.505650, varidx:4723.403922
Learnt: 7, dist: 21630.328035, var:54372267.096012, varidx:5863.372549
Assigned: 7, dist: 21630.328035, var:54372267.096012, varidx:5860.133333
Learnt: 8, dist: 19479.884896, var:43234705.702362, varidx:2621.427451
Assigned: 8, dist: 19479.884896, var:43234705.702362, varidx:2620.807843

rf =

    0.2696    0.3872    0.5154    0.6442    0.7669    0.8628    0.9318    0.9717    0.9908    0.9971

Done:
10,1
Learnt: 1, dist: 56914.682350, var:361062748.613551, varidx:12682.439216
Learnt: 2, dist: 44384.138565, var:236575849.832456, varidx:12348.619608
Assigned: 2, dist: 43793.426773, var:230350302.798334, varidx:11634.815686
Learnt: 3, dist: 36354.661537, var:161438277.432434, varidx:21837.231373
Assigned: 3, dist: 35734.982037, var:158896296.909911, varidx:18449.474510
Learnt: 4, dist: 30697.276129, var:116650265.839569, varidx:45148.407843
Assigned: 4, dist: 30201.983102, var:115553234.105777, varidx:43621.662745
Learnt: 5, dist: 26495.787450, var:87953702.658679, varidx:55591.772549
Assigned: 5, dist: 26115.787418, var:87488454.407080, varidx:55414.235294
Learnt: 6, dist: 23191.647418, var:68028618.911437, varidx:51872.243137
Assigned: 6, dist: 22909.977747, var:67759518.713982, varidx:51259.984314
Learnt: 7, dist: 20642.358862, var:54509305.377162, varidx:91203.254902
Assigned: 7, dist: 20426.951918, var:54378588.562861, varidx:91289.403922
Learnt: 8, dist: 18540.424447, var:44231263.532906, varidx:99089.749020
Assigned: 8, dist: 18368.281242, var:44150655.403907, varidx:98762.188235

rf =

    0.2952    0.4242    0.5587    0.6885    0.8012    0.8911    0.9496    0.9801    0.9940    0.9989

Done:
10,10
Learnt: 1, dist: 56903.815783, var:362852740.676036, varidx:13364.000000
Learnt: 2, dist: 44372.417142, var:239416659.266243, varidx:6429.568627
Assigned: 2, dist: 43774.445150, var:233058798.315113, varidx:5375.317647
Learnt: 3, dist: 36256.362385, var:162514234.184317, varidx:7559.450980
Assigned: 3, dist: 35642.457656, var:159763082.628237, varidx:4964.431373
Learnt: 4, dist: 30470.014308, var:116049610.816717, varidx:6950.831373
Assigned: 4, dist: 29987.936663, var:115010742.374556, varidx:5046.972549
Learnt: 5, dist: 26172.115250, var:86016053.458392, varidx:4739.066667
Assigned: 5, dist: 25828.571797, var:85688376.054314, varidx:5404.580392
Learnt: 6, dist: 22848.701025, var:65666561.755931, varidx:5480.274510
Assigned: 6, dist: 22599.633196, var:65525903.587079, varidx:6514.023529
Learnt: 7, dist: 20222.431640, var:51359176.386209, varidx:3759.325490
Assigned: 7, dist: 20045.549677, var:51320362.588049, varidx:5152.117647
Learnt: 8, dist: 18069.383322, var:40825998.725256, varidx:3884.729412
Assigned: 8, dist: 17932.039597, var:40827155.587761, varidx:5280.611765

rf =

    0.3165    0.4436    0.5817    0.7143    0.8258    0.9097    0.9610    0.9866    0.9963    0.9991

Done:
1,5
Learnt: 1, dist: 56884.643795, var:362747561.047226, varidx:11498.776471
Learnt: 2, dist: 44350.733628, var:239067083.724688, varidx:5855.254902
Assigned: 2, dist: 44350.733628, var:239067083.724688, varidx:5856.219608
Learnt: 3, dist: 36759.102834, var:167119718.732333, varidx:6991.152941
Assigned: 3, dist: 36759.102834, var:167119718.732333, varidx:6991.152941
Learnt: 4, dist: 31424.234171, var:121587486.336336, varidx:6395.137255
Assigned: 4, dist: 31424.234171, var:121587486.336336, varidx:6395.137255
Learnt: 5, dist: 27407.595162, var:91137908.154116, varidx:5904.290196
Assigned: 5, dist: 27407.595162, var:91137908.154116, varidx:5904.705882
Learnt: 6, dist: 24238.226019, var:70127848.774164, varidx:4310.870588
Assigned: 6, dist: 24238.226019, var:70127848.774164, varidx:4321.764706
Learnt: 7, dist: 21634.299448, var:54731588.861229, varidx:5264.800000
Assigned: 7, dist: 21634.299448, var:54731588.861229, varidx:5276.996078
Learnt: 8, dist: 19464.347380, var:43460610.779428, varidx:4149.058824
Assigned: 8, dist: 19464.347380, var:43460610.779428, varidx:4158.635294

rf =

    0.2686    0.3835    0.5128    0.6442    0.7644    0.8608    0.9300    0.9697    0.9906    0.9976

Done:
5,1
Learnt: 1, dist: 56958.614954, var:362433060.064731, varidx:12780.847059
Learnt: 2, dist: 44398.820409, var:238065590.613101, varidx:12424.180392
Assigned: 2, dist: 43811.962088, var:232049239.416092, varidx:11361.450980
Learnt: 3, dist: 36362.579172, var:161525771.877019, varidx:23788.015686
Assigned: 3, dist: 35808.395471, var:159386842.104760, varidx:20751.223529
Learnt: 4, dist: 30792.640749, var:117806414.925087, varidx:48501.498039
Assigned: 4, dist: 30381.951798, var:117093796.154488, varidx:47130.737255
Learnt: 5, dist: 26617.835763, var:89017403.377973, varidx:48596.721569
Assigned: 5, dist: 26313.868199, var:88614992.280331, varidx:47686.603922
Learnt: 6, dist: 23422.133258, var:69447922.476121, varidx:67392.462745
Assigned: 6, dist: 23197.199345, var:69215029.594222, varidx:66979.725490
Learnt: 7, dist: 20891.315590, var:55600014.162069, varidx:87333.278431
Assigned: 7, dist: 20722.567695, var:55491859.970775, varidx:87251.749020
Learnt: 8, dist: 18793.886677, var:45103589.896043, varidx:96146.603922
Assigned: 8, dist: 18662.162081, var:45049607.555236, varidx:95584.486275

rf =

    0.2865    0.4091    0.5449    0.6777    0.7969    0.8871    0.9478    0.9812    0.9936    0.9982

Done:
5,5
Learnt: 1, dist: 56941.751642, var:362350648.960702, varidx:12509.819608
Learnt: 2, dist: 44372.208936, var:238794297.759922, varidx:6372.752941
Assigned: 2, dist: 43788.920016, var:232448738.479244, varidx:5408.188235
Learnt: 3, dist: 36255.360087, var:161660972.127752, varidx:8536.031373
Assigned: 3, dist: 35713.537595, var:159426656.900766, varidx:6426.556863
Learnt: 4, dist: 30563.616270, var:116038849.906168, varidx:6448.541176
Assigned: 4, dist: 30172.027117, var:115162989.725943, varidx:4685.623529
Learnt: 5, dist: 26301.085605, var:86086421.131847, varidx:6310.627451
Assigned: 5, dist: 26020.526645, var:85853660.588306, varidx:6856.384314
Learnt: 6, dist: 23043.385346, var:65982461.185307, varidx:4055.223529
Assigned: 6, dist: 22851.076874, var:65862407.099774, varidx:4760.556863
Learnt: 7, dist: 20427.405815, var:51565518.344315, varidx:4575.600000
Assigned: 7, dist: 20285.276497, var:51504728.355282, varidx:5463.011765
Learnt: 8, dist: 18295.354053, var:41051119.919739, varidx:2851.701961
Assigned: 8, dist: 18190.590492, var:41057688.765804, varidx:3486.745098

rf =

    0.3045    0.4327    0.5701    0.6970    0.8149    0.9010    0.9533    0.9835    0.9954    0.9984

Done:
30,10
Learnt: 1, dist: 56881.474881, var:365711467.406366, varidx:11010.431373
Learnt: 2, dist: 44363.007094, var:240331009.493598, varidx:6391.858824
Assigned: 2, dist: 43765.054403, var:233810661.077320, varidx:5411.584314
Learnt: 3, dist: 36266.516939, var:162989351.804249, varidx:8136.054902
Assigned: 3, dist: 35633.809314, var:160410186.671352, varidx:5783.419608
Learnt: 4, dist: 30444.908751, var:116217151.115665, varidx:6869.686275
Assigned: 4, dist: 29911.032111, var:115255264.275096, varidx:4734.290196
Learnt: 5, dist: 26099.232092, var:86293089.667904, varidx:6556.478431
Assigned: 5, dist: 25692.279685, var:85913137.521466, varidx:5616.894118
Learnt: 6, dist: 22746.724787, var:65986515.841545, varidx:3782.925490
Assigned: 6, dist: 22444.998241, var:65833104.663150, varidx:5044.274510
Learnt: 7, dist: 20056.476369, var:51408052.785976, varidx:5783.035294
Assigned: 7, dist: 19831.987853, var:51397654.501270, varidx:8260.996078
Learnt: 8, dist: 17889.839045, var:40888263.696935, varidx:3408.423529
Assigned: 8, dist: 17725.247698, var:40885503.979860, varidx:4378.054902

rf =

    0.3180    0.4508    0.5847    0.7155    0.8274    0.9105    0.9623    0.9865    0.9968    0.9994

Done:
50,10
Learnt: 1, dist: 56878.578077, var:362715386.035378, varidx:12257.145098
Learnt: 2, dist: 44344.923305, var:238936500.977213, varidx:6249.796078
Assigned: 2, dist: 43747.061205, var:232367089.873316, varidx:5397.372549
Learnt: 3, dist: 36241.764085, var:161763308.215696, varidx:8276.384314
Assigned: 3, dist: 35614.133074, var:159457853.485087, varidx:6051.968627
Learnt: 4, dist: 30448.552461, var:115875570.150920, varidx:7420.564706
Assigned: 4, dist: 29919.453158, var:114899496.118608, varidx:4861.309804
Learnt: 5, dist: 26099.770839, var:86042617.981250, varidx:6457.137255
Assigned: 5, dist: 25690.023241, var:85644343.859986, varidx:5549.372549
Learnt: 6, dist: 22749.872312, var:65687822.460803, varidx:4148.305882
Assigned: 6, dist: 22447.077536, var:65523352.478258, varidx:5550.078431
Learnt: 7, dist: 20076.566138, var:51308381.583444, varidx:4884.243137
Assigned: 7, dist: 19849.315691, var:51237246.711446, varidx:7789.294118
Learnt: 8, dist: 17906.898393, var:40742731.576678, varidx:3036.368627
Assigned: 8, dist: 17740.657397, var:40744722.821577, varidx:4809.286275

rf =

    0.3153    0.4485    0.5831    0.7197    0.8301    0.9126    0.9639    0.9870    0.9961    0.9993

==> figures/originalSIFT128.txt <==
idx ok   1.00000
0.456000, 0.614000, 0.747000, 0.843000, 0.902000, 0.941000, 0.959000, 0.969000, 0.974000, 0.979000, 
PQ:
idx ok   1.00000
0.439000, 0.603000, 0.737000, 0.846000, 0.917000, 0.951000, 0.967000, 0.974000, 0.980000, 0.988000, 

1,1
Learnt: 1, dist: 56954.339768, var:363414012.847517, varidx:7.946761
Learnt: 2, dist: 44389.517912, var:238239872.990501, varidx:7.938909
Assigned: 2, dist: 44389.517912, var:238239872.990501, varidx:7.938909
Learnt: 3, dist: 36824.822320, var:166775715.733902, varidx:7.864290
Assigned: 3, dist: 36824.822320, var:166775715.733902, varidx:7.864337
Learnt: 4, dist: 31607.124693, var:122498122.386629, varidx:7.732218
Assigned: 4, dist: 31607.124693, var:122498122.386629, varidx:7.732225
Learnt: 5, dist: 27690.234386, var:93138114.203564, varidx:7.597682
Assigned: 5, dist: 27690.234386, var:93138114.203564, varidx:7.597660
Learnt: 6, dist: 24627.791504, var:72911013.218655, varidx:7.485703
Assigned: 6, dist: 24627.791504, var:72911013.218655, varidx:7.485698
Learnt: 7, dist: 22139.980940, var:58345188.634193, varidx:7.382449
Assigned: 7, dist: 22139.980940, var:58345188.634193, varidx:7.382434
Learnt: 8, dist: 20067.973273, var:47421803.870780, varidx:7.309723
Assigned: 8, dist: 20067.973273, var:47421803.870780, varidx:7.309720
Learnt: 9, dist: 18370.840671, var:39532733.883554, varidx:6.958054
Assigned: 9, dist: 18370.840671, var:39532733.883554, varidx:6.958068
Learnt: 10, dist: 17018.969934, var:33890224.517559, varidx:6.479553
Assigned: 10, dist: 17018.969934, var:33890224.517559, varidx:6.479557
Learnt: 11, dist: 15725.947745, var:28889490.377603, varidx:6.767334
Assigned: 11, dist: 15725.947745, var:28889490.377603, varidx:6.767362
Learnt: 12, dist: 14632.231203, var:25045336.864364, varidx:6.462074
Assigned: 12, dist: 14632.231203, var:25045336.864364, varidx:6.462056
Learnt: 13, dist: 13710.896691, var:22103688.825100, varidx:6.130666
Assigned: 13, dist: 13710.896691, var:22103688.825100, varidx:6.130608
Learnt: 14, dist: 12742.350182, var:19128806.538595, varidx:6.770670
Assigned: 14, dist: 12742.350182, var:19128806.538595, varidx:6.770663
Learnt: 15, dist: 11975.991687, var:16990831.908117, varidx:6.149988
Assigned: 15, dist: 11975.991687, var:16990831.908117, varidx:6.149977
Learnt: 16, dist: 11304.746151, var:15304538.697531, varidx:5.828567
Assigned: 16, dist: 11304.746151, var:15304538.697531, varidx:5.828578

rf =

    0.4326    0.5895    0.7312    0.8520    0.9295    0.9750    0.9916    0.9985    0.9999    1.0000


1,10
Learnt: 1, dist: 56913.172596, var:363305621.170937, varidx:7.946384
Learnt: 2, dist: 44387.894103, var:239188763.090306, varidx:7.969083
Assigned: 2, dist: 44387.894103, var:239188763.090306, varidx:7.969083
Learnt: 3, dist: 36781.843865, var:167340135.347005, varidx:7.966224
Assigned: 3, dist: 36781.843865, var:167340135.347005, varidx:7.966224
Learnt: 4, dist: 31474.926989, var:122147547.692248, varidx:7.971849
Assigned: 4, dist: 31474.926989, var:122147547.692248, varidx:7.971835
Learnt: 5, dist: 27421.817879, var:91340543.045891, varidx:7.973760
Assigned: 5, dist: 27421.817879, var:91340543.045891, varidx:7.973746
Learnt: 6, dist: 24256.969517, var:70273209.564630, varidx:7.981993
Assigned: 6, dist: 24256.969517, var:70273209.564630, varidx:7.982000
Learnt: 7, dist: 21652.556125, var:54812748.989196, varidx:7.980355
Assigned: 7, dist: 21652.556125, var:54812748.989196, varidx:7.980382
Learnt: 8, dist: 19509.634253, var:43674773.920354, varidx:7.988326
Assigned: 8, dist: 19509.634253, var:43674773.920354, varidx:7.988328
Learnt: 9, dist: 17636.403086, var:35071837.143830, varidx:7.982488
Assigned: 9, dist: 17636.403086, var:35071837.143830, varidx:7.982488
Learnt: 10, dist: 16016.359363, var:28389150.004900, varidx:7.981274
Assigned: 10, dist: 16016.359363, var:28389150.004900, varidx:7.981286
Learnt: 11, dist: 14614.637476, var:23271288.246822, varidx:7.994142
Assigned: 11, dist: 14614.637476, var:23271288.246822, varidx:7.994127
Learnt: 12, dist: 13351.644308, var:19154073.746075, varidx:7.986626
Assigned: 12, dist: 13351.644308, var:19154073.746075, varidx:7.986623
Learnt: 13, dist: 12234.183799, var:15827803.087209, varidx:7.990061
Assigned: 13, dist: 12234.183799, var:15827803.087209, varidx:7.990061
Learnt: 14, dist: 11230.350038, var:13186324.477793, varidx:7.995099
Assigned: 14, dist: 11230.350038, var:13186324.477793, varidx:7.995099
Learnt: 15, dist: 10326.282891, var:11013391.406395, varidx:7.994452
Assigned: 15, dist: 10326.282891, var:11013391.406395, varidx:7.994452
Learnt: 16, dist: 9507.507945, var:9223676.741426, varidx:7.995619
Assigned: 16, dist: 9507.507945, var:9223676.741426, varidx:7.995619

rf =

    0.4740    0.6381    0.7806    0.8878    0.9540    0.9854    0.9972    0.9996    1.0000    1.0000


10,1
Learnt: 1, dist: 56930.547895, var:360902453.626726, varidx:7.943249
Learnt: 2, dist: 44395.923606, var:237485860.106171, varidx:7.936117
Assigned: 2, dist: 43795.920950, var:230992659.411055, varidx:7.940405
Learnt: 3, dist: 36362.063313, var:161197748.179581, varidx:7.843146
Assigned: 3, dist: 35742.394697, var:158535024.454584, varidx:7.857047
Learnt: 4, dist: 30647.703819, var:115959411.899727, varidx:7.747639
Assigned: 4, dist: 30148.160234, var:115041873.522194, varidx:7.754311
Learnt: 5, dist: 26457.348787, var:87803063.534606, varidx:7.568101
Assigned: 5, dist: 26084.528792, var:87400265.607461, varidx:7.571564
Learnt: 6, dist: 23175.763914, var:68019977.297221, varidx:7.604851
Assigned: 6, dist: 22894.817827, var:67762994.767866, varidx:7.605587
Learnt: 7, dist: 20555.678420, var:53876209.997964, varidx:7.520261
Assigned: 7, dist: 20338.717160, var:53751058.952260, varidx:7.521094
Learnt: 8, dist: 18499.097885, var:44048359.096784, varidx:7.177129
Assigned: 8, dist: 18330.309549, var:43960465.011217, varidx:7.178182
Learnt: 9, dist: 16698.098705, var:36042128.648552, varidx:7.421869
Assigned: 9, dist: 16563.807640, var:36017760.266856, varidx:7.424500
Learnt: 10, dist: 15182.966695, var:29904149.473263, varidx:7.258574
Assigned: 10, dist: 15074.923806, var:29903350.801265, varidx:7.259979
Learnt: 11, dist: 13882.861043, var:25185570.387063, varidx:7.188749
Assigned: 11, dist: 13793.038475, var:25198481.448771, varidx:7.191582
Learnt: 12, dist: 12857.256285, var:21796481.218947, varidx:6.512234
Assigned: 12, dist: 12782.075358, var:21797733.272732, varidx:6.513569
Learnt: 13, dist: 11997.496778, var:19208447.614975, varidx:6.133196
Assigned: 13, dist: 11932.014296, var:19217616.781273, varidx:6.135781
Learnt: 14, dist: 11042.636095, var:16370445.965734, varidx:7.142473
Assigned: 14, dist: 10979.907970, var:16372397.884793, varidx:7.148062
Learnt: 15, dist: 10339.590995, var:14534566.389515, varidx:6.108876
Assigned: 15, dist: 10289.316857, var:14540522.176128, varidx:6.112227
Learnt: 16, dist: 9675.044412, var:12865427.688063, varidx:6.268864
Assigned: 16, dist: 9629.159219, var:12873140.843056, varidx:6.272161

rf =

    0.4860    0.6508    0.7970    0.9002    0.9630    0.9900    0.9980    0.9995    1.0000    1.0000


10,10
Learnt: 1, dist: 56891.093928, var:361911376.863651, varidx:7.941876
Learnt: 2, dist: 44349.498086, var:238672025.074015, varidx:7.972235
Assigned: 2, dist: 43752.147213, var:232213879.751678, varidx:7.976164
Learnt: 3, dist: 36232.447072, var:161626972.087763, varidx:7.968857
Assigned: 3, dist: 35626.950161, var:159299734.758824, varidx:7.977248
Learnt: 4, dist: 30457.650706, var:115667549.431528, varidx:7.968195
Assigned: 4, dist: 29978.155245, var:114779329.562384, varidx:7.976468
Learnt: 5, dist: 26153.727119, var:85964062.043787, varidx:7.971978
Assigned: 5, dist: 25804.126895, var:85553455.325715, varidx:7.973307
Learnt: 6, dist: 22850.922644, var:65700563.525164, varidx:7.977316
Assigned: 6, dist: 22606.570019, var:65544471.885937, varidx:7.974979
Learnt: 7, dist: 20223.716475, var:51242556.423269, varidx:7.981204
Assigned: 7, dist: 20045.975327, var:51211804.656559, varidx:7.975356
Learnt: 8, dist: 18050.707966, var:40573417.472130, varidx:7.980829
Assigned: 8, dist: 17912.251409, var:40594827.099522, varidx:7.973092
Learnt: 9, dist: 16237.965039, var:32687543.763645, varidx:7.987991
Assigned: 9, dist: 16134.197816, var:32715539.681369, varidx:7.984520
Learnt: 10, dist: 14676.826348, var:26522552.403242, varidx:7.986873
Assigned: 10, dist: 14592.486592, var:26552631.788731, varidx:7.983937
Learnt: 11, dist: 13336.947356, var:21763322.013685, varidx:7.993599
Assigned: 11, dist: 13270.667128, var:21796304.114473, varidx:7.993257
Learnt: 12, dist: 12140.052844, var:17916286.307110, varidx:7.987399
Assigned: 12, dist: 12083.836352, var:17948250.755655, varidx:7.985429
Learnt: 13, dist: 11090.501111, var:14868854.528195, varidx:7.992699
Assigned: 13, dist: 11043.212907, var:14895633.720055, varidx:7.992298
Learnt: 14, dist: 10140.764735, var:12373285.302100, varidx:7.989866
Assigned: 14, dist: 10100.656877, var:12394663.603211, varidx:7.988642
Learnt: 15, dist: 9301.548850, var:10370876.054692, varidx:7.995984
Assigned: 15, dist: 9267.036547, var:10388680.583081, varidx:7.996595
Learnt: 16, dist: 8538.140305, var:8703387.367859, varidx:7.995339
Assigned: 16, dist: 8507.022422, var:8718876.238844, varidx:7.995400

rf =

    0.5132    0.6911    0.8273    0.9207    0.9757    0.9925    0.9987    0.9999    1.0000    1.0000


1,5
Learnt: 1, dist: 56889.617982, var:362707160.606737, varidx:7.947168
Learnt: 2, dist: 44349.568549, var:238595286.031423, varidx:7.972884
Assigned: 2, dist: 44349.568549, var:238595286.031422, varidx:7.972884
Learnt: 3, dist: 36760.964403, var:166569361.117898, varidx:7.965716
Assigned: 3, dist: 36760.964403, var:166569361.117898, varidx:7.965716
Learnt: 4, dist: 31421.321589, var:121069794.227574, varidx:7.974431
Assigned: 4, dist: 31421.321589, var:121069794.227574, varidx:7.974431
Learnt: 5, dist: 27394.925282, var:90883806.408639, varidx:7.975998
Assigned: 5, dist: 27394.925282, var:90883806.408639, varidx:7.975981
Learnt: 6, dist: 24227.850697, var:69797205.582108, varidx:7.976596
Assigned: 6, dist: 24227.850697, var:69797205.582108, varidx:7.976599
Learnt: 7, dist: 21626.345943, var:54598756.710871, varidx:7.978045
Assigned: 7, dist: 21626.345943, var:54598756.710871, varidx:7.978020
Learnt: 8, dist: 19480.713469, var:43480959.852883, varidx:7.988061
Assigned: 8, dist: 19480.713469, var:43480959.852883, varidx:7.988050
Learnt: 9, dist: 17608.037901, var:34865057.039709, varidx:7.980874
Assigned: 9, dist: 17608.037901, var:34865057.039709, varidx:7.980839
Learnt: 10, dist: 15981.120243, var:28189156.815706, varidx:7.983921
Assigned: 10, dist: 15981.120243, var:28189156.815706, varidx:7.983895
Learnt: 11, dist: 14570.827724, var:23089255.861673, varidx:7.991383
Assigned: 11, dist: 14570.827724, var:23089255.861673, varidx:7.991340
Learnt: 12, dist: 13324.051457, var:19028639.192618, varidx:7.989230
Assigned: 12, dist: 13324.051457, var:19028639.192618, varidx:7.989230
Learnt: 13, dist: 12212.369593, var:15767667.539271, varidx:7.994948
Assigned: 13, dist: 12212.369593, var:15767667.539271, varidx:7.994967
Learnt: 14, dist: 11213.995677, var:13125534.261135, varidx:7.995741
Assigned: 14, dist: 11213.995677, var:13125534.261135, varidx:7.995732
Learnt: 15, dist: 10308.309258, var:10953205.160913, varidx:7.993713
Assigned: 15, dist: 10308.309258, var:10953205.160913, varidx:7.993713
Learnt: 16, dist: 9491.978069, var:9187451.874780, varidx:7.997086
Assigned: 16, dist: 9491.978069, var:9187451.874780, varidx:7.997086

rf =

    0.4668    0.6318    0.7769    0.8927    0.9553    0.9855    0.9964    0.9995    1.0000    1.0000


5,1
Learnt: 1, dist: 56943.739848, var:360682842.306697, varidx:7.943638
Learnt: 2, dist: 44425.102321, var:236938823.562385, varidx:7.928504
Assigned: 2, dist: 43832.902349, var:230754878.238246, varidx:7.932904
Learnt: 3, dist: 36420.173349, var:161111838.788398, varidx:7.796170
Assigned: 3, dist: 35868.534908, var:158902817.268257, varidx:7.806800
Learnt: 4, dist: 30789.313082, var:116931960.862015, varidx:7.713739
Assigned: 4, dist: 30371.962102, var:116198343.727892, varidx:7.717641
Learnt: 5, dist: 26609.214607, var:88439967.951964, varidx:7.650078
Assigned: 5, dist: 26304.797072, var:88037358.789985, varidx:7.653632
Learnt: 6, dist: 23438.203477, var:69113836.557614, varidx:7.463451
Assigned: 6, dist: 23214.689346, var:68933746.214228, varidx:7.463820
Learnt: 7, dist: 20851.419364, var:54923292.671742, varidx:7.451790
Assigned: 7, dist: 20680.532342, var:54808012.704787, varidx:7.452657
Learnt: 8, dist: 18835.308843, var:45037122.684578, varidx:7.094750
Assigned: 8, dist: 18704.272719, var:44976938.876908, varidx:7.095283
Learnt: 9, dist: 17266.704922, var:38147664.958651, varidx:6.600894
Assigned: 9, dist: 17161.498133, var:38121354.686569, varidx:6.602904
Learnt: 10, dist: 15713.527433, var:31651840.230318, varidx:7.225760
Assigned: 10, dist: 15621.444695, var:31646843.909687, varidx:7.228500
Learnt: 11, dist: 14467.495774, var:27018966.378773, varidx:6.741580
Assigned: 11, dist: 14396.136176, var:27014005.881420, varidx:6.743276
Learnt: 12, dist: 13486.837947, var:23671300.973677, varidx:6.114129
Assigned: 12, dist: 13426.127922, var:23678121.051677, varidx:6.117816
Learnt: 13, dist: 12618.258886, var:21005423.232643, varidx:5.980166
Assigned: 13, dist: 12565.773049, var:21004507.422166, varidx:5.981800
Learnt: 14, dist: 11735.696797, var:18323415.957215, varidx:6.445016
Assigned: 14, dist: 11686.907830, var:18321809.818664, varidx:6.448001
Learnt: 15, dist: 11034.119554, var:16420946.605273, varidx:5.806605
Assigned: 15, dist: 10993.151130, var:16420405.318647, varidx:5.809605
Learnt: 16, dist: 10335.439288, var:14532295.764744, varidx:6.170409
Assigned: 16, dist: 10297.203009, var:14532368.288242, varidx:6.173724

rf =

    0.4713    0.6368    0.7778    0.8896    0.9541    0.9880    0.9973    0.9995    0.9999    1.0000


5,5
Learnt: 1, dist: 56866.985571, var:363506916.667807, varidx:7.945534
Learnt: 2, dist: 44352.584234, var:239000238.452383, varidx:7.971078
Assigned: 2, dist: 43769.733258, var:232487240.860098, varidx:7.975597
Learnt: 3, dist: 36253.704523, var:162481837.262953, varidx:7.963451
Assigned: 3, dist: 35706.835986, var:160264742.254966, varidx:7.971986
Learnt: 4, dist: 30542.038376, var:116229849.827150, varidx:7.966418
Assigned: 4, dist: 30151.078837, var:115384416.095760, varidx:7.972635
Learnt: 5, dist: 26310.962902, var:86529225.542236, varidx:7.970847
Assigned: 5, dist: 26031.997809, var:86226311.611120, varidx:7.973202
Learnt: 6, dist: 23035.076640, var:66185948.584412, varidx:7.975699
Assigned: 6, dist: 22835.454331, var:66046631.345390, varidx:7.972130
Learnt: 7, dist: 20418.707384, var:51693037.748160, varidx:7.981665
Assigned: 7, dist: 20277.170193, var:51673416.262972, varidx:7.980049
Learnt: 8, dist: 18292.516484, var:41174284.443699, varidx:7.983678
Assigned: 8, dist: 18190.438796, var:41192388.829910, varidx:7.981724
Learnt: 9, dist: 16472.477445, var:33121581.025020, varidx:7.982958
Assigned: 9, dist: 16390.923094, var:33153821.046904, varidx:7.980701
Learnt: 10, dist: 14907.406822, var:26892946.793103, varidx:7.986137
Assigned: 10, dist: 14843.184488, var:26912972.181355, varidx:7.983760
Learnt: 11, dist: 13547.388740, var:22033316.117520, varidx:7.985854
Assigned: 11, dist: 13494.957786, var:22053214.775649, varidx:7.985201
Learnt: 12, dist: 12359.243343, var:18219114.926032, varidx:7.994185
Assigned: 12, dist: 12316.266915, var:18240769.592669, varidx:7.993894
Learnt: 13, dist: 11298.139005, var:15104989.927095, varidx:7.990874
Assigned: 13, dist: 11261.909488, var:15123235.929793, varidx:7.990745
Learnt: 14, dist: 10350.875893, var:12589776.938408, varidx:7.995402
Assigned: 14, dist: 10319.743293, var:12606391.067837, varidx:7.995388
Learnt: 15, dist: 9500.046766, var:10533313.171623, varidx:7.996332
Assigned: 15, dist: 9473.168682, var:10544426.062332, varidx:7.996731
Learnt: 16, dist: 8731.081333, var:8844757.272665, varidx:7.996769
Assigned: 16, dist: 8707.969751, var:8854967.398372, varidx:7.997098

rf =

    0.5063    0.6795    0.8214    0.9223    0.9730    0.9928    0.9988    0.9999    1.0000    1.0000


30,10
Learnt: 1, dist: 56902.878724, var:362428566.188562, varidx:7.943595
Learnt: 2, dist: 44387.398193, var:239182474.502326, varidx:7.971701
Assigned: 2, dist: 43787.958322, var:232699844.513853, varidx:7.975896
Learnt: 3, dist: 36283.197728, var:162451865.193380, varidx:7.968456
Assigned: 3, dist: 35654.971311, var:159829470.060028, varidx:7.975967
Learnt: 4, dist: 30466.440948, var:116009801.977394, varidx:7.968122
Assigned: 4, dist: 29928.064192, var:114986333.454613, varidx:7.976062
Learnt: 5, dist: 26116.132774, var:86019868.048369, varidx:7.973175
Assigned: 5, dist: 25704.856898, var:85517323.063262, varidx:7.976562
Learnt: 6, dist: 22762.939171, var:65579666.072946, varidx:7.978868
Assigned: 6, dist: 22462.275501, var:65391096.117272, varidx:7.974472
Learnt: 7, dist: 20075.971739, var:51014492.372250, varidx:7.974682
Assigned: 7, dist: 19847.545217, var:50985403.472131, varidx:7.962019
Learnt: 8, dist: 17899.770580, var:40565166.338057, varidx:7.985118
Assigned: 8, dist: 17731.190967, var:40590352.968311, varidx:7.978501
Learnt: 9, dist: 16064.684198, var:32590307.404638, varidx:7.982253
Assigned: 9, dist: 15931.089853, var:32637598.411108, varidx:7.976352
Learnt: 10, dist: 14500.095814, var:26481127.237385, varidx:7.987249
Assigned: 10, dist: 14393.486802, var:26524192.694337, varidx:7.982375
Learnt: 11, dist: 13141.988692, var:21689305.707686, varidx:7.987807
Assigned: 11, dist: 13055.428490, var:21733003.127723, varidx:7.986648
Learnt: 12, dist: 11952.058540, var:17876662.758608, varidx:7.989298
Assigned: 12, dist: 11878.723314, var:17922480.806226, varidx:7.985375
Learnt: 13, dist: 10896.718728, var:14827818.159729, varidx:7.991196
Assigned: 13, dist: 10835.410895, var:14868603.686687, varidx:7.989310
Learnt: 14, dist: 9964.384002, var:12375469.877270, varidx:7.994675
Assigned: 14, dist: 9912.544185, var:12407865.884515, varidx:7.995319
Learnt: 15, dist: 9127.599685, var:10369635.579550, varidx:7.995521
Assigned: 15, dist: 9082.939612, var:10394788.674272, varidx:7.996205
Learnt: 16, dist: 8374.298880, var:8720711.754814, varidx:7.995416
Assigned: 16, dist: 8334.788231, var:8742065.635517, varidx:7.995929

rf =

    0.5215    0.6941    0.8312    0.9278    0.9759    0.9941    0.9990    0.9999    1.0000    1.0000


50,10
Learnt: 1, dist: 56908.045944, var:364516235.781068, varidx:7.944962
Learnt: 2, dist: 44408.088002, var:239483824.191030, varidx:7.968781
Assigned: 2, dist: 43814.745378, var:233352092.418671, varidx:7.974092
Learnt: 3, dist: 36301.596543, var:162762756.138604, varidx:7.966103
Assigned: 3, dist: 35661.483731, var:159954387.309794, varidx:7.975852
Learnt: 4, dist: 30482.240767, var:115929684.961156, varidx:7.970045
Assigned: 4, dist: 29951.820777, var:115040152.334375, varidx:7.978441
Learnt: 5, dist: 26115.300677, var:86038359.115382, varidx:7.972719
Assigned: 5, dist: 25704.486870, var:85642233.484896, varidx:7.971495
Learnt: 6, dist: 22755.917356, var:65672935.180360, varidx:7.978306
Assigned: 6, dist: 22453.840427, var:65536232.641128, varidx:7.972120
Learnt: 7, dist: 20077.079175, var:51234879.578303, varidx:7.980126
Assigned: 7, dist: 19848.974874, var:51182236.337120, varidx:7.970141
Learnt: 8, dist: 17889.132771, var:40688330.627158, varidx:7.985516
Assigned: 8, dist: 17717.187884, var:40677402.955014, varidx:7.977458
Learnt: 9, dist: 16065.514410, var:32706640.444706, varidx:7.986497
Assigned: 9, dist: 15934.324971, var:32752407.315029, varidx:7.981247
Learnt: 10, dist: 14512.794433, var:26647215.876578, varidx:7.992002
Assigned: 10, dist: 14409.108297, var:26703005.485791, varidx:7.991295
Learnt: 11, dist: 13154.198964, var:21845823.248374, varidx:7.987805
Assigned: 11, dist: 13067.360930, var:21896855.557424, varidx:7.984162
Learnt: 12, dist: 11966.600055, var:18040886.721518, varidx:7.990902
Assigned: 12, dist: 11894.501897, var:18074049.400461, varidx:7.988828
Learnt: 13, dist: 10913.389769, var:14963768.534415, varidx:7.992009
Assigned: 13, dist: 10852.609936, var:15000808.500198, varidx:7.991605
Learnt: 14, dist: 9976.081004, var:12475657.970040, varidx:7.990924
Assigned: 14, dist: 9923.953523, var:12505251.135335, varidx:7.989683
Learnt: 15, dist: 9133.494895, var:10446964.839036, varidx:7.993451
Assigned: 15, dist: 9088.065964, var:10470841.510376, varidx:7.992439
Learnt: 16, dist: 8374.294821, var:8746188.084054, varidx:7.994012
Assigned: 16, dist: 8334.522358, var:8768206.686692, varidx:7.993541

rf =

    0.5257    0.6969    0.8339    0.9294    0.9769    0.9943    0.9990    0.9997    1.0000    1.0000

==> figures/recallGIST1M128.txt <==
30-10,10-10,10-1,1-10,plain,CQ,ckm,PQ,R
0.2520,0.2330,0.1680,0.2110,0.1660,0.2110,0.2190,0.1660,1
0.3590,0.3540,0.2450,0.3040,0.2340,0.3090,0.3090,0.2440,2
0.4950,0.4700,0.3530,0.4240,0.3100,0.4390,0.4350,0.3410,4
0.6100,0.5880,0.4640,0.5470,0.4250,0.5620,0.5530,0.4350,8
0.7280,0.7170,0.5890,0.6540,0.5320,0.6880,0.6750,0.5620,16
0.8230,0.8230,0.6970,0.7590,0.6510,0.7770,0.7700,0.6830,32
0.8940,0.9020,0.7890,0.8580,0.7710,0.8610,0.8550,0.7910,64
0.9600,0.9410,0.8650,0.9280,0.8490,0.9110,0.9050,0.8510,128
0.9860,0.9750,0.9280,0.9670,0.9200,0.9570,0.9520,0.9210,256
0.9970,0.9910,0.9630,0.9890,0.9570,0.9750,0.9750,0.9590,512

==> figures/recallGIST1M64.txt <==
30-10,10-10,10-1,1-10,plain,CQ,ckm,PQ,R
0.1380,0.1160,0.0990,0.1180,0.0930,0.1250,0.1130,0.0830,1
0.2120,0.1830,0.1320,0.1650,0.1360,0.1790,0.1530,0.1080,2
0.2840,0.2650,0.1850,0.2430,0.1860,0.2390,0.2120,0.1570,4
0.3800,0.3560,0.2630,0.3320,0.2420,0.3220,0.3010,0.2080,8
0.4830,0.4750,0.3600,0.4200,0.3400,0.4280,0.4050,0.2770,16
0.5880,0.5720,0.4590,0.5380,0.4390,0.5370,0.5050,0.3610,32
0.6930,0.6940,0.5650,0.6500,0.5340,0.6580,0.6280,0.4550,64
0.7920,0.7820,0.7020,0.7510,0.6320,0.7490,0.7370,0.5730,128
0.8750,0.8680,0.7870,0.8500,0.7340,0.8370,0.8310,0.6900,256
0.9320,0.9320,0.8670,0.9040,0.8330,0.8950,0.8930,0.7830,512

==> figures/recallSIFT1M128.txt <==
30-10,10-10,10-1,1-10,plain,CQ,ckm,PQ,R
0.5467,0.5132,0.4860,0.4740,0.4126,0.5263,0.4560,0.4390,1
0.6969,0.6911,0.6508,0.6381,0.5795,0.6795,0.6140,0.6030,2
0.8339,0.8273,0.7970,0.7806,0.7212,0.8114,0.7470,0.7370,4
0.9294,0.9207,0.9002,0.8878,0.8330,0.9123,0.8520,0.8460,8
0.9769,0.9757,0.9630,0.9540,0.9000,0.9660,0.9295,0.9170,16
0.9943,0.9925,0.9900,0.9854,0.9410,0.9848,0.9750,0.9610,32
0.9990,0.9987,0.9980,0.9972,0.9590,0.9988,0.9916,0.9870,64
0.9997,0.9999,0.9995,0.9996,0.9690,0.9999,0.9985,0.9890,128
1.0000,1.0000,1.0000,1.0000,0.9740,1.0000,0.9999,0.9970,256
1.0000,1.0000,1.0000,1.0000,0.9790,1.0000,1.0000,0.9980,512


    
    
    
    
    
    
    
    
    
    

==> figures/recallSIFT1M64.txt <==
30-10,10-10,10-1,1-10,plain,PQ,ckm,CQ,R
0.3180,0.3165,0.2952,0.2696,0.2541,0.2290,0.2580,0.2865,1
0.4508,0.4436,0.4242,0.3872,0.3751,0.3200,0.3590,0.4091,2
0.5847,0.5817,0.5587,0.5154,0.5035,0.4300,0.4670,0.5449,4
0.7155,0.7143,0.6885,0.6442,0.6272,0.5340,0.5940,0.6777,8
0.8301,0.8258,0.8012,0.7669,0.7474,0.6730,0.7060,0.7969,16
0.9126,0.9097,0.8911,0.8628,0.8496,0.7790,0.8230,0.8871,32
0.9639,0.9610,0.9496,0.9318,0.9192,0.8690,0.8940,0.9478,64
0.9865,0.9866,0.9801,0.9717,0.9632,0.9230,0.9490,0.9812,128
0.9968,0.9963,0.9940,0.9908,0.9848,0.9620,0.9800,0.9936,256
0.9994,0.9991,0.9989,0.9971,0.9958,0.9890,0.9920,0.9982,512












==> figures/shrinkGIST.txt <==
10-10,10-1,1-10,plain,M
1.165820,1.168672,1.165943,1.167801,1
0.976855,0.989657,0.986256,1.002359,2
0.867270,0.892172,0.882180,0.910804,3
0.789275,0.826057,0.806605,0.842774,4
0.729836,0.773055,0.747676,0.797861,5
0.682566,0.734028,0.700036,0.757073,6
0.641759,0.699281,0.658727,0.724025,7
0.607236,0.670496,0.623887,0.695093,8
0.576463,0.646243,0.591847,0.671357,9
0.549607,0.625442,0.564496,0.646366,10
0.525213,0.603904,0.539207,0.626295,11
0.502986,0.585040,0.516375,0.608842,12
0.482966,0.567782,0.495582,0.591388,13
0.464144,0.551422,0.476152,0.575300,14
0.446824,0.537896,0.458465,0.562102,15
0.431014,0.526044,0.441976,0.548995,16

==> figures/shrinkSIFT.txt <==
10-10,10-1,1-10,plain,M
56891.09392,56930.5478,56913.17259,56954.339768,1
43752.14721,43795.9209,44387.89410,44389.517912,2
35626.95016,35742.3946,36781.84386,36824.822320,3
29978.15524,30148.1602,31474.92698,31607.124693,4
25804.12689,26084.5287,27421.81787,27690.234386,5
22606.57001,22894.8178,24256.96951,24627.791504,6
20045.97532,20338.7171,21652.55612,22139.980940,7
17912.25140,18330.3095,19509.63425,20067.973273,8
16134.19781,16563.8076,17636.40308,18370.840671,9
14592.48659,15074.9238,16016.35936,17018.969934,10
13270.66712,13793.0384,14614.63747,15725.947745,11
12083.83635,12782.0753,13351.64430,14632.231203,12
11043.21290,11932.0142,12234.18379,13710.896691,13
10100.65687,10979.9079,11230.35003,12742.350182,14
9267.036547,10289.3168,10326.28289,11975.991687,15
8507.022422,9629.15921,9507.507945,11304.746151,16


















==> plot/issue.txt <==
figure2 的虚线没画 QAQ
figure3 的虚线没画 QAQ
